Revisiting the Schedule Graph Generation for the Exact and Sustainable Analysis of Non-preemptive Scheduling

This paper addresses the problem of scheduling non-preemptive tasks with release jitter and execution time variation on a uniprocessor. We show that the schedulability analysis based on schedule graph generation, proposed by Nasri and Brandenburg [RTSS 2017], produces negative results when it could be easily avoided by slightly reformalizing the notion of non-work-conserving policies. In this work, we develop a schedulability analysis that constructs the schedule graph using new job-eligibility rules and is exact and sustainable for both work-conserving and enhanced formalization of non-work-conserving policies. Besides, the experimental evaluation shows that our schedulability analysis is substantially faster.

==> measurements/ettt/ettt_high_jitter.dat <==
Job_count time_noiip time_prm time_cp time_cw
890 14.094784 7.267359 31.563117 129.639491
1332 302.930662 736.458554 485.577758 868.799984
107 0.839277 0.165583 0.178627 0.184669
53 0.047911 0.065313 0.07385 0.063861
451 0.574206 1.620884 3.358459 1.792208
1538 54.489026 82.41601 45.355801 984.349769
798 0.337638 0.534902 0.557243 17.212247
2022 942.433411 1689.073963 1722.743562 2872.049765
310 0.055065 0.921232 0.992526 1.064393
12 0.021761 0.062698 0.04715 0.069902
1925 57.101194 65.576746 67.056614 5951.655413
881 47.271693 79.053773 78.828087 126.292104
1392 24.648706 356.155167 41.643343 1522.705689
1551 6.781369 13.688416 11.937618 302.309888
292 0.049223 0.60806 0.641783 0.747292
1516 15.754061 21.929385 22.300217 2052.474256
213 0.173939 0.371142 0.378185 0.407821
331 0.010149 0.132931 0.546172 0.147219
1166 86.438144 143.295817 140.74798 247.391409
442 0.056247 0.100109 0.131558 0.684033
2 0.004068 0.003798 0.00527 0.003887
955 3.074151 4.577583 4.621947 283.203609
951 154.013568 245.181152 242.844253 379.078071
17 0.009828 0.014196 0.017553 0.016792
973 3.068912 55.481312 5.811686 103.6711
1282 5.999681 6.44799 5.457366 155.731887
605 0.120207 0.643997 0.567203 12.940032
1538 11.305823 46.850376 30.726296 1715.998659
961 55.659298 82.821967 82.306793 144.151074
2079 14294.667545 19653.292126 19712.436426 32025.745867
1122 1.080973 4.606688 1.670167 124.167891
1413 5.342719 8.780307 8.46448 710.749311
135 0.014888 0.030327 0.117312 0.033874
386 0.06857 1.240666 1.266424 1.617758
1025 15.260005 28.087132 27.679361 51.113148
1421 14.238855 29.396898 21.888045 1089.547694
161 0.01018 0.032442 0.136288 0.035227
200 0.139344 0.306779 0.3224 0.346195
784 5.947012 12.039277 11.953846 18.562658
121 0.178748 0.306209 0.318311 0.365511
1037 0.712617 1.111932 1.070043 52.139828
489 0.289407 5.823448 5.810834 9.160927
1562 66.580235 96.620429 95.211507 1451.066866
1056 2.463928 3.065645 3.073811 113.229685
889 0.315416 0.550611 0.581499 59.495623
985 386.476628 544.127732 552.749729 889.172201
2212 6594.317025 10521.672637 10444.463167 17592.916727
1104 1.752072 3.690156 3.117482 101.819358
1360 23.744615 50.351088 39.363018 785.465992
703 0.338099 3.026251 0.712848 23.468613
573 0.844807 1.41271 1.394927 48.70133
13 0.011873 0.017914 0.02078 0.018806
1410 307.987096 507.350592 504.563845 934.031464
481 2.855748 5.547747 5.492682 8.880478
671 6.529462 12.70703 12.749159 19.572138
94 0.015429 0.138692 0.157468 0.157307
360 0.040327 1.096222 0.074381 1.314795
1925 58.046656 70.803058 72.477724 6766.403667
1959 26553.533013 34841.424401 34493.506827 53782.398648
2510 247.526047 421.832444 344.415381 20384.294034
341 0.039395 0.054924 0.064141 2.077136
195 0.083438 1.450672 0.142379 1.82486
1192 91.112754 164.122827 162.661836 265.119465
1412 10.562276 15.171128 14.999965 610.269396
1047 229.664755 369.12412 353.765125 659.473027
1189 63.203426 117.191702 116.264108 208.96246
697 0.185541 0.322199 0.326297 3.281222
1413 45.491534 74.340198 70.871461 862.810214
1003 2.677201 5.524984 4.46488 103.622552
917 1.386982 13.583788 2.208144 161.17778
443 0.120878 0.219124 0.229745 4.063381
1375 7.799203 11.476133 11.549403 1245.428102
215 0.10013 0.470239 0.140976 0.550721
1489 12.196606 27.570448 21.172764 836.295602
1717 29.594313 60.306169 60.447206 1381.155613
1152 85.640118 152.2797 149.809241 252.411203
1099 1.310587 2.367676 2.274739 297.292093
795 0.741472 1.381832 1.24823 20.783358
1849 31.340284 45.350507 43.791581 21818.27968
884 44.958467 83.029294 81.228229 136.544987
1263 213.794324 353.146468 351.335886 689.803446
2100 62.280732 82.91121 78.210394 4703.311527
1748 237.387074 424.031697 413.571473 839.480156
386 0.282895 0.405446 0.454539 9.525678
1544 4.588775 7.995425 8.014349 478.687093
1230 8.542258 12.52659 12.68015 396.491194
581 0.411127 0.716985 0.6982 12.81781
1224 91.706256 166.099676 164.857807 291.804592
1286 3.973431 15.095516 5.788532 399.949752
1321 3.755569 13.43086 13.469101 675.319437
1708 2294.179652 3477.086346 3434.46774 6105.22451
609 0.984962 6.322481 1.948093 15.749322
1676 821.375123 1367.876071 1360.025841 2537.607219
1308 19.170359 223.65177 30.144323 414.400622
1004 34.836914 60.880376 59.63993 103.998232
1399 6.654299 11.965689 11.578558 355.56929
1661 21.774411 28.339341 29.249542 1634.156985
231 0.011462 0.02661 0.265361 0.027612
114 0.009969 0.016 0.018896 0.191211
1549 6.566343 48.502256 11.848778 581.397283
679 20.148047 37.885597 37.805385 58.540952
1337 6.460292 8.947193 8.561424 277.019704
2067 79.98495 114.909539 124.452779 4442.80525
73 0.075382 0.155384 0.183086 0.16424
294 0.519803 3.015982 7.032995 4.384006
1017 2.732826 4.687651 4.526516 73.278842
554 1.704883 3.547777 3.529653 5.138453
1620 1023.876604 1615.504087 1614.649972 2880.72604
1097 1.317871 1.89374 1.858884 65.787752
959 2.574747 25.182835 5.169873 154.180605
1475 9.286204 81.168908 16.704698 1261.727887
56 0.011822 0.013977 0.018314 0.025699
1608 69.506241 119.028455 114.478554 2012.824022
595 0.220176 0.370391 0.376051 5.652114
924 0.712658 1.415716 1.410667 34.061117
2049 3117.981498 4715.603337 4653.097517 8373.509763
1144 72.832559 121.784325 120.044918 207.251678
1706 17.497818 27.501006 27.432827 1868.533068
1577 397.337147 657.492623 648.145064 1192.177566
939 1.419393 2.662122 2.589445 126.871723
1894 34.710074 79.709879 52.291931 3584.654956
934 0.764646 1.70884 1.245364 32.654518
169 0.00544 0.025969 0.134584 0.027773
672 0.759666 24.621724 1.234123 38.477747
1493 24.468464 31.431156 31.568134 7389.727703
1656 1096.763201 1602.742051 1589.440626 3170.239148
1993 44.944161 58.212332 50.672649 9604.100107
219 0.032371 0.16408 1.018715 0.226738
739 0.547074 1.529892 0.899039 21.243267
356 0.737104 1.547495 1.572773 2.083188
625 0.845118 18.777737 18.522965 30.188828
380 0.019476 0.125738 0.65079 0.155264
697 9.379961 18.814486 18.360559 27.729438
1779 77.630199 91.048914 89.140828 4982.553052
763 0.294767 3.96217 7.905273 5.507391
212 0.01025 0.022413 0.230165 0.025198
398 0.265161 0.577151 0.529571 12.239336
922 6.464671 12.520027 12.535136 136.272954
1242 386.489142 601.337883 623.69649 1113.880262
144 0.026019 0.136929 0.027232 0.160113
1456 163.017 287.207565 285.836493 537.450223
1412 9.752785 21.845325 15.657299 1409.09881
745 1.214295 1.514824 1.552325 49.332647
546 0.730601 1.286762 1.354119 9.577114
1777 492.085498 812.460771 797.785079 1487.285812
657 0.480228 1.121279 0.796145 33.636825
1676 1554.78012 2526.941975 2550.863315 4403.200968
1143 4.29539 2.778773 6.175494 90.33175
355 0.023635 0.038473 0.042019 0.959373
1848 34.047492 48.019384 48.052806 9291.421863
1919 1322.062553 2034.684196 2033.428772 3747.989729
1062 1.649899 3.091384 2.181123 142.661621
1806 692.142889 1166.053492 1151.453903 2093.895156
102 0.015419 0.064743 0.02116 0.071114
1442 367.82952 683.893586 631.187561 1110.384017
1044 68.630276 130.534958 125.987862 211.990248
434 0.07948 2.25309 0.263879 3.047591
784 0.995301 29.155614 28.328161 45.389352
1146 91.449523 167.582442 166.724859 293.049369
9 0.007163 0.007625 0.010049 0.008075
271 0.028674 0.390238 0.060525 0.452485
1978 3896.668951 5550.094989 5533.313804 9800.059305
1117 2.40189 3.615815 3.751762 335.12082
1383 5.006063 9.341209 7.189561 527.253691
1311 37.809193 73.236393 71.898424 126.363684
1150 177.840853 310.005953 306.869194 493.417398
401 0.058491 0.121019 0.103406 1.802868
638 0.109557 0.224875 0.176494 2.194879
669 1.58718 3.583915 3.559459 5.015581
1493 13.811729 29.82537 21.956706 596.49376
2109 28.316869 52.36561 44.293932 1986.287325
187 0.017884 0.043522 0.247729 0.052589
663 8.886358 17.388391 17.06591 27.528028
225 0.053411 0.108235 0.099338 0.46574
1753 27.695625 38.759169 38.367989 1864.595383
894 1.635813 2.918436 2.955948 86.134486
1417 9.113007 12.583588 12.825724 1532.495493
1988 13648.680845 19385.626965 19517.719495 29886.971132
1118 24197.926058 29230.108479 29025.668026 40329.898695
1881 23.597378 34.956531 34.581672 3710.104182
899 28.472013 54.433901 85.997968 85.3801
535 0.167717 2.949055 0.320035 3.938425
594 2.61285 5.323092 5.339093 7.895656
359 0.059964 0.080933 0.094128 1.841461
877 11.610347 22.524019 22.347765 33.129607
221 0.011381 0.049244 0.057318 0.049233
1187 60.33721 120.929802 114.386463 201.739283
746 44.505642 76.343037 74.458304 133.617727
709 5.06301 10.19378 10.026494 14.401875
29 0.050285 0.085692 0.090431 0.103415
1070 13.121215 110.309827 21.685463 212.311288
1239 9.260566 19.793727 13.378791 800.399033
362 0.039455 0.07411 0.080362 1.61872
1924 27.942112 42.396615 41.790359 2188.532864
807 14.615659 12.755493 12.512644 21.24434
883 1.436656 2.561051 2.233682 80.336506
630 0.721814 1.50745 1.482142 21.529609
1308 572.423494 805.268238 807.176004 1410.769601
1009 2.402111 5.33776 3.78778 180.119994
199 0.134835 0.284909 0.299847 0.330144
1529 800.228922 1186.884876 1214.726216 2211.475134
541 0.090651 0.206821 0.163159 2.621605
1141 3.965737 6.345485 6.266657 609.826881
714 0.272916 0.764475 0.411468 11.826417
1949 44.000037 67.924773 57.085202 7741.172782
2293 229.816619 394.752459 368.95388 18650.143122
1025 0.836171 2.363528 1.500717 67.593367
1461 11.157281 15.975399 15.790059 1315.766763
1811 33.939177 50.365249 50.509763 10542.397322
1145 1.543328 4.352147 2.421538 188.048672
1367 9.502844 22.975172 13.064026 1302.310945
825 71.850494 110.109699 109.366043 175.590412
225 0.025869 0.520464 0.045436 0.59812
1356 5.569417 238.30699 224.914293 444.230943
1545 4.216391 7.824832 7.590229 478.276793
1300 9.211623 17.781824 17.585804 427.297924
9 0.005751 0.006863 0.009989 0.007194
435 0.187975 2.799863 2.766529 3.998328
927 75.236626 127.931408 128.034302 211.412679
1310 2.605024 6.335246 3.785436 728.004681
996 49.0751 86.904983 85.842094 159.966237
203 0.026129 0.365391 0.041969 0.442507
1425 8.129738 13.971401 11.483718 583.775445
1610 14.592385 22.507428 22.281871 594.09369
1488 3199.806795 4336.829445 4331.01299 6850.772432
320 0.38065 0.701055 0.650068 10.070086
379 0.148491 2.741242 0.293615 3.741423
1055 42.032396 78.03693 77.421586 139.578025
1707 30.617739 47.510673 46.260569 1831.189576
1397 16.511824 21.446552 20.20768 770.343439
460 0.213273 0.398243 0.426596 4.463277
808 1.157328 2.42806 2.168229 24.733175
307 0.330705 0.720983 0.741722 0.906123
879 53.38613 91.61662 88.268521 159.219554
1727 26.829959 135.32742 37.196104 5611.824135
1275 4.711636 9.981088 7.130769 169.486313
212 0.016942 0.445642 0.479937 0.459449
483 0.051607 0.099689 0.104227 3.986576
475 0.05283 0.193266 0.082817 2.640881
824 11.618263 22.393001 22.083606 32.198527
1018 18.441662 289.257144 287.494292 522.903805
1630 1865.297083 2851.038965 2835.402736 5144.059095
331 1.93043 3.413673 3.875706 2.02077
920 0.278226 0.978159 0.582702 23.77834
1076 3.437208 9.087429 5.608622 193.589567
856 0.395628 1.905472 0.744077 25.085461
1608 22.33427 41.796671 33.062451 2318.315347
822 0.480237 0.937312 0.908297 24.691877
341 0.023955 0.153059 0.622196 0.208644
327 0.027212 0.352306 0.729389 0.436655
653 3.080193 6.798522 6.65963 9.836255
777 1.156406 2.087106 1.962039 101.656658
1566 32.617129 32.094561 31.550121 2922.422016
349 0.058641 0.953633 0.123774 1.244092
666 2.480819 5.431438 5.30074 7.643089
1510 254.888124 436.354013 431.929699 861.917378
2006 89.274383 164.39619 163.278517 7427.668117
1402 10.445285 23.419932 18.510622 248.916105
1434 26.109127 35.666704 34.346998 4921.897939
1097 22.365399 45.712453 44.178995 76.769232
1794 20.161784 28.772181 28.345874 3220.227022
1287 122.857968 224.184403 221.216692 418.536101
1377 4998.082808 7395.073216 7412.035938 12128.359049
838 42.829354 77.209104 76.113523 138.288808
454 0.041638 1.203175 1.224295 1.305298
944 0.98925 4.441426 4.356746 80.783892
610 2.796156 5.885255 5.838397 8.321291
1419 7.644451 12.360997 12.232986 526.432586
204 0.014398 0.03179 0.255283 0.038493
5 0.002645 0.003617 0.005831 0.003917
771 16.635557 31.612188 31.296062 49.377622
929 1.181954 2.767 2.107845 115.639392
1395 45.21288 88.129609 87.05176 164.705175
1102 2.2586 4.187336 3.938606 92.396504
971 2.209166 3.525013 3.473486 113.75495
495 1.723408 3.604935 3.532708 5.071567
1645 19.221134 130.431795 33.898251 1796.907955
780 8.338613 17.009845 16.876543 27.930389
597 0.107804 0.406819 0.205809 6.727457
708 0.452335 1.917445 0.965545 15.450767
545 0.187705 0.861077 0.33337 12.022627
731 0.076224 0.138812 0.139815 5.804523
748 0.224635 0.372705 0.373827 5.600938
396 0.036579 0.069822 0.064652 1.85698
1240 3.535724 5.94031 5.853496 131.816562
67 0.011001 0.071114 0.077076 0.079671
177 0.436556 0.942331 0.932774 1.229925
754 2.42314 5.506209 5.423422 7.588786
174 0.008777 0.033143 0.168218 0.038763
42 0.006583 0.049203 0.053852 0.062959
2024 56.987017 76.925409 78.128853 5048.862443
87 0.056327 0.103887 0.109968 0.113765
699 7.806257 14.865782 15.784909 71.824405
541 0.259701 1.913086 3.818509 2.880184
1655 17.524357 29.62355 22.871777 6087.236203
878 0.526215 13.66905 13.437061 20.997293
497 0.310337 0.56617 0.584164 9.800627
85 0.006713 0.020919 0.080061 0.020369
1119 3.271154 5.220178 4.976157 261.837181
1270 329.18839 534.853234 531.98897 935.780789
879 0.314344 10.951543 10.880799 26.068359
1063 2.344823 5.129025 3.444241 120.137846
843 0.748405 16.899276 2.107534 31.054604
1187 2.118776 4.075314 3.716917 183.673863
1996 69695.808327 84697.177574 84806.503073 122639.300796
1417 1222.043555 1722.728512 1689.892229 2911.37104
1354 98.311792 176.184575 173.960506 313.206796
729 10.058996 18.430139 18.301886 29.742457
1173 3.096641 4.464339 4.277745 140.022267
2154 205.583661 320.796036 312.742837 20545.543321
1036 188.548129 301.398346 301.103448 519.94901
17 0.022833 0.028303 0.062328 0.031339
1630 1384.981481 2249.46186 2213.723134 3855.824121
1029 2.671716 38.77672 4.955567 61.709707
756 0.686188 2.944512 1.61702 37.113663
1643 14.914674 19.129018 18.909624 1728.396082
630 0.162879 0.317811 0.34355 6.495542
710 0.777391 1.720195 1.227282 76.431326
666 0.166075 0.292053 0.287855 3.84168
247 0.02152 0.183607 0.376643 0.224605
691 0.278367 1.333063 0.553247 16.893539
296 0.077226 0.181393 0.175783 1.766272
1085 75.975243 125.770162 124.798844 205.480592
643 0.194117 0.424143 0.324935 3.265409
1452 7.962298 8.85678 9.013257 1348.68993
344 0.047901 0.057007 0.066376 1.068302
181 0.025358 0.428711 0.483134 0.512409
1293 2.893536 3.833184 3.788159 129.664882
1408 4.591388 180.630677 8.797548 338.927259
1929 101.314703 134.835045 131.815821 18749.573091
11 0.013105 0.012985 0.015339 0.014367
626 0.562985 1.409157 0.968663 22.071084
877 99.200617 168.001839 166.585387 305.170661
1717 18.414936 37.343766 36.613753 2079.693304
819 0.275301 0.821134 0.55475 18.117142
1980 897.858 1489.13448 1503.079514 2894.176194
129 0.066196 0.109337 0.132631 0.82478
1287 32.011504 37.318716 36.88162 851.827991
1921 30046.151479 42338.367371 42292.692802 61940.499302
479 1.44823 2.905667 2.90715 4.158317
547 0.038763 0.063651 0.064151 1.358611
537 0.127281 0.18009 0.186933 5.831843
1848 420.380262 731.786734 725.577279 1230.142448
377 0.033484 0.392282 0.82459 0.472043
1402 3.806962 5.573854 5.600726 496.917293
1165 1.32187 3.784039 2.252912 73.121683
470 1.293738 2.615759 2.609346 3.791002
864 3.196868 61.677843 60.813447 99.612487
1104 31.226034 58.354516 58.142313 89.558268
1172 6.741452 10.858171 10.337096 246.016246
365 0.034105 0.547455 0.057469 0.652494
1515 275.655418 496.434167 477.815214 763.067304
310 0.017653 0.186843 0.024476 0.197714
204 0.0106 0.064863 0.251486 0.075923
1641 28.4967 41.994816 41.876362 1823.68505
143 0.102774 0.207353 0.213574 0.253519
1856 87.96348 116.356013 116.871877 7063.472198
625 0.358628 0.476912 0.638298 11.980284
1481 11.873031 11.428941 11.215607 730.62284
1039 1.250095 1.923789 1.931695 49.544958
488 1.518322 11.704633 11.684755 17.316579
856 1.425897 2.059386 2.052813 88.902604
1141 3.049669 6.255143 4.301307 193.537983
3 0.006873 0.004689 0.006502 0.004629
272 0.035336 0.729851 0.740641 0.876087
1042 16.798119 33.234993 33.01117 61.326697
837 0.483936 1.377445 0.936141 33.908137
632 1.319306 2.838099 2.811549 3.890199
1427 1442.404893 2144.786317 2145.838677 3926.608636
510 0.366834 0.64464 0.685887 13.399769
948 5.482121 11.712327 11.465991 16.943413
416 0.069662 0.891066 0.119887 1.123064
820 49.781675 87.93409 86.784475 129.386689
1313 204.803499 338.395032 336.980677 568.870056
658 1.942805 4.235433 4.140583 6.38047
588 0.150655 0.508392 0.262407 6.599545
1833 260.756047 5859.877632 5711.31841 10275.672541
519 1.210029 2.638371 2.609988 3.815528
1660 402.173558 650.111675 647.051817 1243.395976
1849 38.189614 70.787038 67.409549 2829.731493
1761 11652.624424 16354.769023 16113.898118 25784.940196
1670 39.692071 61.676405 61.589532 983.05582
1099 118.524168 188.989809 187.921248 338.56325
1245 74.373513 140.502652 138.092272 247.451954
1688 760.405175 1230.188051 1207.343001 2181.2246
711 3.376988 7.265023 7.135688 10.70535
935 1.536477 2.456387 2.416461 278.418157
581 0.202433 0.838396 0.81422 10.087962
965 1.138834 2.230088 1.865449 71.227932
1487 9964.5207 12869.618233 12768.386703 19548.723956
1995 2597.813348 4168.018768 4115.517036 7572.158147
1914 44.43664 54.312619 54.609803 2327.362905
1629 75.285389 104.289338 103.609753 3317.937979
81 0.007734 0.059362 0.064572 0.059783
910 0.630042 1.093979 0.999791 75.95212
873 0.456453 0.939287 0.843876 48.341115
1694 2429.011528 3531.713119 3505.35985 6733.285048
1660 21.097225 26.316506 24.608746 1224.935794
34 0.007945 0.024747 0.028314 0.026039
552 0.307582 1.285942 0.647575 8.061537
204 0.373737 0.811535 0.83022 1.064393
512 0.052028 1.98762 0.091913 2.587484
757 13.803869 25.901762 25.255909 41.086752
1667 1330.865932 2219.797067 2201.056266 3907.588952
665 0.175062 0.543748 0.526857 4.945333
851 121.317712 193.635544 193.143714 284.250564
101 0.008356 0.074692 0.082005 0.079851
1329 2.159885 5.925818 4.340961 91.415203
702 15.466965 27.452916 27.420924 42.943343
1925 4383.420618 6944.636531 6882.849359 11002.615618
422 0.441325 1.032152 0.753685 14.868492
1104 6.171012 25.941745 23.763696 296.180147
1819 11.932199 32.318707 32.942917 6775.348247
1398 1.902088 3.360346 3.338335 147.612348
1025 1.038885 2.058944 2.078371 40.110123
1709 23.245335 35.361932 36.456582 3777.146914
33 0.032652 0.06333 0.072578 0.063951
1285 17.706059 20.804418 16.006184 1458.837225
1307 3.7008 11.930695 6.67812 206.515615
1414 7.970635 14.576479 14.543036 487.301251
1002 0.700515 1.425877 1.433943 50.54576
459 0.082075 0.235305 0.143181 4.674922
792 0.12668 0.453007 0.233862 13.122089
1591 391.157158 650.245426 678.295178 1339.719625
428 0.04757 0.51284 0.535112 2.504266
1205 151.42574 262.039228 269.868326 451.252748
729 1.315869 46.748147 44.558275 76.933709
1144 4392.193855 5775.635813 5867.361397 8819.917722
1392 21.010126 621.342929 608.565835 1180.085611
65 0.005209 0.04773 0.052309 0.050095
1062 0.67161 1.032173 1.036791 206.164013
669 7.705062 15.08488 15.038362 24.164903
970 3.693185 7.815662 7.712226 254.808795
58 0.007725 0.045215 0.050566 0.048802
875 0.76128 1.283648 1.205691 25.075767
59 0.076305 0.145354 0.152579 0.173568
251 0.03211 0.718399 0.737245 0.870376
1746 516.40128 891.419558 850.314596 1698.173604
1823 34.765993 48.38953 48.229117 2619.39035
1501 7.70318 14.79358 11.08225 465.383415
470 0.065835 0.128683 0.132571 2.092798
1348 1025.270706 1536.268408 1511.039143 2695.865877
489 0.104307 0.446795 0.375109 1.631375
237 0.40181 0.841331 0.848806 1.002045
391 0.057188 1.661051 0.092415 2.198848
466 0.201892 3.629505 3.680862 5.553313
1280 2.968655 6.622885 5.828093 158.929454
1615 25.86565 55.27957 40.011384 1242.781256
897 1.489197 2.393466 2.432591 129.265771
159 0.032471 0.080973 0.060815 0.483364
622 1.608623 3.591452 3.550816 5.18123
1231 2.595409 8.781127 4.994275 250.225854
776 4.677506 10.002788 9.961861 15.3062
1058 1.899742 2.751264 2.681271 220.469795
538 0.62412 1.203536 1.197545 9.974335
1775 14704.904108 20423.842026 20051.805444 33651.811899
995 117.304668 184.524254 181.51839 334.703606
985 2.09916 3.417133 3.213648 75.711095
254 0.161335 0.329072 0.346365 0.379438
455 0.091052 0.188016 0.154562 1.749368
1131 1.624633 5.330512 2.637388 196.205426
406 2.530897 4.99658 5.196357 7.238971
1266 3.131131 6.9694 4.859189 1420.533539
749 0.20073 0.592901 0.501429 9.466123
731 0.088227 0.254111 0.215677 3.334405
782 0.173979 0.29045 0.31222 6.911461
1308 120.042516 276.636448 213.822192 384.713884
1714 387.285038 649.118778 644.755849 1108.879692
1277 12.545135 57.473826 19.813541 1141.952297
1345 11.701429 34.636004 17.756812 1005.678264
390 0.107623 0.208585 0.21636 2.170645
1130 1.319846 3.362108 2.021032 198.648395
1284 64.05961 122.977636 120.830836 206.667991
1033 0.688762 2.628802 2.665791 90.329162
1084 1.331508 14.050663 2.285863 150.197013
924 0.583514 2.64904 1.805284 37.876852
1439 156.955917 276.952864 272.516765 556.919619
1716 860.708164 1407.325364 1379.807775 2492.814628
1001 231.76813 362.285464 362.285402 506.204442
391 0.494094 0.958773 0.918858 7.489193
693 0.855738 2.258641 1.912757 29.863929
2111 141026.054051 171243.327273 175025.016879 241550.68957
92 0.051909 0.103526 0.119235 0.115047
303 0.358157 0.808609 0.81951 0.984381
334 0.056407 0.276082 0.130747 1.165714
1160 20.930727 41.77446 41.131724 140.210618
797 1.11068 2.007666 2.071367 71.908128
1115 2.222172 117.695555 4.083682 226.750281
1591 698.797523 1202.851804 1264.786635 2049.075298
674 0.802047 25.12101 24.63466 38.859809
293 0.129916 2.197856 2.1844 2.943716
459 0.227209 1.197484 0.489235 8.006109
391 0.13743 0.355272 0.248741 10.918355
1686 10974.546907 16262.576705 15641.067789 25148.921472
1894 22.177052 31.917891 29.608866 2203.163306
711 0.086383 0.148591 0.15883 9.15466
466 0.041689 1.788843 0.082626 2.254804
1245 1.94078 2.892569 2.890756 176.667709
1060 2.977921 4.586804 4.371816 181.717318
1638 204.356936 367.962288 361.735082 654.265078
80 0.01065 0.073589 0.083307 0.080102
1106 141.10643 248.187843 251.4971 399.173461
510 0.049965 0.826693 1.551354 1.059222
1630 355.590433 591.760923 587.477133 1172.588864
603 1.831483 4.128837 3.945801 5.496032
77 0.04224 0.082747 0.088467 0.093547
843 0.783161 1.366734 1.315157 36.388936
1314 93.212099 170.259032 169.841102 328.812511
1297 17.798354 28.021554 27.168341 543.77018
1543 9.324451 14.754289 14.127562 3571.490563
165 0.010159 0.020158 0.183588 0.021901
639 0.420285 0.99408 0.615574 45.553133
1108 42.416963 79.593108 77.173122 135.084213
992 2.932184 5.570673 3.747485 174.969308
775 17.985448 33.7998 33.493531 61.071346
142 0.022563 0.299336 0.04741 0.336616
1400 5.005244 7.752228 7.61057 433.468468
73 0.014347 0.065595 0.128163 0.067809
1646 411.515278 682.302351 665.268684 1247.95682
1249 2.438661 16.593175 4.047793 300.284137
915 0.724951 1.222091 1.266024 60.805103
919 13.551003 320.248397 24.025529 575.1961
1381 10.730569 18.064366 18.006057 1015.832181
1246 5.786932 81.92111 7.813184 159.772714
832 13.739649 26.470762 26.41713 45.549848
45 0.00544 0.008526 0.035357 0.009628
1261 2.148442 3.538791 3.382215 96.425165
1908 414.581245 720.43301 714.161 1349.837138
753 0.284568 0.763334 0.451263 7.566948
1188 4.524485 8.930175 6.603146 575.088467
446 0.631054 1.397212 1.434693 1.805754
1647 19.537592 31.917541 32.606423 823.855123
1106 0.654687 1.26405 1.168119 83.5137
805 0.522388 1.223483 0.938635 31.833262
1288 5.130842 8.59469 8.289735 491.634149
1182 4.538642 5.782353 5.850062 289.884223
307 0.016341 0.035397 0.023755 0.309325
1026 0.59763 2.527058 1.26405 38.981057
360 0.313222 0.711957 0.71924 0.851199
914 0.678443 1.318984 1.231819 90.492846
185 0.019838 0.427689 0.252037 0.501448
407 0.045326 0.20654 0.975404 0.264219
1158 3.221782 5.829953 5.60052 251.995401
334 0.044694 0.251726 0.094689 1.191132
26 0.003026 0.019868 0.023013 0.020449
1567 8.196068 100.343382 100.471535 961.838116
370 0.021601 0.551082 0.596147 0.615864
1909 51.622299 74.798963 73.810412 9614.927036
1561 19.946956 28.969626 29.591322 1792.244061
1578 9.814147 15.904784 15.560081 577.003866
74 0.145004 0.260392 0.266444 0.299677
105 0.041178 0.086624 0.092825 0.091834
1523 9.211668 19.416784 15.13637 336.773702
387 0.166415 0.520996 0.300899 4.879707
842 15.225569 30.552159 29.979776 55.924153
2173 12279.440456 18206.522551 18375.440809 27054.48929
1723 15.630013 18.723684 18.782975 959.202789
717 0.272756 1.660459 0.579025 14.407101
1336 2.487614 9.530421 5.192888 144.605734
1176 5.232924 9.638805 9.13859 178.837889
1229 1.562685 5.573989 3.192105 71.632265
1531 487.790393 559.600322 576.59163 1071.004635
1307 6.472799 4.67 6.170538 371.118638
731 0.283516 0.475599 0.494916 21.922101
1080 38.77719 74.140766 73.519903 124.675859
1502 11.963261 16.968274 17.065778 4140.171392
112 0.009187 0.016762 0.082967 0.019957
1145 2107.249134 2765.860486 2790.673824 4108.671093
588 3.359903 7.23493 7.092861 10.546341
1147 12.199839 18.872124 18.734824 255.801855
539 0.066215 0.112002 0.108054 3.949257
394 0.122952 0.232951 0.258629 13.844388
1162 3.193378 10.300015 6.014733 209.287765
593 0.302151 0.582742 0.598051 5.758388
587 0.09528 0.251576 0.181703 5.476626
1240 4.412554 8.086961 6.773227 150.09976
430 0.116701 0.685997 0.490958 5.125552
965 12.149984 25.823216 23.72517 38.618901
1040 2.080834 35.821282 4.301945 154.656747
1698 23780.237034 29702.96099 29000.420779 42920.46834
1206 1380.733571 2037.561822 2040.078471 3675.695072
1448 376.22668 612.004127 606.472587 1146.257192
281 0.050326 0.506898 0.142078 0.544891
904 1.418301 4.460674 4.630856 170.176539
682 12.426937 23.687207 23.761428 39.057098
965 0.562603 1.387924 0.965856 38.30103
869 1.074111 31.037807 1.893881 54.201033
1316 3.001405 3.858566 4.023588 389.836031
1089 1.059102 1.647946 1.628769 31.971522
578 1.675017 3.717018 3.565722 4.953556
439 0.038062 0.660098 1.25863 0.790524
1129 1.76133 8.232987 6.752688 283.920566
1284 12.870376 50.392222 20.054849 579.070566
1062 2.394317 8.921689 3.808161 362.765127
522 0.059092 0.106491 0.109617 2.755139
271 0.024656 0.055174 0.062217 0.372955
330 3.664168 7.508808 7.459013 11.333088
764 3.054725 6.797843 6.543052 9.804438
548 2.195381 3.351667 3.656443 4.971049
264 0.15308 2.052641 4.012507 2.809492
243 0.02634 0.359751 0.046608 0.427769
304 0.040798 0.709531 0.081965 0.915471
1434 3018.584486 4610.555738 4538.108327 6289.497752
363 0.833501 1.857916 1.839621 2.227036
1266 5.066154 6.3452 6.110435 215.24408
937 1.574017 4.272788 3.004842 40.739666
810 19.867389 37.569811 36.439145 55.225904
1508 29.618532 119.087264 40.170355 1349.582572
1562 30.689845 45.401852 35.321935 1080.291454
1717 106.175211 180.354074 179.232827 2363.511469
862 0.943841 2.682349 1.677323 56.489688
1039 0.811269 1.397 1.400087 33.349351
1248 27.055117 54.443405 54.055029 83.57301
538 0.106973 0.211672 0.166506 6.16598
1530 50.790944 71.954392 72.595509 2872.919025
825 0.652077 1.341416 1.336596 24.621368
1373 10.506355 178.133519 16.742137 1047.631448
147 0.087125 0.173149 0.183388 0.193086
564 2.698229 5.568687 5.413682 7.518296
1528 9.752975 14.57739 14.261621 1175.790245
9 0.01043 0.009458 0.011763 0.009849
1325 36.886209 112.801782 52.561452 6272.892811
603 2.286538 4.809415 4.751124 7.104119
896 0.376976 6.295966 0.751396 128.15873
1872 88.552305 185.876482 155.467054 3570.372263
467 0.077858 2.653415 2.625652 3.43657
660 0.143302 0.316641 0.306712 6.09808
291 0.099369 1.360311 1.403523 1.81321
763 0.557046 1.123712 0.926087 19.151847
108 0.010449 0.022934 0.016892 0.248271
910 1.042708 3.971636 1.814052 51.810951
465 1.19127 2.553174 2.56709 3.527543
446 4.179681 8.083177 8.121107 11.317171
1399 471.758796 760.29441 753.210265 1232.685102
812 0.285913 0.435296 0.452148 23.908561
1118 3.144727 6.260367 5.286832 144.046734
367 0.101092 0.213685 0.216762 4.223674
96 0.070454 0.163009 0.149674 0.167006
873 3.265465 6.28822 6.249978 91.511642
642 0.046859 0.076806 0.071927 2.714901
746 0.477987 1.573836 1.04906 85.706798
1488 13.059598 39.431702 40.186665 9708.933282
756 0.29513 0.409106 0.385041 5.895104
788 0.578267 1.213763 1.080209 96.398703
1704 10411.645892 14329.892449 14297.359691 21768.427281
1088 4.56605 4.222798 6.215668 152.899767
1395 2230.842304 3234.852142 3236.8495 5587.780849
1783 4733.150185 6739.956845 6624.070888 10449.484578
85 0.019096 0.049695 0.033052 0.171555
1238 168.092633 272.136038 271.304452 473.985385
1418 527.437422 825.457376 826.277346 1418.573217
1976 338.080704 599.076072 584.312551 1131.776021
388 0.065264 1.45546 1.474565 1.772731
2139 52.049949 78.744312 77.285066 19582.371728
318 0.138743 1.261211 1.315595 1.733556
690 0.132521 0.206592 0.203326 14.011334
749 0.908973 1.858673 1.411075 15.277214
33 0.018044 0.0315 0.035087 0.032862
547 0.346337 5.591761 0.523502 8.372664
1329 2.918353 4.768069 4.763451 330.80902
967 0.926226 2.394049 1.773462 68.337369
137 0.00526 0.02105 0.106292 0.022844
1569 420.99496 714.543351 707.218286 1397.629458
1058 1.725932 2.049054 2.154885 115.88563
38 0.0103 0.027643 0.032481 0.03162
115 0.009057 0.015128 0.018045 0.148221
2194 56.565429 73.972901 76.181468 10739.56664
614 0.811759 1.672411 1.69343 11.616582
1982 60.937232 85.687422 89.546428 3963.020347
1125 10.778182 14.527239 14.723762 210.287934
559 0.172577 0.311701 0.340726 28.825905
777 0.212032 0.394388 0.396652 49.403144
432 0.692162 1.535872 1.526644 2.097447
673 0.215438 0.318233 0.335275 8.190316
562 0.262257 1.604192 0.520917 18.089533
96 0.007855 0.088818 0.097395 0.092846
1881 22.05485 38.359859 38.540642 1219.8591
1735 14.797511 18.794338 20.01907 6633.616588
227 0.016762 0.255233 0.279109 0.294719
631 0.077397 0.171164 0.163741 1.823927
1599 30.503715 57.662427 52.982716 939.292228
448 1.274887 2.740776 2.71662 3.568785
1174 609.30009 980.686646 962.10984 1451.5349
84 0.013436 0.155915 0.173008 0.176294
798 0.828811 14.75046 1.311136 22.450678
816 0.222893 0.454201 0.396201 10.821784
991 23.017181 43.166617 42.837753 68.470864
1029 149.064116 232.206479 231.584041 383.973127
2207 11316.905328 17655.249041 18110.841258 28486.115009
935 15.042646 16.658809 16.26354 24.841214
1106 2.761954 4.637268 4.737097 126.358563
1680 349.351642 638.495062 580.933222 1196.625582
1715 19.183703 38.729103 26.363679 2677.081882
690 0.576553 1.181719 1.1821 14.542037
396 0.048542 0.985257 1.011236 1.229751
1589 20.835253 92.720715 29.217366 8178.656044
422 0.113755 4.850341 4.909183 6.680039
470 0.030197 0.051588 0.060585 1.898067
1255 37.493657 72.775355 71.750632 131.355429
1546 627.765242 1024.752232 1012.63103 2028.371909
1348 4918.054247 6529.922812 6503.325781 10042.123153
1072 4.674337 2.758978 3.819116 197.604445
1063 10.426525 99.886156 99.494414 169.615544
1330 2.950781 4.687532 4.730654 212.123694
1014 1.481797 3.131964 2.90844 73.688299
1440 48203.088803 56185.419632 57251.255603 74979.310875
561 0.176164 0.361213 0.291202 5.867009
878 16.356311 30.31368 29.821888 48.967602
123 0.015019 0.159162 0.171615 0.179229
1064 1.211434 2.361201 2.105166 202.919253
533 0.197865 0.452116 0.438991 7.275005
883 0.208425 0.361133 0.356385 7.739164
571 0.038243 1.570885 1.624296 1.971784
6 0.003918 0.00552 0.007023 0.005921
2025 78.943781 107.028591 108.284991 4732.929176
743 0.717429 1.30958 1.127195 35.242873
284 0.035738 0.694405 0.749499 0.85586
1208 5.834928 18.475594 8.467383 562.591871
1388 17.672573 12.71214 13.165999 254.019425
323 0.017252 0.033414 0.044535 1.059145
1760 17.050085 28.051525 34.879364 2280.275673
1658 41.821739 74.399305 67.181197 2765.945367
145 0.024166 0.213935 0.235977 0.255594
295 0.033774 0.093207 0.058831 1.057512
584 0.125778 2.265379 0.177155 3.053662
1426 675.042289 1036.557682 1041.118983 1709.999828
2303 256.366971 483.142991 406.881003 53549.010933
236 0.041608 0.700025 0.758156 0.799454
1736 714.706308 1129.085488 1107.331897 2201.10342
1248 1.860031 2.721372 2.834997 773.746251
987 2.396267 4.809224 3.389337 209.166885
636 1.454954 3.204176 3.176855 4.26802
696 0.524994 15.835701 0.819412 23.584191
998 1.095555 41.865462 2.220904 66.608516
71 0.021661 0.026901 0.030077 0.197714
1501 4.182478 9.77163 6.599255 258.562321
886 1.712502 4.90166 5.083203 478.899602
245 0.011802 0.241187 0.255984 0.253219
1688 8.320152 11.094254 11.005697 1638.591873
884 1.58993 2.592839 2.609741 88.939945
287 0.028815 0.030878 0.034355 0.333401
1391 389.737504 635.646936 633.97957 1197.258913
940 3.755189 42.226695 6.986307 78.964728
778 0.32215 0.635202 0.661773 27.844426
367 0.076876 0.112192 0.124395 1.442722
1006 20.238686 39.473723 39.170388 63.680081
1534 14.796954 19.905256 20.499109 876.124367
766 6.631895 13.577936 13.294259 21.173768
1158 3.104948 22.486622 5.051093 712.926004
275 0.022051 0.621617 0.03187 0.732788
454 0.050034 1.816559 1.837539 2.310725
304 0.033423 0.10583 0.118594 0.725664
761 0.811556 1.01959 1.125842 107.764242
1344 8.829226 15.521205 15.510565 415.053045
743 27.327667 48.180335 47.344383 84.89339
1710 5.693088 11.283733 8.698328 2136.980014
191 0.01044 0.166025 0.181815 0.177436
1672 13.464852 17.984448 17.972887 3448.253891
375 0.046869 0.199548 0.137179 1.008379
975 1.897602 3.496019 3.499125 65.523729
195 0.017183 0.300199 0.313684 0.362266
22 0.009508 0.018255 0.020268 0.020118
1802 39.428135 58.503709 68.628668 3170.818542
140 0.013786 0.019347 0.024706 0.262046
792 0.790406 2.132848 2.154068 115.617054
334 0.027852 0.042871 0.049654 0.843527
195 0.008085 0.046097 0.188858 0.049944
609 0.753617 15.714 15.601496 26.824644
55 0.008566 0.064022 0.068751 0.069241
1216 18.346914 27.543675 27.528367 1939.444149
1398 10.372777 18.406767 17.801982 720.31828
729 0.335505 1.346809 0.557295 40.997265
1622 12.599092 16.318143 15.837703 3692.690316
326 0.487733 1.021194 1.053654 1.244005
520 1.221642 2.644897 2.647702 3.573786
766 0.513813 0.759007 0.827858 54.984604
1190 3.599304 5.809328 5.908536 602.641958
852 9.83557 18.705213 18.503781 32.847936
1323 1.772566 2.806162 2.859633 844.622315
2543 409.083409 654.964679 644.080144 11994.993607
87 0.049113 0.091153 0.098266 0.098817
1608 27.570274 43.429477 42.70763 2021.737592
1692 22106.068952 27449.588639 28339.815955 39593.415668
1473 484.115674 821.965154 890.159212 1486.816083
1272 2.048587 11.780578 3.668534 229.380885
553 1.021042 2.26121 2.252543 3.05339
1729 98296.036124 125680.592714 124216.806031 170961.323769
1494 786.301072 1220.881239 1242.928222 1933.113972
332 0.027072 0.057359 0.064582 2.042845
233 0.013926 0.283175 0.031179 0.31182
19 0.020118 0.032661 0.035226 0.037121
721 0.227651 0.572143 0.407601 10.759686
703 0.518441 0.883141 0.911605 11.131881
1065 23.233897 46.069842 45.332737 78.60644
1301 1.694245 2.749041 2.878295 119.475734
1470 12.23093 24.394123 22.460925 4055.051427
1324 3.299723 6.864557 6.249103 199.3704
750 4.992335 10.292233 10.105749 14.303782
1824 21490.163863 30986.061666 30377.049788 47546.423805
1082 54.714562 89.628313 88.163713 162.085512
1965 450.337341 807.437722 647.875515 8468.843575
684 0.497702 6.001835 13.79577 8.977133
61 0.075192 0.145445 0.160032 0.154031
1262 6.873113 6.273238 8.39368 282.780547
1073 1.061017 1.918339 2.034318 164.970248
174 0.023845 0.325636 0.345724 0.358659
1032 14.473722 29.578538 29.259044 50.951312
67 0.058942 0.109357 0.115549 0.122212
181 0.008176 0.027982 0.219716 0.03145
1520 21.405516 38.739058 38.237509 912.903221
577 0.257086 0.828257 0.734669 8.197048
1564 505.204377 859.516319 841.442888 1544.95986
1357 91.786045 138.736107 132.464552 945.661161
1527 1701.692601 2438.263157 2418.76845 4062.494379
1087 64.060031 117.18808 116.054586 188.228618
1613 298.207177 493.777745 489.104944 950.399165
1161 3.317657 5.003656 5.076714 362.844471
605 7.3633 6.182557 8.590312 9.167033
1189 234.781748 396.467499 403.32355 714.274766
1505 6.067409 9.542032 9.429128 1331.203552
1121 1.597843 4.455769 3.00809 167.892324
1807 12.629312 19.039569 19.248084 3306.103291
65 0.038543 0.069691 0.0738 0.076475
162 0.117352 0.245925 0.25874 0.27494
793 0.922095 2.420209 1.639342 28.665951
379 0.032361 0.140025 0.050285 1.327501
2118 53.940126 77.823449 77.391322 14992.891454
263 0.224725 0.489937 0.506969 0.590738
1249 5.113023 10.241254 9.849484 498.979549
577 3.724877 7.445636 7.395972 11.975535
449 0.031179 0.044474 0.046438 0.243291
1180 3.807012 10.366983 7.133415 1439.437162
318 0.017834 0.087225 0.018525 0.103005
2099 3981.57712 6370.3108 6301.991677 10718.41629
1300 7.692543 5.153499 8.79575 615.104575
185 0.265272 0.556443 0.561792 0.712909
399 0.033804 0.134995 0.062929 1.004661
908 52.501102 91.809435 90.066307 139.843916
960 1.679177 3.548202 2.509768 319.6008
535 0.11624 0.210138 0.224925 8.050721
1748 15.227557 23.644601 23.091575 2661.547293
1245 194.860736 333.870025 330.281186 595.627057
66 0.008365 0.056217 0.062478 0.0583
366 0.185541 4.454777 0.355603 6.032022
67 0.019136 0.118254 0.128413 0.125146
1479 14.608977 20.622133 20.828394 1487.311582
17 0.010149 0.013586 0.01601 0.014207
1262 3.85861 6.894333 6.860638 246.016793
1337 5.305036 11.591088 9.958038 202.165016
1339 4.965613 75.94377 74.877794 135.544242
502 0.17461 0.392433 0.379268 4.466309
1572 549.232065 915.362519 894.19317 1408.963409
264 0.020518 0.238842 0.067738 1.330647
1000 61.252467 105.147167 103.981442 187.468723
194 0.212401 0.452145 0.473436 0.557254
899 1.338211 5.009878 2.409107 149.432125
888 8.617784 17.832886 17.853615 31.733322
878 8.009211 16.717516 16.44426 24.705377
613 0.20081 0.34886 0.392282 21.193734
1043 26.734957 51.853696 51.050357 93.139792
363 0.028874 0.367134 0.040687 0.450823
1439 963.820008 1545.260271 1545.638607 2971.940067
1765 1224.594785 1869.171404 1838.9582 3502.995017
247 0.045415 0.61843 0.659267 0.770898
1075 44.133471 78.223032 76.820528 117.51334
1680 901.433979 1463.454367 1455.411193 2396.543428
1568 26.571538 47.784418 47.053785 4261.005204
360 0.054242 0.921213 0.949456 1.128284
1400 1028.987416 1576.086034 1543.86512 2577.540609
666 6.982239 14.11942 14.118019 21.026167
783 4.859031 10.719188 10.543025 14.966754
57 0.004148 0.042641 0.046247 0.043413
1184 284.176548 453.48938 450.29682 824.732107
1849 8522.095912 12904.148241 12701.995749 21631.579322
1812 25.845183 31.846907 32.140492 3675.106816
737 0.296702 10.552813 0.493223 17.382713
1091 5.131157 9.245811 6.98844 196.719062
819 0.336476 0.594244 0.612198 22.034604
432 0.096562 1.043875 2.221723 1.372757
382 0.030086 0.294647 0.04236 0.416488
507 0.132922 0.620444 0.621867 12.001764
381 0.837004 1.814642 1.795767 2.283781
1221 4.144961 10.750908 10.765245 359.872817
368 0.076144 0.123614 0.113395 0.986927
918 0.653807 1.440695 1.269752 42.936676
1020 1.625496 4.090569 3.028669 273.889949
464 0.026781 0.179349 0.932925 0.215798
951 0.392683 2.171518 0.709342 154.020377
185 0.04211 0.069771 0.072898 1.154815
893 12.115589 24.54362 24.14137 38.455488
1554 75.811947 155.926734 125.298502 1497.327228
1292 5.261494 7.789596 7.734412 392.665873
1577 1364.914216 1960.045458 1863.464363 3560.661374
1315 6.17413 4.65722 8.137043 341.957605
831 0.188036 6.244022 6.161436 8.768858
1342 2.47379 4.416725 4.333027 248.455864
221 0.022914 0.52866 0.553467 0.62409
41 0.00515 0.03175 0.035487 0.032802
729 0.147278 0.278547 0.27988 62.538216
392 0.044294 0.640652 0.080141 1.628411
422 0.057508 2.277178 2.269043 2.83341
513 0.044023 0.064793 0.055335 1.079041
1422 4.606374 8.441129 8.396174 617.939089
311 0.018505 0.091794 0.515465 0.124806
476 0.74503 1.657626 1.669268 2.171287
1863 38.699259 57.900632 57.262065 2568.85516
1532 17.89386 33.289464 31.760333 1378.417263
313 0.060896 1.603313 1.609936 2.133917
1544 65.536778 15.713776 16.819568 2013.565845
992 153.963918 253.805203 251.55248 348.699727
1553 1005.869758 1682.484612 1689.705163 3047.005198
1365 4.982957 10.039782 10.048379 1155.790696
738 0.971328 3.862236 3.877235 110.421758
411 0.039926 0.191583 0.062909 1.634152
41 0.0159 0.033012 0.035497 0.032882
1323 8.640576 11.315286 11.585216 548.938052
111 0.116009 0.219194 0.228372 0.259571
766 0.535643 0.868714 0.831043 36.06789
1125 38.928463 73.323257 71.661074 120.058369
1430 1109.587621 1647.225464 1626.359262 2817.875123
584 0.069672 0.158831 0.141538 16.898267
1449 683.750279 1042.892507 1029.156383 1747.88539
1723 27.797395 28.5716 25.408215 1449.086403
883 0.266955 0.899271 0.568325 18.691459
1075 22.466961 45.501045 44.243487 79.831569
1089 41.27441 76.147529 75.605716 137.006709
1396 5.746371 10.063096 9.555065 487.521155
1270 4.281679 11.050344 7.496632 172.434599
434 1.782422 3.53641 3.466117 5.315595
1226 6.812718 10.983868 10.754665 646.285023
1236 1.134385 2.417593 2.654402 259.126075
1314 7.556193 13.780268 12.070876 398.152995
445 0.083989 1.777122 3.592196 2.487936
1685 20.333746 28.398292 26.248565 4183.096969
661 0.145725 0.424073 0.255022 12.188517
2203 179.994559 296.715573 283.854344 6542.155978
636 0.311008 6.960287 6.920242 9.987854
1354 4.746068 8.846826 8.369893 630.012947
1072 2.928059 4.274617 4.347204 306.150531
876 0.696528 1.888091 1.400229 54.871101
688 2.171187 3.455727 3.461498 107.793746
805 7.208376 14.836677 14.565533 23.74619
315 0.028364 0.077136 0.051698 0.617117
1249 1.244064 2.982412 2.587145 116.070322
854 61.684911 101.954549 101.724264 166.711872
846 1.737887 2.376154 2.194361 108.545628
996 0.679094 2.340317 1.328934 33.205114
731 0.737865 1.6754 1.461935 39.777538
484 0.10072 2.712802 0.175171 3.576084
1272 2.725837 5.426816 4.97447 129.153522
424 0.122872 2.224738 2.281667 3.293802
733 8.142834 15.860143 15.637692 26.206505
1174 1.729512 2.820616 2.655543 92.709069
1191 4.034352 6.123604 6.156817 160.559042
2322 15313.392075 23923.49383 22793.904826 36697.772187
97 0.178608 0.331166 0.35422 0.374889
325 0.732275 1.641776 1.690007 2.078432
910 1.01492 2.111043 1.725985 30.995033
935 0.963021 5.562342 4.460467 69.491997
988 2.286184 4.53581 4.429279 68.79625
1820 71.055705 80.870601 80.868788 21300.011961
1906 41.677771 51.660966 52.907122 7839.757897
173 0.012213 0.036529 0.155204 0.0369
165 0.009468 0.178067 0.190851 0.192124
119 0.0053 0.033643 0.096903 0.024456
1050 21.833983 42.703982 42.300068 72.343029
152 0.143301 0.268257 0.268848 0.314145
710 0.436847 1.120609 0.866389 21.81143
897 0.560611 1.081035 1.129587 21.533956
2039 73.079312 94.230764 98.366426 34906.755974
302 0.432248 0.606959 0.684785 4.592387
270 0.0955 2.74885 0.181833 1.612881
1637 1119.319912 1702.593845 1638.971735 2627.707392
608 0.054583 0.090762 0.096613 0.689464
1748 40.730879 87.903754 62.700026 2413.303671
1140 3.218699 5.816863 5.854916 99.434386
13 0.013345 0.012223 0.014728 0.012523
831 0.480108 0.649749 0.700335 27.90181
1903 30.211079 38.778365 39.312896 6482.806775
735 0.124445 0.232801 0.233763 7.45904
211 0.018906 0.339222 0.35411 0.39089
1863 18.732165 27.958899 27.643452 979.325224
1316 352.376415 561.289445 554.517394 912.730189
456 0.162928 0.779405 0.327239 7.856463
430 0.068189 0.106472 0.089359 0.274269
789 0.157047 0.667533 0.24857 4.980041
296 0.025969 1.047251 0.077877 1.370242
991 77.735619 133.165533 131.437715 224.853385
711 0.1218 0.30662 0.208584 19.692681
754 0.360702 0.788611 0.758204 13.321861
886 0.652424 3.08208 1.19959 72.810431
1814 5753.363914 8155.203564 8058.908086 13258.905823
1645 2464.468163 3692.308122 3685.11639 6802.451226
978 4.032218 68.775599 67.715853 139.633165
1552 14.961161 21.316474 21.809486 1181.346921
520 0.09537 0.338471 0.242609 1.272247
1525 473.127175 753.150788 742.127638 1423.261856
1789 49.388825 71.441462 72.066473 4116.093865
848 0.273106 0.596037 0.536365 13.490008
841 9.484551 19.432219 19.229134 30.080361
1447 14.687134 168.238496 27.457399 1158.67929
1208 2.393057 4.429639 3.858309 252.046921
1195 4.138558 6.302472 6.239994 245.11047
984 5.255952 59.856426 8.395792 445.188013
2112 69203.974076 92542.249798 93774.64754 145563.444057
1357 107.693088 189.763376 187.529668 347.628013
981 34.126367 63.319325 62.967529 106.625878
486 0.106452 0.183477 0.206611 5.10358
1726 38.425294 72.829486 61.786023 5073.694596
1889 1870.767654 2977.384 3067.196781 5091.252991
926 1.609106 3.217119 3.014286 59.541251
1924 3131.117589 4859.891162 4795.716269 8589.14906
85 0.019396 0.19514 0.023284 0.210379
691 0.642787 1.548431 1.050698 14.503543
1761 4185.214902 6037.862221 5771.687825 9564.562491
1589 1403.647877 2233.635303 2159.15971 3933.914809
1953 33459.945737 50896.335284 51389.879346 78039.087083
1009 3.475978 2.80107 5.682594 71.324473
2085 141.42983 366.939211 242.126868 5527.264394
1363 170.300774 298.73468 299.785027 545.827593
1800 151.945479 2219.334898 253.52216 4119.773578
458 0.04254 1.409738 0.076635 1.787222
708 1.114038 5.76506 2.526221 66.904118
983 17.005039 33.641182 33.205097 51.609635
1222 1.718522 3.786386 3.864603 532.895215
1736 26.106743 38.202764 37.890423 7415.244941
1378 2.655254 4.949356 4.309254 182.600185
263 0.018455 0.191022 0.397021 0.220898
1758 67.123933 123.838928 122.11232 848.050526
567 1.406201 3.118571 3.057987 4.255082
79 0.010881 0.045616 0.14769 0.04232
283 0.050195 1.41629 2.465606 1.783154
243 0.047329 0.728038 0.748938 0.926293
1039 0.740251 1.423735 1.464562 141.884526
853 0.284709 0.600075 0.579877 30.013076
1210 2.773439 4.455161 4.447496 178.929479
1535 1518.832975 2052.924227 2035.666274 3159.565605
1924 290936.434932 340789.117243 341854.815066 436260.902419
1037 4.934802 15.49389 10.931665 434.864613
145 0.035226 0.085362 0.10022 0.743489
55 0.009899 0.064592 0.070824 0.072167
386 0.041989 0.090141 0.097315 1.044169
1632 179.198731 319.071608 318.745471 648.402115
102 0.018235 0.076605 0.023765 0.156456
215 0.10577 0.496902 0.173629 2.352168
814 18.941575 35.865424 35.485164 49.761777
642 0.533471 0.917168 0.96038 54.777453
389 0.070694 0.809624 0.149053 1.009312
504 0.239655 0.36931 0.365542 5.267863
348 0.546896 1.225001 1.244399 1.681968
69 0.003246 0.012834 0.05239 0.014367
795 0.281935 0.438451 0.490069 16.429743
767 7.527254 15.737903 15.43473 25.017017
1595 8.001482 20.067547 14.919162 1149.660326
972 1.843384 2.941163 2.572165 95.604318
2252 99.056351 108.129253 115.103087 24212.742707
71 0.007364 0.027011 0.032682 0.027282
1270 19.640535 30.648975 30.652392 1377.785423
508 3.245379 6.605597 6.573846 9.67883
851 0.308013 0.651675 0.587874 15.080765
981 3.012057 5.52528 4.848628 198.76618
1566 555.297406 803.40838 794.839256 1605.526162
1526 147.510204 217.332915 211.943184 3856.161835
1395 2.943177 4.436546 4.429423 620.984275
714 0.59647 6.589166 12.642916 10.347616
921 12.173276 23.736616 23.562827 42.130358
1748 29.998541 60.852533 41.298292 11289.016386
530 0.118354 2.765349 2.142479 41.951337
1553 13.656836 17.960752 18.19839 1071.14665
111 0.062007 0.117423 0.12678 0.130908
983 2.189398 4.125637 3.99532 52.433607
226 0.258741 0.562986 0.578566 0.737938
626 1.795531 3.968409 3.896052 5.691915
608 0.086725 2.958015 2.929731 3.955795
1860 31.527366 60.286286 53.700978 1938.987162
40 0.020479 0.024717 0.027473 0.119576
455 0.033704 1.570395 1.569624 1.972778
1629 13.998524 16.977187 18.174175 3158.690163
393 0.536597 1.177201 1.181258 1.62056
721 0.30627 9.745876 9.481034 13.393236
1253 257.023701 464.097512 433.60049 734.308716
1304 3.327715 9.88008 6.253548 177.347178
373 0.090552 2.013104 2.065393 2.925673
886 720.076296 1052.018953 1001.697355 1491.757395
1579 440.300491 727.270329 729.72507 1309.850119
261 0.10009 1.523928 1.565276 2.165513
121 0.012714 0.099819 0.021961 0.101623
2055 1642.458134 2638.29078 2617.079687 4885.886021
434 0.083338 1.536872 0.143542 2.035046
1779 9774.393012 14509.162714 14438.360594 24452.647728
1494 13.538236 19.219808 18.248619 1110.055418
842 0.762364 1.431902 1.461178 30.166284
1538 15.241912 21.693193 21.378948 1647.604117
606 0.140376 1.922532 0.243521 2.557324
1426 319.288054 545.399081 546.158723 971.568545
991 1.959171 3.887114 2.654037 121.321306
1600 596.203998 1001.801134 999.19493 1858.572771
1083 29.031012 59.079271 52.234566 91.544509
1506 3.578638 5.119738 5.177137 867.145749
858 8.373762 16.610775 16.456343 27.08725
1599 176.271164 310.293194 308.072037 546.459081
228 0.213715 0.440946 0.461735 0.560843
717 17.626018 30.131045 30.263798 43.04052
126 0.016281 0.19004 0.209807 0.226078
1023 7.61773 16.614062 16.221418 26.502101
235 0.257217 0.535886 0.551234 0.720885
107 0.011161 0.155174 0.164842 0.172707
1459 7.101642 12.800027 12.454432 404.58775
217 0.036529 0.629392 0.072878 0.653267
17 0.003577 0.012364 0.014738 0.012644
1615 8.939604 16.832034 16.80378 599.596875
1002 1.92179 9.129033 3.222495 334.879654
380 0.093147 1.279834 0.181063 1.763681
353 0.060194 0.09502 0.104748 1.706212
512 0.129225 0.18987 0.180713 3.407956
688 0.232711 0.423391 0.444532 15.918304
1997 81.403147 122.357975 123.576423 4151.121727
659 0.37516 0.770249 0.566333 24.406622
1433 23.396579 30.512798 36.278129 2036.648562
1435 4.728747 7.564058 7.198776 224.747189
488 0.043292 1.309601 1.344678 1.709669
1156 1.654414 3.696121 2.927054 105.10934
1145 66.436565 119.33706 117.8114 236.87951
902 0.626326 15.433845 15.327003 25.508168
1374 14.436215 24.609376 24.869849 940.81403
21 0.008015 0.016662 0.019396 0.007454
1476 577.611936 928.271382 920.028502 1652.978104
146 0.087346 0.175352 0.187505 0.197094
1884 25.677257 35.095348 30.297139 3955.420694
1865 44.801501 64.195027 65.213897 1561.344676
518 0.105921 2.309075 2.377223 3.34763
1119 0.495619 0.92887 0.783814 92.40986
842 0.525275 12.541246 12.325627 18.47771
794 0.550402 1.408198 1.138196 18.81067
1173 9.396198 16.596637 16.375518 873.237708
157 0.189278 0.391692 0.407081 0.460463
1434 4.216416 7.661753 7.595738 242.367233
1404 461.814843 757.504943 734.611933 1250.689758
1658 780.42425 1238.769042 1237.555169 2374.844932
81 0.021862 0.278017 0.323142 0.293225
21 0.04217 0.069422 0.077827 0.07347
1336 17.027552 16.858302 16.831731 600.845878
1083 2.654999 4.696165 4.847642 490.736906
779 0.217713 0.476413 0.408314 12.577384
1778 284.163851 481.34781 505.824463 895.495353
893 0.54898 1.880051 1.0561 37.684219
824 0.278707 0.616839 0.55432 25.316962
26 0.007253 0.032171 0.03708 0.008236
1139 1.792836 3.7324 3.117205 72.705332
669 1.803787 3.992502 3.883186 5.431518
1457 17.2169 28.104924 27.997009 511.159705
1817 51.635424 75.909201 75.156685 2011.145226
279 1.138757 2.438168 2.352436 3.314458
1458 517.328324 732.598703 764.377086 1237.999226
903 11.142906 45.808966 10.721637 83.372926
917 0.548359 2.432768 1.057262 44.024596
300 0.03713 0.060936 0.068309 2.363677
1355 3.962625 5.942806 5.991208 445.524513
340 0.026079 0.030498 0.035016 0.392023
1817 5856.826482 8089.922034 7945.847431 13408.001658
986 1.403278 2.574937 2.193094 68.315747
1552 20.891899 29.397767 29.509279 1180.188514
834 0.209146 0.437719 0.346557 9.593881
61 0.014267 0.144935 0.025068 0.158019
1542 13.080313 40.008675 23.984465 990.936915
1765 19.287209 28.811037 28.582654 1773.954863
177 0.028364 0.0418 0.045757 0.428782
758 0.375101 14.098562 14.153677 20.75032
1947 39291.743276 48986.959619 48852.482093 73765.916136
573 0.252688 0.449962 0.483015 11.306808
1492 1282.99199 1930.924281 1965.434397 3589.879624
1506 2729.378679 4040.284573 4054.174156 6662.985443
1183 3.731825 7.788255 5.099154 779.781352
225 0.037701 0.063641 0.061356 0.73971
1743 620.492655 988.451285 968.715282 1811.724529
1592 23.665796 30.977368 31.128945 3386.005215
267 0.020479 0.027933 0.032711 0.13226
1807 83.181703 298.002141 142.625405 4746.274498
141 0.016381 0.236297 0.024326 0.25845
369 1.093491 2.260529 2.278744 3.291001
827 3.097504 6.113815 5.996683 36.447594
255 0.032291 0.331468 0.041458 0.354962
169 0.060545 0.14257 0.148882 0.152889
97 0.007484 0.104729 0.113285 0.116861
1353 3013.383733 4127.446233 4148.55392 6139.643588
306 0.197705 3.798681 0.342258 5.581297
1463 25.203024 35.54804 35.166878 2344.732566
2041 1501.596619 2468.953747 2445.769959 4541.959901
680 9.508852 8.486847 8.809047 13.184791
223 0.108616 0.241657 0.25385 0.289949
927 13.195482 25.342568 24.958441 36.899497
1453 94.028883 174.034125 172.162342 340.359538
700 0.097905 0.163259 0.171154 6.798902
1607 764.940359 1217.255272 1231.579474 2353.4321
1675 43.00231 64.834162 63.827385 4535.433662
715 9.459328 19.056667 18.378332 28.574446
400 0.641905 1.355948 1.395622 1.73737
2669 209.177584 337.34356 316.525629 29684.902345
777 0.426748 0.78742 0.801808 13.058671
1433 5.094554 12.709731 10.2637 521.573483
631 0.173658 4.385132 4.39468 6.057096
59 0.022612 0.048682 0.052048 0.051969
523 45.05871 83.998226 82.767055 119.913095
329 0.309816 0.625314 0.64959 0.743738
1165 5.4829 6.740851 7.039877 851.471168
845 0.42285 0.727257 0.746133 21.407585
279 0.054613 0.377755 0.781339 0.456263
1658 1747.487027 2652.420125 2649.000425 4787.098965
1641 18.820999 29.088726 28.801212 1686.856501
390 0.044384 0.994903 1.030291 1.303438
1750 16.814701 28.17139 27.375414 711.930095
991 0.67616 1.36296 1.393758 49.990294
163 0.011552 0.049003 0.206962 0.061586
1355 8.745316 12.860395 12.876406 1009.36804
511 0.946372 1.444826 1.535116 6.133411
833 4.865069 100.997584 13.373027 182.362552
648 2.24537 4.596351 4.544013 6.947882
1619 31573.840433 41028.463785 41376.395348 59481.268749
1626 9.837801 14.533459 14.460912 1686.813695
1032 0.485409 1.149646 0.746333 67.143488
851 0.531566 1.094552 1.049596 23.600199
1141 1.248614 3.777521 1.901339 116.63254
232 0.041238 0.278147 0.579587 0.39074
1434 2.453163 4.985397 3.776909 124.921529
1025 7.19547 10.773442 10.443157 317.938739
1158 678.621052 993.197214 1054.364762 1449.69964
1717 29.222211 44.208718 44.095072 2917.463141
1825 31.593199 38.339829 40.068361 6471.324822
885 1.450145 3.380699 1.845122 243.854188
672 0.822137 15.498355 1.635605 25.982298
1440 106.41077 197.183952 195.921924 350.612587
1079 1.510128 3.297321 2.973978 106.265295
231 1.474651 2.907803 2.941679 3.807406
1310 89.146614 164.007527 162.069329 297.447938
1859 116.379839 133.168987 137.034022 12537.116967
558 2.747651 5.767436 5.659121 8.898773
286 0.063961 0.667102 0.133994 0.864466
798 0.52293 0.726074 0.763015 25.792058
739 0.669216 1.651957 1.48471 22.007034
1347 14.572412 25.464598 24.614118 581.395113
561 1.773738 3.893399 3.8304 5.71105
1732 75.633795 123.224552 121.164143 4409.197364
832 0.304887 0.864176 0.888612 25.485437
1744 441.031318 744.251983 715.314152 1373.795784
1060 1.960711 2.866275 2.781785 253.31601
734 0.51238 0.728699 0.761301 18.881318
469 0.075462 0.151957 0.15865 2.960794
997 8.356136 17.680625 17.475627 28.104675
946 0.89282 1.552148 1.512924 42.113008
57 0.029937 0.05306 0.05766 0.055034
866 1.021363 2.554534 1.63261 54.445701
1439 11.715304 22.146808 18.71912 797.069131
585 0.165263 5.066641 5.042774 6.498209
510 0.059081 0.379699 0.1111 4.2576
346 0.03186 1.18871 0.062518 1.480422
706 0.139203 0.282925 0.296691 8.195552
1811 51.225085 74.8704 73.534461 7251.351356
1150 3.636522 4.717459 4.732507 206.577495
1677 17.376088 126.134928 32.827182 1586.018214
1208 2.350759 4.402623 4.47031 141.321543
93 0.009749 0.083007 0.090572 0.092485
2084 5101.364562 8044.124686 7955.022846 13997.405343
966 161.485391 249.913326 248.962257 414.502852
1821 1417.692018 2228.723041 2192.925895 4115.321315
373 0.21641 1.348472 0.483756 7.481149
1901 71.987628 106.932047 106.876472 4030.591392
233 0.357767 0.764557 0.758716 0.88211
1430 11.129525 13.09265 13.984026 677.546098
1933 57.942586 107.579642 84.693476 2580.832878
2053 247.77255 333.47228 320.25245 12573.016877
375 0.076886 0.105059 0.138011 3.760978
913 4.232211 3.596016 3.712617 69.133165
1318 6.86907 11.565409 10.635259 395.68365
373 0.030017 0.065604 0.051287 1.261959
510 0.093256 0.159302 0.14815 6.684692
688 13.546279 24.550486 24.391985 39.378379
257 0.034626 0.244242 0.505917 0.29596
273 0.012865 0.176925 0.368618 0.210859
1391 383.186938 606.38904 600.135745 1015.463613
313 0.048021 0.092134 0.091242 1.174223
935 0.587171 1.708253 1.726407 92.516991
1005 33.53514 65.511179 64.802568 117.112402
670 0.329012 0.858425 0.828158 13.965732
231 0.241978 0.533009 0.531186 0.669387
433 0.06858 2.612585 2.59437 3.693971
1509 17.498458 27.785037 27.40078 1046.683298
1261 93.876605 170.989041 169.285276 286.409361
17 0.005411 0.012734 0.01574 0.013155
1497 7.204945 23.689196 10.66237 1225.364917
355 0.083178 0.235977 0.136879 5.624346
634 0.143101 0.260644 0.248891 2.762908
1959 29.459105 58.129749 46.308946 4148.772137
511 0.13181 0.231158 0.210618 4.473306
1002 0.691489 1.360054 1.258502 55.73718
800 1.843499 3.983528 2.88504 132.52927
575 0.208995 1.674539 0.447187 15.857052
224 0.309596 0.619463 0.658547 0.760659
160 0.152148 0.316098 0.340234 0.36983
1557 9.677125 15.107543 15.163769 883.945707
584 0.383045 0.595237 0.642265 15.108244
1650 2895.562781 4082.779667 4054.199061 6599.474517
303 0.564338 1.234486 1.30006 1.544874
1724 31683.556602 41545.430117 40723.554976 66080.411099
1302 2.804978 4.962131 4.154272 70.083852
1776 26.269654 52.052878 35.72613 908.734372
1595 4486.349222 5745.45112 5731.958136 9261.586872
584 0.509124 5.326881 1.029399 15.054219
1464 8.366844 350.782299 19.934044 686.122854
577 0.059633 0.156246 0.164271 3.363445
1037 33.890306 62.136139 61.291511 108.620408
1456 13.347289 23.414371 22.683147 452.824799
81 0.007805 0.059382 0.064602 0.060645
608 2.639475 5.625355 5.491082 7.520472
1409 473.235766 736.081708 732.55843 1232.968581
1509 33.854828 947.802358 51.98046 1879.020939
909 1.095743 1.83918 1.882112 235.982525
1586 14.84304 35.108992 22.698966 1692.260703
1405 10.117366 17.559301 16.014797 479.197476
892 6.269394 13.808222 13.39563 21.13148
3 0.004358 0.004158 0.01065 0.004388
1207 76.449276 142.996945 141.9219 241.950788
1707 13.260134 31.289053 22.131073 2072.756087
1328 167.432887 299.921064 296.662548 498.315825
313 0.023224 0.497721 0.039384 0.6184
500 0.362566 4.473586 4.478284 6.70573
1491 144.164934 259.245398 254.935851 499.1797
374 0.14274 2.675122 0.278878 3.665206
637 15.957178 29.885127 29.672163 50.725915
1562 8.346515 13.031411 12.545903 601.909649
700 9.310479 19.191839 18.583379 29.726936
655 0.24845 0.48107 0.44401 10.317426
1246 3.298572 17.182306 5.899415 187.463725
625 0.170433 4.578785 0.320897 5.797412
1328 376.123692 598.827816 597.747081 1137.849883
1070 57.817706 106.616104 104.891832 197.470281
1753 1212.894059 1892.070905 1845.282854 3688.481864
749 2.365116 4.577382 4.620625 32.840428
625 4.204798 8.766721 8.635211 12.614472
1471 8.955127 17.917648 16.746181 259.170914
1047 24.267344 46.237272 43.469823 272.149805
1774 78.283366 3930.769847 118.060873 7329.652528
17 0.008817 0.030558 0.039034 0.032031
853 4.083979 25.35924 5.816577 242.923455
581 1.16772 2.586775 2.572187 3.865555
1928 42.700588 108.579209 67.440185 2212.631803
318 0.151477 1.64375 1.66998 2.162823
879 0.560651 1.211904 1.258001 18.910236
5 0.004058 0.004588 0.006101 0.004759
1627 356.17777 603.136901 600.510502 1059.94161
250 0.030898 0.240085 0.483625 0.282876
1436 8.268286 15.707195 15.526794 440.362011
369 0.039705 1.067801 0.093827 1.337451
978 3.563483 5.935754 5.839821 87.942093
250 0.241958 0.525605 0.531385 0.650832
532 1.135138 2.471758 2.485834 3.608228
1710 25.736735 38.205441 37.61839 5871.635289
905 0.75022 1.058063 1.116293 30.088901
573 6.976182 13.410378 13.23204 21.191613
1015 40.220113 75.768586 82.399284 128.896517
839 0.543799 1.042763 1.078822 29.860227
728 0.179509 0.310578 0.335254 25.131519
1527 705.635468 1027.270756 1030.415888 1663.914201
176 0.03144 0.124185 0.073539 0.564037
342 0.054753 1.147311 1.17303 1.497875
21 0.008796 0.016982 0.019506 0.017553
1245 2.193781 3.206739 3.266421 105.206274
1305 10.620769 19.698167 21.217252 372.1217
1463 617.625574 925.587376 923.161276 1592.386175
215 0.021801 0.035257 0.039425 0.27455
392 0.046559 0.235887 0.19551 2.868389
1278 3.960505 7.185308 7.095478 198.938675
789 6.001869 9.967062 9.742837 51.535517
1682 20.946099 30.782243 30.757326 1158.684179
178 0.027432 0.341246 0.357327 0.405137
996 80.943909 137.71781 136.427738 232.715964
648 0.077958 1.517202 3.09644 2.059888
1672 412.435689 693.232332 690.063555 1230.753403
246 0.023274 0.476702 0.507019 0.55493
949 1.082058 2.268773 1.651565 83.683474
1544 1835.299029 2551.41023 2528.394759 4562.334009
947 0.868734 1.76468 1.277687 14.459123
1614 395.039896 689.110726 677.571199 1226.097562
899 0.509103 2.59947 1.073611 93.960621
833 0.508633 0.848326 0.858765 16.214103
357 0.054934 0.179239 0.1852 1.499998
114 0.008305 0.125217 0.128443 0.133051
558 0.413002 6.802764 6.751356 10.962916
1478 2.277901 4.957171 4.462996 1094.314945
1111 55.076608 96.334603 94.976694 161.530521
1893 33.077006 57.397449 56.816099 1807.595006
1234 7.108262 10.712362 10.729053 959.787833
59 0.01575 0.093647 0.103526 0.107553
268 0.028264 0.563467 0.0475 0.67648
951 0.738397 1.018086 1.052301 78.090658
82 0.097615 0.189188 0.197023 0.234835
1316 13.672895 20.123692 20.128151 414.249195
1837 559.482254 942.92969 934.473447 1671.639479
924 0.602571 1.112735 1.069815 11.927822
932 0.532428 1.017296 0.898932 26.572696
1551 107.717535 200.459078 197.531548 388.332169
801 0.392803 0.722126 0.7872 84.677513
135 0.013135 0.214476 0.017333 0.238792
1038 2.411924 5.74423 4.837865 124.37142
1719 18.702192 26.142091 26.380382 3606.43251
370 0.066826 0.299687 0.192945 3.421295
1529 5.163371 9.784326 9.790828 1316.296754
331 0.039475 0.759658 0.796988 0.991236
513 0.03695 0.060635 0.060925 1.334215
476 0.07921 1.390842 0.165944 1.789636
1061 281.554603 439.424163 430.289959 657.852456
1508 6.217706 9.710516 9.44833 878.000151
866 0.942905 1.677293 1.684067 30.625055
1207 136.231323 239.837587 233.840057 423.303957
1141 2.563621 6.829113 5.287746 93.538632
1464 11.436723 19.880311 19.658642 593.236536
491 0.052048 0.079791 0.08424 1.83881
1398 10.940073 18.37335 18.461205 3866.585984
460 0.663766 1.439293 1.455475 1.869999
579 0.267246 4.070322 7.486748 5.746175
1449 1151.60734 1714.106775 1700.90822 2583.561428
1428 187.704028 321.73182 315.335887 543.679211
21 0.00526 0.01601 0.019347 0.016592
2066 85.688997 150.498772 147.909692 2543.352512
97 0.04759 0.091954 0.098607 0.099198
1333 3110.650644 4494.992972 4486.539664 7830.784429
931 2.907503 8.342557 5.201673 102.896529
456 0.176794 1.142051 0.381943 8.061616
1016 2.668931 5.39544 5.440365 126.012312
1072 85.133755 140.540145 139.447747 225.270014
1169 3.618717 9.777873 7.240592 201.397048
967 1.09919 2.232766 2.307477 122.55478
1526 2839.290576 4358.490813 4195.364887 7823.057177
218 0.033213 0.162007 0.862833 0.167347
1368 278.258065 443.722294 445.111543 844.576646
220 0.272826 0.59729 0.613771 0.720434
806 0.296651 0.993049 0.53933 16.449118
1583 21.860698 33.211819 33.379105 1634.246496
214 0.252288 0.552786 0.568145 0.733738
560 0.950178 2.157362 2.123298 2.73203
501 0.116089 0.717779 0.220216 5.095944
1731 8.482853 16.040264 13.067539 426.978027
400 1.032685 2.202087 2.225973 2.988736
1462 7.809268 17.065935 14.411622 4038.010345
1036 1.917339 5.30535 3.758372 169.229603
2299 69.878155 112.513757 94.758668 4594.637242
903 0.7712 1.274793 1.246909 44.464423
1108 9.477706 16.039352 16.158297 601.898717
1134 1.105021 2.377599 2.194843 85.256586
1474 8.473956 10.288229 9.746934 404.951243
989 0.3961 0.875226 0.745381 39.954899
714 0.136087 6.577638 6.694558 9.658898
1047 35.884896 60.500028 60.114579 98.874817
135 0.012434 0.093196 0.102144 0.09545
740 0.147218 0.330745 0.277004 36.841877
1030 14.567497 16.364508 16.7095 273.304629
423 0.47551 0.981557 1.015592 1.177649
202 0.014878 0.034516 0.038573 0.105289
1337 2.140691 3.527225 3.364788 207.461642
3 0.007585 0.008907 0.005831 0.00476
577 0.720544 10.419438 1.56938 10.58432
191 0.009789 0.183988 0.199818 0.197664
1654 90.452288 123.578956 120.529004 13794.999847
2096 3997.156708 5820.094595 5850.015661 10466.66944
1873 25.352405 38.977849 27.782755 3867.241348
578 0.198636 0.600907 0.332079 11.645717
883 80.219673 136.670136 136.98948 234.93185
1537 528.382347 900.968976 940.000547 1606.868374
379 0.928547 4.620514 8.691567 5.333272
367 0.03692 0.075092 0.069001 2.836598
1367 4.048 6.574441 6.388349 262.398587
1976 82.525585 43.108756 41.772007 6328.322028
1380 98.421817 180.907267 177.751454 336.883335
1166 3.391028 6.182469 4.831533 284.107025
578 0.112663 0.382574 0.378396 2.023039
1912 3159.796111 4725.563926 4623.263149 8483.644664
317 0.118655 1.420017 2.933932 1.864238
144 0.023254 0.453589 0.48656 0.536004
1792 16.384124 22.753958 21.893048 4686.041541
991 32.675263 61.34784 61.010492 112.713941
1087 3.661358 24.304642 6.258503 395.154589
1633 21.779264 38.694973 37.907443 1539.052441
825 0.964725 1.464572 1.415739 54.812844
1126 1.434455 2.45202 2.569202 100.779748
1451 61.465502 117.683114 115.99479 216.458258
1531 85.885894 151.299217 151.13762 2349.077626
353 0.024677 0.044775 0.055165 0.19592
1231 33.263715 66.349375 65.611918 112.307982
1964 13519.765878 19617.509536 18032.571756 24975.602219
1891 35.928918 52.335985 50.818394 1735.260338
148 0.024516 0.07955 0.033593 0.279219
664 0.253039 0.75558 0.630774 13.695446
888 10.330638 20.400594 20.181148 33.554835
1381 2.742229 4.590256 4.609843 442.421129
1354 685.247587 992.855951 1030.255382 1694.503541
481 0.143031 1.324446 1.375483 6.339637
381 0.023023 0.817667 0.068179 0.975476
1505 9.513203 15.065218 15.411082 492.120184
5 0.005961 0.006301 0.006843 0.006532
1755 1325.915315 2108.460574 2081.746695 3317.167983
759 10.214068 20.441832 20.330691 30.516316
1558 197.983962 354.401789 349.336745 659.075179
504 0.18477 0.37556 0.382174 5.235257
391 0.160754 0.245434 0.259201 3.880032
494 3.220584 6.711089 6.629004 8.973922
1368 131.754667 230.523737 229.940643 459.994
1305 5.396552 10.224257 10.051521 295.455015
586 0.127922 1.317893 2.50482 1.762845
1478 12.294085 18.371845 17.878781 2411.798059
509 1.135128 2.456699 2.432143 3.608519
527 0.14266 0.241177 0.241407 3.67255
1071 1.621398 37.172059 36.775259 58.072049
1187 3.341924 5.119498 5.057169 300.265408
1562 412.039666 663.875591 661.398734 1364.420601
1911 8766.242212 12829.914272 12540.699807 20934.882863
85 0.28535 0.577854 0.591228 0.69723
105 0.011342 0.194378 0.209787 0.208564
1056 3.110336 26.054302 27.868425 38.954462
506 0.124545 0.490328 0.456043 5.42769
422 2.580944 5.251598 5.212453 7.602266
31 0.007374 0.036149 0.040837 0.039775
1341 10.171387 203.611928 19.148204 1965.770612
365 0.497271 1.093699 1.104791 1.497102
7 0.007054 0.008707 0.01048 0.009528
848 0.656752 1.530917 1.123566 47.77865
1494 4628.283901 6315.779209 6269.583085 11007.491331
186 0.122481 1.154224 1.250547 1.269662
770 0.609033 2.438555 1.272748 19.819544
1241 100.76357 181.842513 177.772611 336.561181
853 0.477544 1.117114 0.80357 24.685852
1707 81.28883 505.440714 120.183899 2833.215542
593 0.298705 0.520074 0.498113 8.995932
943 11.986962 24.992132 24.549244 35.857352
41 0.003056 0.030939 0.034244 0.031449
738 0.434362 1.180273 0.813289 14.196664
858 15.660794 30.730751 30.620832 52.518538
836 1.07813 6.330839 2.281908 52.481017
1629 9.067859 19.906738 13.350532 591.728792
1710 4720.741462 6508.69186 6433.25224 10342.090278
34 0.024205 0.098256 0.115117 0.106312
1806 14159.21489 20886.660555 19545.242305 32545.768482
1669 697.899706 1121.402099 1077.159763 1896.780341
407 1.943247 4.155062 4.106812 5.409054
94 0.019417 0.038303 0.033083 0.298666
1831 2811.244645 4540.870282 4506.266289 7169.416467
764 4.879383 9.973121 9.913739 15.529886
1775 798.331823 1343.258636 1324.899226 2463.610991
1152 1.566905 4.49248 2.852648 101.517574
3 0.007043 0.003196 0.004609 0.003316
81 0.004278 0.057278 0.062378 0.059854
107 0.003126 0.01579 0.080473 0.017262
682 0.108124 0.346766 0.221479 8.566781
1776 33.424256 53.401067 53.073347 3122.068037
118 0.012373 0.060174 0.126409 0.066696
1403 170.496908 293.509966 299.487467 573.328795
1989 64.391092 103.860106 103.136017 5949.332102
310 0.042851 0.386942 0.812036 0.473005
1114 2.20919 7.952328 4.548026 71.410855
851 0.477233 0.734881 0.755449 58.901344
1203 167.449521 280.317142 275.272115 465.005613
1889 2205.466849 3608.771165 3577.479958 6194.598861
286 0.056387 1.426199 1.447168 1.724783
1712 22.341014 28.589017 28.692462 3844.93474
483 0.142499 0.303414 0.257056 2.576185
359 0.03724 0.078609 0.083909 1.466686
508 0.262858 0.717778 0.437938 5.526648
1402 233.378152 386.68914 380.92905 750.546527
1378 72.195198 143.26028 136.051439 243.209675
750 0.291201 0.577724 0.594475 9.381062
945 0.584215 1.64891 0.922445 68.749438
1329 206.924115 333.917754 332.752078 685.012572
432 0.033193 0.052699 0.057178 1.206834
267 0.028835 1.015722 1.046511 1.14141
834 1.586091 5.002886 3.079567 60.929802
255 0.032792 0.058551 0.055415 0.284368
110 0.018354 0.070042 0.140566 0.080312
1588 1770.790067 2759.775247 2691.375502 4665.47111
271 0.050475 0.075734 0.088508 0.834228
695 1.434264 2.981592 3.001219 25.271558
569 0.405958 18.424143 0.654068 30.188434
1436 310.733614 530.370654 519.434341 950.58582
1378 7.012019 14.981338 12.290325 274.93722
682 6.010613 11.978366 11.977754 19.280713
1005 0.953324 4.39129 1.897531 600.957419
1761 40.59256 90.621866 66.432465 3713.941326
948 0.836463 2.371037 1.735283 42.899314
1054 95.427279 166.532094 162.001772 265.173435
694 0.143241 2.026044 3.837711 2.800319
755 0.11657 0.23761 0.249582 6.303798
1347 2.948469 5.487593 5.164021 245.600889
764 0.716436 1.829121 1.835032 115.015453
690 0.373938 1.262258 0.83533 19.33205
280 0.030237 0.083107 0.047961 2.024601
729 0.091153 3.395024 3.273263 4.226487
1027 1.015271 80.386679 1.853617 133.700079
1463 2.757237 3.694762 3.894149 969.233175
1489 20.849201 31.844887 31.932774 1557.936415
1663 19892.618036 29411.927106 30462.9284 46528.378696
1711 39.027798 41.481601 42.823981 6411.749845
1692 643.313312 995.223321 989.971825 1986.820091
1354 42.773405 84.53215 82.923066 149.520611
626 34.854011 62.76898 61.264234 96.946211
730 0.457315 0.946782 0.738157 50.328691
865 1.190833 2.840315 2.477789 35.451641
1748 70.816337 77.965706 83.875959 5436.27425
1353 4.302771 7.627052 6.505099 140.749565
735 0.988941 14.208405 1.979796 22.92591
646 0.122823 0.247368 0.251616 9.584135
1917 54.51356 96.945279 97.875529 2463.896858
1159 449.978294 626.583975 622.319736 1019.627707
1101 2.751857 60.190181 4.601748 108.047757
1908 46.758977 65.46359 65.404006 1878.175421
693 0.153841 0.334152 0.298014 5.352017
1895 14.009649 22.10634 21.586085 1635.715761
865 2.09798 3.912944 3.22898 61.60572
1406 5.066587 9.917226 9.333641 183.187555
667 0.307572 0.789844 0.792419 24.956933
1427 116.220591 209.257495 204.336443 396.560287
1025 0.525615 1.562666 1.026422 38.9549
1648 3450.914066 5109.609932 5078.59443 8740.110218
212 0.083969 0.98829 1.053012 1.301823
673 0.61313 0.849968 0.964565 29.978675
1576 4489.944142 6442.576112 6452.061045 9920.633553
1484 197.811115 330.691899 330.815403 666.042102
1618 18.463136 27.517217 26.960183 1502.161952
1008 16.596925 34.238916 33.650653 58.3983
1004 2.280315 3.459525 3.449247 72.199916
1309 438.382118 703.065387 700.051424 1167.193712
580 0.191091 5.195962 0.306841 7.225492
1879 769.907373 1275.384457 1274.399283 2403.377012
364 0.077888 2.816179 0.154252 4.192853
1268 1616.657777 2306.82184 2300.731116 3437.328912
179 2.093681 4.073589 4.105739 5.224285
1420 29.286306 98.484209 41.007393 3219.334966
275 0.04239 1.594507 1.638089 2.030953
690 1.312734 3.163306 3.090168 61.332723
397 0.020229 0.053291 0.031379 0.140486
879 16.125142 31.098725 31.118833 48.024571
579 0.078479 0.162417 0.150585 6.28924
1476 11.339707 18.793561 18.765938 949.150873
1678 9.374519 14.443079 13.363126 1385.336734
1063 3.404602 5.605677 5.626135 127.233007
280 0.024777 0.571391 0.608421 0.681249
324 0.022973 0.050405 0.061406 1.997149
607 0.299497 4.878902 4.861619 7.18739
1778 56.884526 72.258055 74.462476 3701.138782
209 0.015589 0.131168 0.286021 0.149452
111 0.141147 0.307262 0.298135 0.342829
1738 2980.214805 4317.367752 4254.817959 7124.70203
545 1.251378 2.659903 2.630086 3.365027
944 8.926691 14.107845 14.023104 124.987879
8 0.011041 0.01035 0.013416 0.011251
1515 527.652962 897.557436 874.55406 1631.509612
1262 2.315601 6.646897 3.618467 1414.030484
510 0.100911 0.277485 0.19039 2.182129
1034 1.606841 3.759023 3.103593 78.445843
111 0.006683 0.017614 0.088307 0.018886
1105 0.929419 2.997171 1.990987 47.678045
1213 6.113128 100.213001 10.489157 193.384096
486 0.048963 0.07904 0.078288 1.151318
68 0.053651 0.107544 0.113484 0.120888
823 53.933211 89.189472 87.735972 128.436354
623 0.374038 10.026783 0.989993 81.283733
707 1.119979 7.126965 1.785819 132.856518
1945 3374.534017 4928.429123 4831.602874 8361.924788
309 0.020228 0.025127 0.029907 0.060304
610 0.094078 3.936058 3.976454 5.194308
77 0.067337 0.134375 0.137179 0.156997
128 0.007114 0.123774 0.1325 0.136508
695 0.183007 0.41786 0.415887 17.996142
688 4.619631 9.107383 10.993973 14.091654
1220 5.302994 13.219293 7.032767 693.534157
556 7.43071 14.565501 14.514695 23.977219
71 0.060835 0.110709 0.120218 0.124576
504 0.294878 4.645871 4.634569 6.703865
1688 818.036917 1297.386178 1272.549643 2475.421834
290 0.059543 0.117963 0.122051 1.596631
730 15.257311 30.466623 30.184278 53.265565
292 0.019356 0.638297 0.067789 0.769817
367 0.485138 1.05137 1.072209 1.338042
713 5.161457 10.32065 10.114149 15.869581
582 3.71504 7.469745 7.477089 11.570075
109 0.012604 0.062448 0.133924 0.068169
689 0.398975 1.123065 0.718389 15.709959
387 0.072888 0.226649 0.23801 2.719988
1366 5.302194 6.482246 6.818814 590.283757
560 0.044524 0.064703 0.074441 1.893383
2120 78.368428 123.218479 123.398439 3868.850688
2350 133.07483 169.044886 166.808786 28200.718051
489 1.060978 2.321112 2.342623 3.152967
461 0.114306 2.963458 0.223573 4.108775
1391 5.086215 8.783572 8.812215 240.086848
1103 61.108887 111.085117 107.821051 192.28351
547 0.444772 4.566421 4.543488 6.644894
1352 1.697001 56.051647 54.956024 94.681717
475 3.57209 7.48849 7.399954 11.69981
1145 128.894388 231.907221 230.006895 397.699861
1581 189.227337 338.492923 333.432708 603.920255
590 0.176474 0.513201 0.395648 11.484833
564 0.197684 0.411629 0.411007 6.205243
935 0.831082 5.843238 5.829471 120.723596
1406 3.21293 5.766742 5.578797 293.548265
499 0.11657 0.400869 0.38619 4.021209
1707 4426.041319 6469.465015 6463.924073 11369.905025
1533 19.64293 20.552291 25.409003 458.187459
1371 301.644142 480.153174 458.038717 759.234289
366 0.187434 1.952114 3.750106 2.751136
1190 1.006855 1.751103 1.357679 75.749672
429 0.062247 0.075042 0.083959 1.076056
16 0.01564 0.023444 0.02624 0.026831
782 8.404193 17.706406 17.310176 28.857427
494 0.057779 0.127381 0.099127 1.31036
627 0.131889 0.34874 0.271894 7.994688
1899 1295.903589 2028.2205 2029.075681 3739.007909
893 0.415426 1.592423 1.442109 47.579695
1228 6.372729 10.451948 10.403026 382.300557
915 0.749799 1.489359 1.507493 50.219621
320 0.0583 0.164551 0.102053 1.233514
1185 4.532466 8.185159 8.012943 156.116418
234 0.04218 0.54412 0.077567 0.706127
1016 1.62204 2.66897 2.721009 83.980586
2075 224.217426 352.021178 346.125002 4015.755752
1561 246.542882 429.961505 430.26064 831.617887
893 0.526115 1.448622 1.005372 45.989466
1293 472.184492 771.801556 783.8997 1337.759536
158 0.118955 0.246105 0.251717 0.278567
2166 62363.951459 77319.435276 75267.119665 106422.678664
1500 17.58796 12.418348 12.850547 6288.733215
1886 61713.772573 78972.204241 77757.663426 114169.47027
1154 243.291564 404.896722 500.664292 625.60793
839 0.639209 1.285281 0.97233 20.818833
51 0.007254 0.049524 0.055656 0.056286
1982 610.884029 1032.615245 1083.822969 2006.136894
952 1.240817 2.421211 2.46786 118.613249
382 0.110238 1.738941 3.35049 2.519818
411 0.080763 3.574323 3.507286 4.796987
950 1.00413 2.353603 2.292056 35.992836
2077 284.826496 472.043607 461.679986 76477.516244
388 0.098106 0.231288 0.189268 2.897622
1382 8.393703 8.171141 6.207095 797.786641
923 1.357589 28.155255 27.535412 55.763434
1321 5.974644 12.602225 11.361137 1472.29766
1120 8.389134 7.876323 10.576232 531.578635
903 2.889407 5.688174 5.677683 48.433725
771 0.483135 1.336068 1.287136 45.373165
1952 44.188262 120.947865 61.104431 12813.202673
1684 178.463626 313.370885 309.745685 626.703729
1631 8.64056 13.168617 13.196921 1086.743128
57 0.011302 0.016812 0.015149 0.035998
149 0.007835 0.027011 0.135046 0.030588
1479 572.7507 886.138877 875.5281 1492.723988
1622 2583.057729 3588.068162 3710.722007 6155.373853
188 0.032361 0.566723 0.592942 0.640071
590 0.305288 0.711726 0.749498 14.00509
1519 828.948412 1276.543493 1273.946329 2152.999187
11 0.018285 0.018816 0.022323 0.021491
796 0.123914 2.564944 4.661231 3.168435
700 3.373954 6.554592 5.19981 20.924303
1031 0.836012 1.298567 1.291243 20.367259
1079 0.963053 1.948086 1.615477 115.335395
1232 59.017763 106.441146 102.800427 174.431757
786 0.61301 2.023229 1.191495 48.487387
1325 413.251788 669.166825 676.758701 1154.038761
20 0.010029 0.02659 0.031018 0.028934
1544 12.10726 18.048942 18.774876 1785.124451
1251 127.248868 223.820098 234.022093 358.172828
657 0.339022 6.526249 6.375223 9.223583
505 0.117522 2.596052 0.209747 3.526242
926 0.811556 1.491913 1.459802 40.983808
42 0.010971 0.030819 0.035587 0.033363
1900 3897.298597 5382.638247 5298.237047 8975.416
1213 3.566098 5.383446 5.310659 451.759531
1243 3.321725 4.926662 5.075073 519.678856
1373 7.549215 77.448086 37.85058 908.164631
1076 1.591401 2.724776 2.547351 87.749848
1290 909.813541 1247.916162 1255.125344 2046.240767
175 0.011843 0.039905 0.168479 0.047961
9 0.009367 0.012724 0.014978 0.018134
71 0.005641 0.062409 0.067187 0.069291
435 1.650473 3.447613 3.367412 4.895673
1099 34.15598 66.417133 65.527059 96.46064
867 8.520753 17.147757 16.883957 26.08107
1555 9.683764 14.694325 14.57073 570.667025
786 0.537186 2.291276 1.022214 33.96073
1417 201.600444 343.99981 334.795213 599.827852
553 0.154963 3.807124 0.263228 5.32202
1332 506.632901 808.407062 793.428139 1319.965973
2359 78.662724 123.29158 107.60044 8919.653386
80 0.011161 0.019016 0.012704 0.081053
823 0.720553 1.474109 1.481563 24.787022
654 0.167297 0.451003 0.309696 14.125308
994 28.853546 53.761335 53.609188 95.014545
1569 17.875784 25.443394 25.509959 2157.154002
855 1.485291 5.967532 2.603696 54.684072
1016 7.705551 13.995662 14.066707 130.713614
660 4.639869 9.618029 9.413992 14.201923
699 0.194107 3.153267 0.379698 4.642905
112 0.018024 0.087054 0.193185 0.096563
1124 1.718822 4.609863 2.993394 276.716346

==> measurements/ettt/ettt_high_jitter_schedulability.dat <==
utilization no_iip PRM CP CW
0.1 0.9447236 0.95477384 0.95477384 0.9798995
0.2 0.8040201 0.83919597 0.8844221 0.96482414
0.3 0.5427136 0.57788944 0.60301507 0.8592965
0.4 0.28140703 0.32160804 0.38693467 0.81407034
0.5 0.13065326 0.1557789 0.17085427 0.6633166
0.6 0.07537688 0.110552765 0.1356784 0.5427136
0.7 0.06030151 0.08040201 0.085427135 0.38190955
0.8 0.015075377 0.025125628 0.03517588 0.23115578
0.9 0.015075377 0.015075377 0.025125628 0.17085427

==> measurements/ettt/ettt_high_jitter_schedulable.dat <==
Job_count time_noiip time_prm time_cp time_cw
1332 302.930662 736.458554 485.577758 868.799984
107 0.839277 0.165583 0.178627 0.184669
1538 -1 -1 -1 984.349769
2022 942.433411 1689.073963 1722.743562 2872.049765
12 -1 -1 0.04715 0.069902
1925 -1 -1 -1 5951.655413
881 47.271693 79.053773 78.828087 126.292104
1392 -1 -1 -1 1522.705689
1516 -1 -1 -1 2052.474256
213 0.173939 0.371142 0.378185 0.407821
1166 86.438144 143.295817 140.74798 247.391409
2 0.004068 0.003798 0.00527 0.003887
951 154.013568 245.181152 242.844253 379.078071
17 0.009828 0.014196 0.017553 0.016792
973 -1 -1 5.811686 103.6711
1282 -1 -1 -1 155.731887
1538 -1 -1 -1 1715.998659
961 55.659298 82.821967 82.306793 144.151074
2079 14294.667545 19653.292126 19712.436426 32025.745867
1413 -1 -1 -1 710.749311
1025 15.260005 28.087132 27.679361 51.113148
200 0.139344 0.306779 0.3224 0.346195
784 5.947012 12.039277 11.953846 18.562658
121 0.178748 0.306209 0.318311 0.365511
1562 -1 -1 -1 1451.066866
985 386.476628 544.127732 552.749729 889.172201
2212 6594.317025 10521.672637 10444.463167 17592.916727
1104 -1 -1 -1 101.819358
1360 -1 -1 -1 785.465992
703 -1 -1 -1 23.468613
573 -1 -1 -1 48.70133
13 0.011873 0.017914 0.02078 0.018806
1410 307.987096 507.350592 504.563845 934.031464
481 2.855748 5.547747 5.492682 8.880478
671 6.529462 12.70703 12.749159 19.572138
1959 26553.533013 34841.424401 34493.506827 53782.398648
2510 -1 -1 -1 20384.294034
341 -1 -1 -1 2.077136
1192 91.112754 164.122827 162.661836 265.119465
1047 229.664755 369.12412 353.765125 659.473027
1189 63.203426 117.191702 116.264108 208.96246
1413 -1 -1 -1 862.810214
1003 -1 -1 -1 103.622552
917 -1 -1 -1 161.17778
443 -1 -1 -1 4.063381
1375 -1 -1 -1 1245.428102
215 -1 -1 0.140976 0.550721
1489 -1 -1 -1 836.295602
1717 -1 -1 -1 1381.155613
1152 85.640118 152.2797 149.809241 252.411203
1099 -1 -1 -1 297.292093
1849 -1 -1 -1 21818.27968
884 44.958467 83.029294 81.228229 136.544987
1263 213.794324 353.146468 351.335886 689.803446
1748 237.387074 424.031697 413.571473 839.480156
1544 -1 -1 -1 478.687093
1224 91.706256 166.099676 164.857807 291.804592
1708 2294.179652 3477.086346 3434.46774 6105.22451
609 -1 -1 -1 15.749322
1676 821.375123 1367.876071 1360.025841 2537.607219
1004 34.836914 60.880376 59.63993 103.998232
1399 -1 -1 -1 355.56929
114 -1 -1 -1 0.191211
1549 -1 -1 -1 581.397283
679 20.148047 37.885597 37.805385 58.540952
2067 -1 -1 -1 4442.80525
73 0.075382 0.155384 0.183086 0.16424
1017 -1 -1 -1 73.278842
554 1.704883 3.547777 3.529653 5.138453
1620 1023.876604 1615.504087 1614.649972 2880.72604
959 -1 -1 -1 154.180605
1475 -1 -1 -1 1261.727887
1608 -1 -1 -1 2012.824022
2049 3117.981498 4715.603337 4653.097517 8373.509763
1144 72.832559 121.784325 120.044918 207.251678
1706 -1 -1 -1 1868.533068
1577 397.337147 657.492623 648.145064 1192.177566
1894 -1 -1 -1 3584.654956
1493 -1 -1 -1 7389.727703
1656 1096.763201 1602.742051 1589.440626 3170.239148
356 0.737104 1.547495 1.572773 2.083188
625 -1 18.777737 18.522965 30.188828
697 9.379961 18.814486 18.360559 27.729438
1779 -1 -1 -1 4982.553052
398 -1 -1 -1 12.239336
922 -1 -1 -1 136.272954
1242 386.489142 601.337883 623.69649 1113.880262
1456 163.017 287.207565 285.836493 537.450223
546 -1 -1 -1 9.577114
1777 492.085498 812.460771 797.785079 1487.285812
1676 1554.78012 2526.941975 2550.863315 4403.200968
1143 -1 -1 -1 90.33175
1919 1322.062553 2034.684196 2033.428772 3747.989729
1806 692.142889 1166.053492 1151.453903 2093.895156
1442 367.82952 683.893586 631.187561 1110.384017
1044 68.630276 130.534958 125.987862 211.990248
1146 91.449523 167.582442 166.724859 293.049369
9 0.007163 0.007625 0.010049 0.008075
1978 3896.668951 5550.094989 5533.313804 9800.059305
1117 -1 -1 -1 335.12082
1311 37.809193 73.236393 71.898424 126.363684
1150 177.840853 310.005953 306.869194 493.417398
401 -1 -1 -1 1.802868
669 1.58718 3.583915 3.559459 5.015581
1493 -1 -1 -1 596.49376
2109 -1 -1 -1 1986.287325
663 8.886358 17.388391 17.06591 27.528028
1753 -1 -1 -1 1864.595383
894 -1 -1 -1 86.134486
1988 13648.680845 19385.626965 19517.719495 29886.971132
1118 24197.926058 29230.108479 29025.668026 40329.898695
1881 -1 -1 -1 3710.104182
899 28.472013 54.433901 85.997968 85.3801
535 -1 -1 0.320035 3.938425
594 2.61285 5.323092 5.339093 7.895656
877 11.610347 22.524019 22.347765 33.129607
1187 60.33721 120.929802 114.386463 201.739283
746 44.505642 76.343037 74.458304 133.617727
709 5.06301 10.19378 10.026494 14.401875
29 0.050285 0.085692 0.090431 0.103415
1070 -1 -1 21.685463 212.311288
362 -1 -1 -1 1.61872
1924 -1 -1 -1 2188.532864
807 14.615659 12.755493 12.512644 21.24434
630 -1 -1 -1 21.529609
1308 572.423494 805.268238 807.176004 1410.769601
199 0.134835 0.284909 0.299847 0.330144
1529 800.228922 1186.884876 1214.726216 2211.475134
1025 -1 -1 -1 67.593367
1461 -1 -1 -1 1315.766763
1811 -1 -1 -1 10542.397322
1367 -1 -1 -1 1302.310945
825 71.850494 110.109699 109.366043 175.590412
225 -1 -1 0.045436 0.59812
1356 -1 238.30699 224.914293 444.230943
1545 -1 -1 -1 478.276793
1300 -1 -1 -1 427.297924
435 -1 2.799863 2.766529 3.998328
927 75.236626 127.931408 128.034302 211.412679
1310 -1 -1 -1 728.004681
996 49.0751 86.904983 85.842094 159.966237
203 -1 -1 0.041969 0.442507
1610 -1 -1 -1 594.09369
1488 3199.806795 4336.829445 4331.01299 6850.772432
379 -1 -1 0.293615 3.741423
1055 42.032396 78.03693 77.421586 139.578025
1707 -1 -1 -1 1831.189576
1397 -1 -1 -1 770.343439
460 -1 -1 -1 4.463277
808 -1 -1 -1 24.733175
307 0.330705 0.720983 0.741722 0.906123
879 53.38613 91.61662 88.268521 159.219554
1727 -1 -1 -1 5611.824135
824 11.618263 22.393001 22.083606 32.198527
1018 -1 289.257144 287.494292 522.903805
1630 1865.297083 2851.038965 2835.402736 5144.059095
331 1.93043 3.413673 3.875706 2.02077
1076 -1 -1 -1 193.589567
1608 -1 -1 -1 2318.315347
822 -1 -1 -1 24.691877
653 3.080193 6.798522 6.65963 9.836255
777 -1 -1 -1 101.656658
666 2.480819 5.431438 5.30074 7.643089
1510 254.888124 436.354013 431.929699 861.917378
2006 -1 -1 -1 7427.668117
1402 -1 -1 -1 248.916105
1434 -1 -1 -1 4921.897939
1097 22.365399 45.712453 44.178995 76.769232
1287 122.857968 224.184403 221.216692 418.536101
1377 4998.082808 7395.073216 7412.035938 12128.359049
838 42.829354 77.209104 76.113523 138.288808
610 2.796156 5.885255 5.838397 8.321291
1419 -1 -1 -1 526.432586
771 16.635557 31.612188 31.296062 49.377622
929 -1 -1 -1 115.639392
1395 45.21288 88.129609 87.05176 164.705175
1102 -1 -1 -1 92.396504
495 1.723408 3.604935 3.532708 5.071567
1645 -1 -1 -1 1796.907955
780 8.338613 17.009845 16.876543 27.930389
708 -1 -1 -1 15.450767
731 -1 -1 -1 5.804523
67 -1 0.071114 0.077076 0.079671
177 0.436556 0.942331 0.932774 1.229925
754 2.42314 5.506209 5.423422 7.588786
42 -1 0.049203 0.053852 0.062959
2024 -1 -1 -1 5048.862443
87 0.056327 0.103887 0.109968 0.113765
699 -1 -1 -1 71.824405
878 -1 13.66905 13.437061 20.997293
1270 329.18839 534.853234 531.98897 935.780789
1187 -1 -1 -1 183.673863
1996 69695.808327 84697.177574 84806.503073 122639.300796
1417 1222.043555 1722.728512 1689.892229 2911.37104
1354 98.311792 176.184575 173.960506 313.206796
729 10.058996 18.430139 18.301886 29.742457
2154 -1 -1 -1 20545.543321
1036 188.548129 301.398346 301.103448 519.94901
17 0.022833 0.028303 0.062328 0.031339
1630 1384.981481 2249.46186 2213.723134 3855.824121
1029 -1 -1 4.955567 61.709707
756 -1 -1 -1 37.113663
630 -1 -1 -1 6.495542
691 -1 -1 -1 16.893539
296 -1 -1 -1 1.766272
1085 75.975243 125.770162 124.798844 205.480592
11 0.013105 0.012985 0.015339 0.014367
877 99.200617 168.001839 166.585387 305.170661
1717 -1 -1 -1 2079.693304
819 -1 -1 -1 18.117142
1980 897.858 1489.13448 1503.079514 2894.176194
129 -1 -1 -1 0.82478
1287 -1 -1 -1 851.827991
1921 30046.151479 42338.367371 42292.692802 61940.499302
479 1.44823 2.905667 2.90715 4.158317
1848 420.380262 731.786734 725.577279 1230.142448
470 1.293738 2.615759 2.609346 3.791002
864 -1 61.677843 60.813447 99.612487
1104 31.226034 58.354516 58.142313 89.558268
1172 -1 -1 -1 246.016246
1515 275.655418 496.434167 477.815214 763.067304
1641 -1 -1 -1 1823.68505
143 0.102774 0.207353 0.213574 0.253519
1856 -1 -1 -1 7063.472198
625 -1 -1 -1 11.980284
1481 -1 -1 -1 730.62284
488 -1 11.704633 11.684755 17.316579
3 0.006873 0.004689 0.006502 0.004629
1042 16.798119 33.234993 33.01117 61.326697
632 1.319306 2.838099 2.811549 3.890199
1427 1442.404893 2144.786317 2145.838677 3926.608636
948 5.482121 11.712327 11.465991 16.943413
820 49.781675 87.93409 86.784475 129.386689
1313 204.803499 338.395032 336.980677 568.870056
658 1.942805 4.235433 4.140583 6.38047
1833 -1 5859.877632 5711.31841 10275.672541
519 1.210029 2.638371 2.609988 3.815528
1660 402.173558 650.111675 647.051817 1243.395976
1849 -1 -1 -1 2829.731493
1761 11652.624424 16354.769023 16113.898118 25784.940196
1670 -1 -1 -1 983.05582
1099 118.524168 188.989809 187.921248 338.56325
1245 74.373513 140.502652 138.092272 247.451954
1688 760.405175 1230.188051 1207.343001 2181.2246
711 3.376988 7.265023 7.135688 10.70535
935 -1 -1 -1 278.418157
581 -1 -1 -1 10.087962
965 -1 -1 -1 71.227932
1487 9964.5207 12869.618233 12768.386703 19548.723956
1995 2597.813348 4168.018768 4115.517036 7572.158147
1629 -1 -1 -1 3317.937979
873 -1 -1 -1 48.341115
1694 2429.011528 3531.713119 3505.35985 6733.285048
552 -1 -1 -1 8.061537
204 0.373737 0.811535 0.83022 1.064393
757 13.803869 25.901762 25.255909 41.086752
1667 1330.865932 2219.797067 2201.056266 3907.588952
851 121.317712 193.635544 193.143714 284.250564
1329 -1 -1 -1 91.415203
702 15.466965 27.452916 27.420924 42.943343
1925 4383.420618 6944.636531 6882.849359 11002.615618
1104 -1 -1 -1 296.180147
1819 -1 -1 -1 6775.348247
1398 -1 -1 -1 147.612348
1025 -1 -1 -1 40.110123
1709 -1 -1 -1 3777.146914
33 0.032652 0.06333 0.072578 0.063951
1285 -1 -1 -1 1458.837225
1307 -1 -1 -1 206.515615
1414 -1 -1 -1 487.301251
1002 -1 -1 -1 50.54576
459 -1 -1 -1 4.674922
1591 391.157158 650.245426 678.295178 1339.719625
1205 151.42574 262.039228 269.868326 451.252748
1144 4392.193855 5775.635813 5867.361397 8819.917722
1392 -1 621.342929 608.565835 1180.085611
669 7.705062 15.08488 15.038362 24.164903
970 -1 -1 -1 254.808795
59 0.076305 0.145354 0.152579 0.173568
1746 516.40128 891.419558 850.314596 1698.173604
1823 -1 -1 -1 2619.39035
1348 1025.270706 1536.268408 1511.039143 2695.865877
237 0.40181 0.841331 0.848806 1.002045
1280 -1 -1 -1 158.929454
1615 -1 -1 -1 1242.781256
897 -1 -1 -1 129.265771
159 -1 -1 -1 0.483364
622 1.608623 3.591452 3.550816 5.18123
1231 -1 -1 -1 250.225854
776 4.677506 10.002788 9.961861 15.3062
538 -1 -1 -1 9.974335
1775 14704.904108 20423.842026 20051.805444 33651.811899
995 117.304668 184.524254 181.51839 334.703606
254 0.161335 0.329072 0.346365 0.379438
1131 -1 -1 -1 196.205426
406 2.530897 4.99658 5.196357 7.238971
1308 120.042516 276.636448 213.822192 384.713884
1714 387.285038 649.118778 644.755849 1108.879692
1277 -1 -1 -1 1141.952297
1345 -1 -1 -1 1005.678264
1284 64.05961 122.977636 120.830836 206.667991
1033 -1 -1 -1 90.329162
1084 -1 -1 -1 150.197013
924 -1 -1 -1 37.876852
1439 156.955917 276.952864 272.516765 556.919619
1716 860.708164 1407.325364 1379.807775 2492.814628
1001 231.76813 362.285464 362.285402 506.204442
693 -1 -1 -1 29.863929
2111 141026.054051 171243.327273 175025.016879 241550.68957
92 0.051909 0.103526 0.119235 0.115047
303 0.358157 0.808609 0.81951 0.984381
334 -1 -1 -1 1.165714
1160 20.930727 41.77446 41.131724 140.210618
1115 -1 -1 4.083682 226.750281
1591 698.797523 1202.851804 1264.786635 2049.075298
293 -1 2.197856 2.1844 2.943716
459 -1 -1 -1 8.006109
391 -1 -1 -1 10.918355
1686 10974.546907 16262.576705 15641.067789 25148.921472
1060 -1 -1 -1 181.717318
1638 204.356936 367.962288 361.735082 654.265078
1106 141.10643 248.187843 251.4971 399.173461
1630 355.590433 591.760923 587.477133 1172.588864
603 1.831483 4.128837 3.945801 5.496032
77 0.04224 0.082747 0.088467 0.093547
1314 93.212099 170.259032 169.841102 328.812511
1297 -1 -1 -1 543.77018
1543 -1 -1 -1 3571.490563
1108 42.416963 79.593108 77.173122 135.084213
775 17.985448 33.7998 33.493531 61.071346
142 -1 -1 0.04741 0.336616
1646 411.515278 682.302351 665.268684 1247.95682
915 -1 -1 -1 60.805103
919 -1 -1 24.025529 575.1961
1381 -1 -1 -1 1015.832181
832 13.739649 26.470762 26.41713 45.549848
1908 414.581245 720.43301 714.161 1349.837138
446 0.631054 1.397212 1.434693 1.805754
1647 -1 -1 -1 823.855123
1288 -1 -1 -1 491.634149
1026 -1 -1 -1 38.981057
360 0.313222 0.711957 0.71924 0.851199
914 -1 -1 -1 90.492846
185 -1 -1 0.252037 0.501448
1158 -1 -1 -1 251.995401
334 -1 -1 -1 1.191132
1567 -1 -1 -1 961.838116
1909 -1 -1 -1 9614.927036
1561 -1 -1 -1 1792.244061
74 0.145004 0.260392 0.266444 0.299677
105 0.041178 0.086624 0.092825 0.091834
1523 -1 -1 -1 336.773702
387 -1 -1 -1 4.879707
842 15.225569 30.552159 29.979776 55.924153
2173 12279.440456 18206.522551 18375.440809 27054.48929
717 -1 -1 -1 14.407101
1336 -1 -1 -1 144.605734
1176 -1 -1 -1 178.837889
1229 -1 -1 -1 71.632265
1531 487.790393 559.600322 576.59163 1071.004635
1307 -1 -1 -1 371.118638
1080 38.77719 74.140766 73.519903 124.675859
1502 -1 -1 -1 4140.171392
1145 2107.249134 2765.860486 2790.673824 4108.671093
588 3.359903 7.23493 7.092861 10.546341
1147 -1 -1 -1 255.801855
1162 -1 -1 -1 209.287765
593 -1 -1 -1 5.758388
587 -1 -1 -1 5.476626
430 -1 -1 -1 5.125552
965 12.149984 25.823216 23.72517 38.618901
1698 23780.237034 29702.96099 29000.420779 42920.46834
1206 1380.733571 2037.561822 2040.078471 3675.695072
1448 376.22668 612.004127 606.472587 1146.257192
682 12.426937 23.687207 23.761428 39.057098
869 -1 -1 1.893881 54.201033
578 1.675017 3.717018 3.565722 4.953556
1129 -1 -1 -1 283.920566
330 3.664168 7.508808 7.459013 11.333088
764 3.054725 6.797843 6.543052 9.804438
548 2.195381 3.351667 3.656443 4.971049
304 -1 -1 0.081965 0.915471
1434 3018.584486 4610.555738 4538.108327 6289.497752
363 0.833501 1.857916 1.839621 2.227036
937 -1 -1 -1 40.739666
810 19.867389 37.569811 36.439145 55.225904
1562 -1 -1 -1 1080.291454
1717 -1 -1 -1 2363.511469
862 -1 -1 -1 56.489688
1248 27.055117 54.443405 54.055029 83.57301
1530 -1 -1 -1 2872.919025
825 -1 -1 -1 24.621368
147 0.087125 0.173149 0.183388 0.193086
564 2.698229 5.568687 5.413682 7.518296
1528 -1 -1 -1 1175.790245
9 0.01043 0.009458 0.011763 0.009849
1325 -1 -1 -1 6272.892811
603 2.286538 4.809415 4.751124 7.104119
1872 -1 -1 -1 3570.372263
108 -1 -1 -1 0.248271
910 -1 -1 -1 51.810951
465 1.19127 2.553174 2.56709 3.527543
446 4.179681 8.083177 8.121107 11.317171
1399 471.758796 760.29441 753.210265 1232.685102
1118 -1 -1 -1 144.046734
367 -1 -1 -1 4.223674
96 0.070454 0.163009 0.149674 0.167006
1488 -1 -1 -1 9708.933282
1704 10411.645892 14329.892449 14297.359691 21768.427281
1088 -1 -1 -1 152.899767
1395 2230.842304 3234.852142 3236.8495 5587.780849
1783 4733.150185 6739.956845 6624.070888 10449.484578
1238 168.092633 272.136038 271.304452 473.985385
1418 527.437422 825.457376 826.277346 1418.573217
1976 338.080704 599.076072 584.312551 1131.776021
2139 -1 -1 -1 19582.371728
33 0.018044 0.0315 0.035087 0.032862
967 -1 -1 -1 68.337369
1569 420.99496 714.543351 707.218286 1397.629458
2194 -1 -1 -1 10739.56664
614 -1 -1 -1 11.616582
1125 -1 -1 -1 210.287934
432 0.692162 1.535872 1.526644 2.097447
1881 -1 -1 -1 1219.8591
227 -1 0.255233 0.279109 0.294719
1599 -1 -1 -1 939.292228
448 1.274887 2.740776 2.71662 3.568785
1174 609.30009 980.686646 962.10984 1451.5349
84 -1 0.155915 0.173008 0.176294
991 23.017181 43.166617 42.837753 68.470864
1029 149.064116 232.206479 231.584041 383.973127
2207 11316.905328 17655.249041 18110.841258 28486.115009
935 15.042646 16.658809 16.26354 24.841214
1680 349.351642 638.495062 580.933222 1196.625582
1715 -1 -1 -1 2677.081882
690 -1 -1 -1 14.542037
1255 37.493657 72.775355 71.750632 131.355429
1546 627.765242 1024.752232 1012.63103 2028.371909
1348 4918.054247 6529.922812 6503.325781 10042.123153
1063 -1 99.886156 99.494414 169.615544
1440 48203.088803 56185.419632 57251.255603 74979.310875
878 16.356311 30.31368 29.821888 48.967602
123 -1 0.159162 0.171615 0.179229
6 0.003918 0.00552 0.007023 0.005921
2025 -1 -1 -1 4732.929176
1658 -1 -1 -1 2765.945367
1426 675.042289 1036.557682 1041.118983 1709.999828
2303 -1 -1 -1 53549.010933
1736 714.706308 1129.085488 1107.331897 2201.10342
1248 -1 -1 -1 773.746251
636 1.454954 3.204176 3.176855 4.26802
998 -1 -1 2.220904 66.608516
886 -1 -1 -1 478.899602
1391 389.737504 635.646936 633.97957 1197.258913
940 -1 -1 6.986307 78.964728
1006 20.238686 39.473723 39.170388 63.680081
1534 -1 -1 -1 876.124367
766 6.631895 13.577936 13.294259 21.173768
1344 -1 -1 -1 415.053045
743 27.327667 48.180335 47.344383 84.89339
1710 -1 -1 -1 2136.980014
975 -1 -1 -1 65.523729
195 -1 0.300199 0.313684 0.362266
22 0.009508 0.018255 0.020268 0.020118
1802 -1 -1 -1 3170.818542
792 -1 -1 -1 115.617054
334 -1 -1 -1 0.843527
55 -1 0.064022 0.068751 0.069241
1216 -1 -1 -1 1939.444149
1398 -1 -1 -1 720.31828
326 0.487733 1.021194 1.053654 1.244005
520 1.221642 2.644897 2.647702 3.573786
852 9.83557 18.705213 18.503781 32.847936
2543 -1 -1 -1 11994.993607
87 0.049113 0.091153 0.098266 0.098817
1608 -1 -1 -1 2021.737592
1692 22106.068952 27449.588639 28339.815955 39593.415668
1473 484.115674 821.965154 890.159212 1486.816083
553 1.021042 2.26121 2.252543 3.05339
1729 98296.036124 125680.592714 124216.806031 170961.323769
1494 786.301072 1220.881239 1242.928222 1933.113972
332 -1 -1 -1 2.042845
19 0.020118 0.032661 0.035226 0.037121
1065 23.233897 46.069842 45.332737 78.60644
1301 -1 -1 -1 119.475734
1470 -1 -1 -1 4055.051427
1324 -1 -1 -1 199.3704
750 4.992335 10.292233 10.105749 14.303782
1824 21490.163863 30986.061666 30377.049788 47546.423805
1082 54.714562 89.628313 88.163713 162.085512
1965 -1 -1 -1 8468.843575
684 -1 6.001835 13.79577 8.977133
61 0.075192 0.145445 0.160032 0.154031
1073 -1 -1 -1 164.970248
1032 14.473722 29.578538 29.259044 50.951312
67 0.058942 0.109357 0.115549 0.122212
1520 -1 -1 -1 912.903221
577 -1 -1 -1 8.197048
1564 505.204377 859.516319 841.442888 1544.95986
1357 -1 -1 -1 945.661161
1527 1701.692601 2438.263157 2418.76845 4062.494379
1087 64.060031 117.18808 116.054586 188.228618
1613 298.207177 493.777745 489.104944 950.399165
605 7.3633 6.182557 8.590312 9.167033
1189 234.781748 396.467499 403.32355 714.274766
1807 -1 -1 -1 3306.103291
65 0.038543 0.069691 0.0738 0.076475
162 0.117352 0.245925 0.25874 0.27494
793 -1 -1 -1 28.665951
379 -1 -1 -1 1.327501
2118 -1 -1 -1 14992.891454
263 0.224725 0.489937 0.506969 0.590738
1249 -1 -1 -1 498.979549
577 3.724877 7.445636 7.395972 11.975535
1180 -1 -1 -1 1439.437162
2099 3981.57712 6370.3108 6301.991677 10718.41629
185 0.265272 0.556443 0.561792 0.712909
908 52.501102 91.809435 90.066307 139.843916
1748 -1 -1 -1 2661.547293
1245 194.860736 333.870025 330.281186 595.627057
366 -1 -1 0.355603 6.032022
17 0.010149 0.013586 0.01601 0.014207
1262 -1 -1 -1 246.016793
1337 -1 -1 -1 202.165016
1572 549.232065 915.362519 894.19317 1408.963409
264 -1 -1 -1 1.330647
1000 61.252467 105.147167 103.981442 187.468723
194 0.212401 0.452145 0.473436 0.557254
899 -1 -1 -1 149.432125
888 8.617784 17.832886 17.853615 31.733322
878 8.009211 16.717516 16.44426 24.705377
613 -1 -1 -1 21.193734
1043 26.734957 51.853696 51.050357 93.139792
1439 963.820008 1545.260271 1545.638607 2971.940067
1765 1224.594785 1869.171404 1838.9582 3502.995017
1075 44.133471 78.223032 76.820528 117.51334
1680 901.433979 1463.454367 1455.411193 2396.543428
1568 -1 -1 -1 4261.005204
1400 1028.987416 1576.086034 1543.86512 2577.540609
666 6.982239 14.11942 14.118019 21.026167
783 4.859031 10.719188 10.543025 14.966754
1184 284.176548 453.48938 450.29682 824.732107
1849 8522.095912 12904.148241 12701.995749 21631.579322
507 -1 -1 -1 12.001764
381 0.837004 1.814642 1.795767 2.283781
1221 -1 -1 -1 359.872817
918 -1 -1 -1 42.936676
1020 -1 -1 -1 273.889949
185 -1 -1 -1 1.154815
893 12.115589 24.54362 24.14137 38.455488
1554 -1 -1 -1 1497.327228
1292 -1 -1 -1 392.665873
1577 1364.914216 1960.045458 1863.464363 3560.661374
1315 -1 -1 -1 341.957605
1342 -1 -1 -1 248.455864
221 -1 0.52866 0.553467 0.62409
476 0.74503 1.657626 1.669268 2.171287
1863 -1 -1 -1 2568.85516
1532 -1 -1 -1 1378.417263
313 -1 1.603313 1.609936 2.133917
992 153.963918 253.805203 251.55248 348.699727
1553 1005.869758 1682.484612 1689.705163 3047.005198
1365 -1 -1 -1 1155.790696
738 -1 -1 -1 110.421758
41 0.0159 0.033012 0.035497 0.032882
111 0.116009 0.219194 0.228372 0.259571
1125 38.928463 73.323257 71.661074 120.058369
1430 1109.587621 1647.225464 1626.359262 2817.875123
584 -1 -1 -1 16.898267
1449 683.750279 1042.892507 1029.156383 1747.88539
1723 -1 -1 -1 1449.086403
883 -1 -1 -1 18.691459
1075 22.466961 45.501045 44.243487 79.831569
1089 41.27441 76.147529 75.605716 137.006709
1396 -1 -1 -1 487.521155
1270 -1 -1 -1 172.434599
434 1.782422 3.53641 3.466117 5.315595
661 -1 -1 -1 12.188517
2203 -1 -1 -1 6542.155978
1354 -1 -1 -1 630.012947
876 -1 -1 -1 54.871101
805 7.208376 14.836677 14.565533 23.74619
1249 -1 -1 -1 116.070322
854 61.684911 101.954549 101.724264 166.711872
731 -1 -1 -1 39.777538
1272 -1 -1 -1 129.153522
733 8.142834 15.860143 15.637692 26.206505
2322 15313.392075 23923.49383 22793.904826 36697.772187
97 0.178608 0.331166 0.35422 0.374889
325 0.732275 1.641776 1.690007 2.078432
910 -1 -1 -1 30.995033
988 -1 -1 -1 68.79625
1906 -1 -1 -1 7839.757897
1050 21.833983 42.703982 42.300068 72.343029
152 0.143301 0.268257 0.268848 0.314145
710 -1 -1 -1 21.81143
897 -1 -1 -1 21.533956
2039 -1 -1 -1 34906.755974
270 -1 -1 0.181833 1.612881
1637 1119.319912 1702.593845 1638.971735 2627.707392
1748 -1 -1 -1 2413.303671
1140 -1 -1 -1 99.434386
13 0.013345 0.012223 0.014728 0.012523
1903 -1 -1 -1 6482.806775
1863 -1 -1 -1 979.325224
1316 352.376415 561.289445 554.517394 912.730189
456 -1 -1 -1 7.856463
991 77.735619 133.165533 131.437715 224.853385
754 -1 -1 -1 13.321861
886 -1 -1 -1 72.810431
1814 5753.363914 8155.203564 8058.908086 13258.905823
1645 2464.468163 3692.308122 3685.11639 6802.451226
1552 -1 -1 -1 1181.346921
1525 473.127175 753.150788 742.127638 1423.261856
1789 -1 -1 -1 4116.093865
848 -1 -1 -1 13.490008
841 9.484551 19.432219 19.229134 30.080361
1447 -1 -1 -1 1158.67929
984 -1 -1 -1 445.188013
2112 69203.974076 92542.249798 93774.64754 145563.444057
1357 107.693088 189.763376 187.529668 347.628013
981 34.126367 63.319325 62.967529 106.625878
486 -1 -1 -1 5.10358
1889 1870.767654 2977.384 3067.196781 5091.252991
926 -1 -1 -1 59.541251
1924 3131.117589 4859.891162 4795.716269 8589.14906
85 -1 -1 0.023284 0.210379
691 -1 -1 -1 14.503543
1761 4185.214902 6037.862221 5771.687825 9564.562491
1589 1403.647877 2233.635303 2159.15971 3933.914809
1953 33459.945737 50896.335284 51389.879346 78039.087083
2085 -1 -1 -1 5527.264394
1363 170.300774 298.73468 299.785027 545.827593
1800 -1 -1 253.52216 4119.773578
983 17.005039 33.641182 33.205097 51.609635
1222 -1 -1 -1 532.895215
1736 -1 -1 -1 7415.244941
1758 -1 -1 -1 848.050526
567 1.406201 3.118571 3.057987 4.255082
1535 1518.832975 2052.924227 2035.666274 3159.565605
1924 290936.434932 340789.117243 341854.815066 436260.902419
145 -1 -1 -1 0.743489
55 -1 0.064592 0.070824 0.072167
1632 179.198731 319.071608 318.745471 648.402115
814 18.941575 35.865424 35.485164 49.761777
348 0.546896 1.225001 1.244399 1.681968
767 7.527254 15.737903 15.43473 25.017017
1595 -1 -1 -1 1149.660326
1270 -1 -1 -1 1377.785423
508 3.245379 6.605597 6.573846 9.67883
851 -1 -1 -1 15.080765
981 -1 -1 -1 198.76618
1566 555.297406 803.40838 794.839256 1605.526162
1526 -1 -1 -1 3856.161835
921 12.173276 23.736616 23.562827 42.130358
111 0.062007 0.117423 0.12678 0.130908
983 -1 -1 -1 52.433607
226 0.258741 0.562986 0.578566 0.737938
626 1.795531 3.968409 3.896052 5.691915
1860 -1 -1 -1 1938.987162
40 -1 -1 -1 0.119576
455 -1 1.570395 1.569624 1.972778
393 0.536597 1.177201 1.181258 1.62056
1253 257.023701 464.097512 433.60049 734.308716
1304 -1 -1 -1 177.347178
886 720.076296 1052.018953 1001.697355 1491.757395
1579 440.300491 727.270329 729.72507 1309.850119
261 -1 1.523928 1.565276 2.165513
2055 1642.458134 2638.29078 2617.079687 4885.886021
1779 9774.393012 14509.162714 14438.360594 24452.647728
842 -1 -1 -1 30.166284
1538 -1 -1 -1 1647.604117
1426 319.288054 545.399081 546.158723 971.568545
1600 596.203998 1001.801134 999.19493 1858.572771
1083 29.031012 59.079271 52.234566 91.544509
858 8.373762 16.610775 16.456343 27.08725
1599 176.271164 310.293194 308.072037 546.459081
228 0.213715 0.440946 0.461735 0.560843
717 17.626018 30.131045 30.263798 43.04052
1023 7.61773 16.614062 16.221418 26.502101
235 0.257217 0.535886 0.551234 0.720885
107 -1 0.155174 0.164842 0.172707
1459 -1 -1 -1 404.58775
1615 -1 -1 -1 599.596875
1002 -1 -1 -1 334.879654
380 -1 -1 0.181063 1.763681
1997 -1 -1 -1 4151.121727
1145 66.436565 119.33706 117.8114 236.87951
1374 -1 -1 -1 940.81403
21 -1 0.016662 0.019396 -1
1476 577.611936 928.271382 920.028502 1652.978104
146 0.087346 0.175352 0.187505 0.197094
1865 -1 -1 -1 1561.344676
794 -1 -1 -1 18.81067
1173 -1 -1 -1 873.237708
157 0.189278 0.391692 0.407081 0.460463
1434 -1 -1 -1 242.367233
1404 461.814843 757.504943 734.611933 1250.689758
1658 780.42425 1238.769042 1237.555169 2374.844932
81 -1 0.278017 0.323142 0.293225
21 0.04217 0.069422 0.077827 0.07347
1336 -1 -1 -1 600.845878
1778 284.163851 481.34781 505.824463 895.495353
26 -1 0.032171 0.03708 -1
1139 -1 -1 -1 72.705332
669 1.803787 3.992502 3.883186 5.431518
1457 -1 -1 -1 511.159705
1817 -1 -1 -1 2011.145226
279 1.138757 2.438168 2.352436 3.314458
1458 517.328324 732.598703 764.377086 1237.999226
903 -1 -1 10.721637 83.372926
917 -1 -1 -1 44.024596
1817 5856.826482 8089.922034 7945.847431 13408.001658
1552 -1 -1 -1 1180.188514
61 -1 -1 0.025068 0.158019
1542 -1 -1 -1 990.936915
177 -1 -1 -1 0.428782
1947 39291.743276 48986.959619 48852.482093 73765.916136
573 -1 -1 -1 11.306808
1492 1282.99199 1930.924281 1965.434397 3589.879624
1506 2729.378679 4040.284573 4054.174156 6662.985443
1743 620.492655 988.451285 968.715282 1811.724529
1592 -1 -1 -1 3386.005215
1807 -1 -1 -1 4746.274498
141 -1 -1 0.024326 0.25845
369 1.093491 2.260529 2.278744 3.291001
827 -1 -1 -1 36.447594
169 0.060545 0.14257 0.148882 0.152889
97 -1 0.104729 0.113285 0.116861
1353 3013.383733 4127.446233 4148.55392 6139.643588
2041 1501.596619 2468.953747 2445.769959 4541.959901
680 9.508852 8.486847 8.809047 13.184791
223 0.108616 0.241657 0.25385 0.289949
927 13.195482 25.342568 24.958441 36.899497
1453 94.028883 174.034125 172.162342 340.359538
1607 764.940359 1217.255272 1231.579474 2353.4321
1675 -1 -1 -1 4535.433662
715 9.459328 19.056667 18.378332 28.574446
400 0.641905 1.355948 1.395622 1.73737
2669 -1 -1 -1 29684.902345
777 -1 -1 -1 13.058671
1433 -1 -1 -1 521.573483
59 0.022612 0.048682 0.052048 0.051969
523 45.05871 83.998226 82.767055 119.913095
329 0.309816 0.625314 0.64959 0.743738
1658 1747.487027 2652.420125 2649.000425 4787.098965
1641 -1 -1 -1 1686.856501
1750 -1 -1 -1 711.930095
991 -1 -1 -1 49.990294
1355 -1 -1 -1 1009.36804
833 -1 -1 13.373027 182.362552
648 2.24537 4.596351 4.544013 6.947882
1619 31573.840433 41028.463785 41376.395348 59481.268749
851 -1 -1 -1 23.600199
1158 678.621052 993.197214 1054.364762 1449.69964
1717 -1 -1 -1 2917.463141
1825 -1 -1 -1 6471.324822
672 -1 -1 1.635605 25.982298
1440 106.41077 197.183952 195.921924 350.612587
1079 -1 -1 -1 106.265295
231 1.474651 2.907803 2.941679 3.807406
1310 89.146614 164.007527 162.069329 297.447938
1859 -1 -1 -1 12537.116967
558 2.747651 5.767436 5.659121 8.898773
286 -1 -1 0.133994 0.864466
739 -1 -1 -1 22.007034
561 1.773738 3.893399 3.8304 5.71105
1732 -1 -1 -1 4409.197364
1744 441.031318 744.251983 715.314152 1373.795784
469 -1 -1 -1 2.960794
997 8.356136 17.680625 17.475627 28.104675
57 0.029937 0.05306 0.05766 0.055034
1439 -1 -1 -1 797.069131
346 -1 -1 0.062518 1.480422
1811 -1 -1 -1 7251.351356
1677 -1 -1 -1 1586.018214
1208 -1 -1 -1 141.321543
93 -1 0.083007 0.090572 0.092485
2084 5101.364562 8044.124686 7955.022846 13997.405343
966 161.485391 249.913326 248.962257 414.502852
1821 1417.692018 2228.723041 2192.925895 4115.321315
1901 -1 -1 -1 4030.591392
233 0.357767 0.764557 0.758716 0.88211
1933 -1 -1 -1 2580.832878
375 -1 -1 -1 3.760978
913 -1 -1 -1 69.133165
1318 -1 -1 -1 395.68365
688 13.546279 24.550486 24.391985 39.378379
1391 383.186938 606.38904 600.135745 1015.463613
313 -1 -1 -1 1.174223
935 -1 -1 -1 92.516991
1005 33.53514 65.511179 64.802568 117.112402
231 0.241978 0.533009 0.531186 0.669387
1509 -1 -1 -1 1046.683298
1261 93.876605 170.989041 169.285276 286.409361
1497 -1 -1 -1 1225.364917
1959 -1 -1 -1 4148.772137
1002 -1 -1 -1 55.73718
224 0.309596 0.619463 0.658547 0.760659
160 0.152148 0.316098 0.340234 0.36983
584 -1 -1 -1 15.108244
1650 2895.562781 4082.779667 4054.199061 6599.474517
303 0.564338 1.234486 1.30006 1.544874
1724 31683.556602 41545.430117 40723.554976 66080.411099
1595 4486.349222 5745.45112 5731.958136 9261.586872
584 -1 -1 -1 15.054219
1037 33.890306 62.136139 61.291511 108.620408
1456 -1 -1 -1 452.824799
608 2.639475 5.625355 5.491082 7.520472
1409 473.235766 736.081708 732.55843 1232.968581
1509 -1 -1 51.98046 1879.020939
909 -1 -1 -1 235.982525
1586 -1 -1 -1 1692.260703
1405 -1 -1 -1 479.197476
892 6.269394 13.808222 13.39563 21.13148
3 0.004358 0.004158 0.01065 0.004388
1207 76.449276 142.996945 141.9219 241.950788
1328 167.432887 299.921064 296.662548 498.315825
313 -1 -1 0.039384 0.6184
500 -1 4.473586 4.478284 6.70573
1491 144.164934 259.245398 254.935851 499.1797
637 15.957178 29.885127 29.672163 50.725915
1562 -1 -1 -1 601.909649
700 9.310479 19.191839 18.583379 29.726936
1246 -1 -1 -1 187.463725
1328 376.123692 598.827816 597.747081 1137.849883
1070 57.817706 106.616104 104.891832 197.470281
1753 1212.894059 1892.070905 1845.282854 3688.481864
749 -1 -1 -1 32.840428
625 4.204798 8.766721 8.635211 12.614472
1471 -1 -1 -1 259.170914
1047 -1 -1 -1 272.149805
1774 -1 -1 118.060873 7329.652528
581 1.16772 2.586775 2.572187 3.865555
1928 -1 -1 -1 2212.631803
5 0.004058 0.004588 0.006101 0.004759
1627 356.17777 603.136901 600.510502 1059.94161
1436 -1 -1 -1 440.362011
369 -1 -1 0.093827 1.337451
250 0.241958 0.525605 0.531385 0.650832
532 1.135138 2.471758 2.485834 3.608228
1710 -1 -1 -1 5871.635289
573 6.976182 13.410378 13.23204 21.191613
1015 40.220113 75.768586 82.399284 128.896517
839 -1 -1 -1 29.860227
1527 705.635468 1027.270756 1030.415888 1663.914201
176 -1 -1 -1 0.564037
21 0.008796 0.016982 0.019506 0.017553
1305 -1 -1 -1 372.1217
1463 617.625574 925.587376 923.161276 1592.386175
392 -1 -1 -1 2.868389
1278 -1 -1 -1 198.938675
789 -1 -1 -1 51.535517
1682 -1 -1 -1 1158.684179
996 80.943909 137.71781 136.427738 232.715964
1672 412.435689 693.232332 690.063555 1230.753403
1544 1835.299029 2551.41023 2528.394759 4562.334009
1614 395.039896 689.110726 677.571199 1226.097562
1478 -1 -1 -1 1094.314945
1111 55.076608 96.334603 94.976694 161.530521
1893 -1 -1 -1 1807.595006
1234 -1 -1 -1 959.787833
82 0.097615 0.189188 0.197023 0.234835
1316 -1 -1 -1 414.249195
1837 559.482254 942.92969 934.473447 1671.639479
1551 107.717535 200.459078 197.531548 388.332169
135 -1 -1 0.017333 0.238792
1038 -1 -1 -1 124.37142
370 -1 -1 -1 3.421295
1529 -1 -1 -1 1316.296754
1061 281.554603 439.424163 430.289959 657.852456
1508 -1 -1 -1 878.000151
866 -1 -1 -1 30.625055
1207 136.231323 239.837587 233.840057 423.303957
1464 -1 -1 -1 593.236536
460 0.663766 1.439293 1.455475 1.869999
1449 1151.60734 1714.106775 1700.90822 2583.561428
1428 187.704028 321.73182 315.335887 543.679211
2066 -1 -1 -1 2543.352512
97 0.04759 0.091954 0.098607 0.099198
1333 3110.650644 4494.992972 4486.539664 7830.784429
931 -1 -1 -1 102.896529
1072 85.133755 140.540145 139.447747 225.270014
1169 -1 -1 -1 201.397048
1526 2839.290576 4358.490813 4195.364887 7823.057177
1368 278.258065 443.722294 445.111543 844.576646
220 0.272826 0.59729 0.613771 0.720434
1583 -1 -1 -1 1634.246496
214 0.252288 0.552786 0.568145 0.733738
560 0.950178 2.157362 2.123298 2.73203
400 1.032685 2.202087 2.225973 2.988736
1462 -1 -1 -1 4038.010345
1036 -1 -1 -1 169.229603
1108 -1 -1 -1 601.898717
1134 -1 -1 -1 85.256586
1047 35.884896 60.500028 60.114579 98.874817
423 0.47551 0.981557 1.015592 1.177649
1337 -1 -1 -1 207.461642
3 0.007585 0.008907 0.005831 0.00476
577 -1 -1 1.56938 10.58432
1654 -1 -1 -1 13794.999847
2096 3997.156708 5820.094595 5850.015661 10466.66944
1873 -1 -1 -1 3867.241348
883 80.219673 136.670136 136.98948 234.93185
1537 528.382347 900.968976 940.000547 1606.868374
367 -1 -1 -1 2.836598
1367 -1 -1 -1 262.398587
1380 98.421817 180.907267 177.751454 336.883335
1912 3159.796111 4725.563926 4623.263149 8483.644664
991 32.675263 61.34784 61.010492 112.713941
1633 -1 -1 -1 1539.052441
1126 -1 -1 -1 100.779748
1451 61.465502 117.683114 115.99479 216.458258
1531 -1 -1 -1 2349.077626
1231 33.263715 66.349375 65.611918 112.307982
1964 13519.765878 19617.509536 18032.571756 24975.602219
1891 -1 -1 -1 1735.260338
664 -1 -1 -1 13.695446
888 10.330638 20.400594 20.181148 33.554835
1381 -1 -1 -1 442.421129
1354 685.247587 992.855951 1030.255382 1694.503541
481 -1 -1 -1 6.339637
1505 -1 -1 -1 492.120184
5 0.005961 0.006301 0.006843 0.006532
1755 1325.915315 2108.460574 2081.746695 3317.167983
759 10.214068 20.441832 20.330691 30.516316
1558 197.983962 354.401789 349.336745 659.075179
504 -1 -1 -1 5.235257
494 3.220584 6.711089 6.629004 8.973922
1368 131.754667 230.523737 229.940643 459.994
1305 -1 -1 -1 295.455015
1478 -1 -1 -1 2411.798059
509 1.135128 2.456699 2.432143 3.608519
1562 412.039666 663.875591 661.398734 1364.420601
1911 8766.242212 12829.914272 12540.699807 20934.882863
85 0.28535 0.577854 0.591228 0.69723
506 -1 -1 -1 5.42769
422 2.580944 5.251598 5.212453 7.602266
31 -1 0.036149 0.040837 0.039775
1341 -1 -1 -1 1965.770612
365 0.497271 1.093699 1.104791 1.497102
7 0.007054 0.008707 0.01048 0.009528
848 -1 -1 -1 47.77865
1494 4628.283901 6315.779209 6269.583085 11007.491331
770 -1 -1 -1 19.819544
1241 100.76357 181.842513 177.772611 336.561181
1707 -1 -1 -1 2833.215542
943 11.986962 24.992132 24.549244 35.857352
738 -1 -1 -1 14.196664
858 15.660794 30.730751 30.620832 52.518538
836 -1 -1 -1 52.481017
1710 4720.741462 6508.69186 6433.25224 10342.090278
34 -1 0.098256 0.115117 0.106312
1806 14159.21489 20886.660555 19545.242305 32545.768482
1669 697.899706 1121.402099 1077.159763 1896.780341
407 1.943247 4.155062 4.106812 5.409054
94 -1 -1 -1 0.298666
1831 2811.244645 4540.870282 4506.266289 7169.416467
764 4.879383 9.973121 9.913739 15.529886
1775 798.331823 1343.258636 1324.899226 2463.610991
1152 -1 -1 -1 101.517574
3 -1 0.003196 0.004609 0.003316
1776 -1 -1 -1 3122.068037
1403 170.496908 293.509966 299.487467 573.328795
1989 -1 -1 -1 5949.332102
1114 -1 -1 -1 71.410855
1203 167.449521 280.317142 275.272115 465.005613
1889 2205.466849 3608.771165 3577.479958 6194.598861
286 -1 1.426199 1.447168 1.724783
1712 -1 -1 -1 3844.93474
1402 233.378152 386.68914 380.92905 750.546527
1378 72.195198 143.26028 136.051439 243.209675
750 -1 -1 -1 9.381062
1329 206.924115 333.917754 332.752078 685.012572
1588 1770.790067 2759.775247 2691.375502 4665.47111
695 -1 -1 -1 25.271558
1436 310.733614 530.370654 519.434341 950.58582
1378 -1 -1 -1 274.93722
682 6.010613 11.978366 11.977754 19.280713
1761 -1 -1 -1 3713.941326
948 -1 -1 -1 42.899314
1054 95.427279 166.532094 162.001772 265.173435
755 -1 -1 -1 6.303798
1347 -1 -1 -1 245.600889
764 -1 -1 -1 115.015453
690 -1 -1 -1 19.33205
1663 19892.618036 29411.927106 30462.9284 46528.378696
1692 643.313312 995.223321 989.971825 1986.820091
1354 42.773405 84.53215 82.923066 149.520611
626 34.854011 62.76898 61.264234 96.946211
735 -1 -1 1.979796 22.92591
646 -1 -1 -1 9.584135
1917 -1 -1 -1 2463.896858
1159 449.978294 626.583975 622.319736 1019.627707
1908 -1 -1 -1 1878.175421
693 -1 -1 -1 5.352017
1895 -1 -1 -1 1635.715761
865 -1 -1 -1 61.60572
1406 -1 -1 -1 183.187555
667 -1 -1 -1 24.956933
1427 116.220591 209.257495 204.336443 396.560287
1025 -1 -1 -1 38.9549
1648 3450.914066 5109.609932 5078.59443 8740.110218
212 -1 0.98829 1.053012 1.301823
1576 4489.944142 6442.576112 6452.061045 9920.633553
1484 197.811115 330.691899 330.815403 666.042102
1618 -1 -1 -1 1502.161952
1008 16.596925 34.238916 33.650653 58.3983
1309 438.382118 703.065387 700.051424 1167.193712
1879 769.907373 1275.384457 1274.399283 2403.377012
364 -1 -1 0.154252 4.192853
1268 1616.657777 2306.82184 2300.731116 3437.328912
179 2.093681 4.073589 4.105739 5.224285
275 -1 1.594507 1.638089 2.030953
690 -1 -1 -1 61.332723
879 16.125142 31.098725 31.118833 48.024571
579 -1 -1 -1 6.28924
1476 -1 -1 -1 949.150873
324 -1 -1 -1 1.997149
607 -1 4.878902 4.861619 7.18739
1778 -1 -1 -1 3701.138782
111 0.141147 0.307262 0.298135 0.342829
1738 2980.214805 4317.367752 4254.817959 7124.70203
545 1.251378 2.659903 2.630086 3.365027
944 -1 -1 -1 124.987879
8 0.011041 0.01035 0.013416 0.011251
1515 527.652962 897.557436 874.55406 1631.509612
1034 -1 -1 -1 78.445843
68 0.053651 0.107544 0.113484 0.120888
823 53.933211 89.189472 87.735972 128.436354
707 -1 -1 -1 132.856518
1945 3374.534017 4928.429123 4831.602874 8361.924788
77 0.067337 0.134375 0.137179 0.156997
695 -1 -1 -1 17.996142
688 4.619631 9.107383 10.993973 14.091654
556 7.43071 14.565501 14.514695 23.977219
71 0.060835 0.110709 0.120218 0.124576
504 -1 4.645871 4.634569 6.703865
1688 818.036917 1297.386178 1272.549643 2475.421834
730 15.257311 30.466623 30.184278 53.265565
292 -1 -1 0.067789 0.769817
367 0.485138 1.05137 1.072209 1.338042
713 5.161457 10.32065 10.114149 15.869581
582 3.71504 7.469745 7.477089 11.570075
689 -1 -1 -1 15.709959
2120 -1 -1 -1 3868.850688
2350 -1 -1 -1 28200.718051
489 1.060978 2.321112 2.342623 3.152967
461 -1 -1 0.223573 4.108775
1391 -1 -1 -1 240.086848
1103 61.108887 111.085117 107.821051 192.28351
475 3.57209 7.48849 7.399954 11.69981
1145 128.894388 231.907221 230.006895 397.699861
1581 189.227337 338.492923 333.432708 603.920255
1406 -1 -1 -1 293.548265
1707 4426.041319 6469.465015 6463.924073 11369.905025
1533 -1 -1 -1 458.187459
1371 301.644142 480.153174 458.038717 759.234289
1190 -1 -1 -1 75.749672
16 0.01564 0.023444 0.02624 0.026831
782 8.404193 17.706406 17.310176 28.857427
627 -1 -1 -1 7.994688
1899 1295.903589 2028.2205 2029.075681 3739.007909
1228 -1 -1 -1 382.300557
915 -1 -1 -1 50.219621
320 -1 -1 -1 1.233514
1185 -1 -1 -1 156.116418
2075 -1 -1 -1 4015.755752
1561 246.542882 429.961505 430.26064 831.617887
893 -1 -1 -1 45.989466
1293 472.184492 771.801556 783.8997 1337.759536
158 0.118955 0.246105 0.251717 0.278567
2166 62363.951459 77319.435276 75267.119665 106422.678664
1500 -1 -1 -1 6288.733215
1886 61713.772573 78972.204241 77757.663426 114169.47027
1154 243.291564 404.896722 500.664292 625.60793
1982 610.884029 1032.615245 1083.822969 2006.136894
411 -1 3.574323 3.507286 4.796987
950 -1 -1 -1 35.992836
2077 -1 -1 -1 76477.516244
388 -1 -1 -1 2.897622
1321 -1 -1 -1 1472.29766
903 -1 -1 -1 48.433725
1952 -1 -1 -1 12813.202673
1684 178.463626 313.370885 309.745685 626.703729
1631 -1 -1 -1 1086.743128
1479 572.7507 886.138877 875.5281 1492.723988
1622 2583.057729 3588.068162 3710.722007 6155.373853
590 -1 -1 -1 14.00509
1519 828.948412 1276.543493 1273.946329 2152.999187
11 0.018285 0.018816 0.022323 0.021491
700 -1 -1 -1 20.924303
1232 59.017763 106.441146 102.800427 174.431757
1325 413.251788 669.166825 676.758701 1154.038761
20 -1 0.02659 0.031018 0.028934
1544 -1 -1 -1 1785.124451
1251 127.248868 223.820098 234.022093 358.172828
657 -1 6.526249 6.375223 9.223583
1900 3897.298597 5382.638247 5298.237047 8975.416
1213 -1 -1 -1 451.759531
1243 -1 -1 -1 519.678856
1290 909.813541 1247.916162 1255.125344 2046.240767
9 0.009367 0.012724 0.014978 0.018134
435 1.650473 3.447613 3.367412 4.895673
1099 34.15598 66.417133 65.527059 96.46064
867 8.520753 17.147757 16.883957 26.08107
1555 -1 -1 -1 570.667025
786 -1 -1 -1 33.96073
1417 201.600444 343.99981 334.795213 599.827852
553 -1 -1 0.263228 5.32202
1332 506.632901 808.407062 793.428139 1319.965973
2359 -1 -1 -1 8919.653386
823 -1 -1 -1 24.787022
994 28.853546 53.761335 53.609188 95.014545
855 -1 -1 -1 54.684072
1016 -1 -1 -1 130.713614
660 4.639869 9.618029 9.413992 14.201923
1124 -1 -1 -1 276.716346

==> measurements/ettt/ettt_high_jitter_slowdowns.dat <==
S_high_PRM S_high_CP S_high_CW
2.43 1.60 2.87
0.20 0.21 0.22
1.79 1.83 3.05
1.67 1.67 2.67
2.13 2.17 2.34
1.66 1.63 2.86
0.93 1.30 0.96
1.59 1.58 2.46
1.44 1.79 1.71
1.49 1.48 2.59
1.37 1.38 2.24
1.84 1.81 3.35
2.20 2.31 2.48
2.02 2.01 3.12
1.71 1.78 2.04
1.41 1.43 2.30
1.60 1.58 2.67
1.51 1.75 1.58
1.65 1.64 3.03
1.94 1.92 3.11
1.95 1.95 3.00
1.31 1.30 2.03
1.80 1.79 2.91
1.61 1.54 2.87
1.85 1.84 3.31
1.78 1.75 2.95
1.85 1.81 3.04
1.65 1.64 3.23
1.79 1.74 3.54
1.81 1.80 3.18
1.52 1.50 2.66
1.67 1.66 3.09
1.75 1.71 2.99
1.88 1.88 2.91
2.06 2.43 2.18
2.08 2.07 3.01
1.58 1.58 2.81
1.51 1.49 2.69
1.67 1.65 2.85
1.65 1.63 3.00
1.46 1.45 2.89
2.10 2.13 2.83
2.01 1.96 2.96
1.56 1.61 2.88
1.76 1.75 3.30
1.65 1.62 3.02
1.63 1.64 2.83
1.54 1.54 2.83
1.68 1.66 3.03
1.86 1.72 3.02
1.90 1.84 3.09
1.83 1.82 3.20
1.06 1.40 1.13
1.42 1.42 2.51
1.94 1.90 3.34
1.74 1.73 2.77
2.26 2.24 3.16
1.96 1.92 3.10
1.42 1.43 2.19
1.21 1.20 1.67
1.91 3.02 3.00
2.04 2.04 3.02
1.94 1.92 2.85
2.00 1.90 3.34
1.72 1.67 3.00
2.01 1.98 2.84
1.70 1.80 2.06
0.87 0.86 1.45
1.41 1.41 2.46
2.11 2.22 2.45
1.48 1.52 2.76
1.53 1.52 2.44
1.70 1.70 2.81
1.77 1.75 3.26
1.36 1.35 2.14
1.86 1.84 3.32
2.18 2.24 2.74
1.72 1.65 2.98
1.93 1.90 2.77
1.53 1.52 2.76
1.77 2.01 1.05
2.21 2.16 3.19
2.19 2.14 3.08
1.71 1.69 3.38
2.04 1.98 3.43
1.82 1.80 3.41
1.48 1.48 2.43
1.80 1.78 3.23
2.10 2.09 2.98
1.90 1.88 2.97
1.95 1.93 3.64
2.09 2.05 2.94
2.04 2.02 3.35
2.16 2.14 2.82
2.27 2.24 3.13
1.84 1.95 2.02
1.62 1.62 2.84
1.22 1.22 1.76
1.41 1.38 2.38
1.79 1.77 3.19
1.83 1.82 2.96
1.60 1.60 2.76
1.24 2.73 1.37
1.62 1.60 2.78
1.66 1.64 2.70
0.99 1.17 1.10
1.69 1.68 3.08
1.66 1.67 3.22
1.41 1.41 2.06
2.01 2.01 2.87
1.74 1.73 2.93
2.02 2.02 2.93
1.87 1.86 2.87
1.80 1.73 2.77
2.02 2.08 2.47
0.68 0.95 0.67
1.98 1.97 3.65
2.15 2.13 2.95
1.49 1.49 2.72
2.14 2.09 3.09
1.77 1.74 2.60
1.65 1.65 2.78
2.18 2.13 3.28
2.18 2.16 3.15
1.62 1.61 3.09
1.40 1.38 2.21
1.59 1.59 2.86
1.89 1.86 3.33
1.62 1.59 2.87
2.15 2.11 3.17
1.29 1.28 1.96
1.60 1.58 2.91
1.45 1.44 2.77
2.17 2.22 2.85
1.88 1.83 2.98
1.67 1.65 2.94
1.60 1.59 2.34
1.77 1.77 2.78
1.58 1.57 2.51
1.94 2.22 1.96
1.66 1.73 3.43
1.73 1.78 2.98
1.31 1.34 2.01
1.96 1.95 3.14
1.90 2.00 2.27
1.73 1.65 3.29
1.50 1.47 2.63
2.09 2.11 2.49
2.23 2.21 3.22
2.14 2.13 3.27
1.39 1.36 2.29
1.57 1.55 2.85
2.04 2.15 2.35
1.97 2.05 2.86
2.30 1.78 3.20
1.68 1.66 2.86
1.92 1.89 3.23
1.76 1.74 3.55
1.64 1.60 2.90
1.56 1.56 2.18
1.21 1.24 1.71
1.99 2.30 2.22
2.26 2.29 2.75
2.00 1.97 6.70
1.72 1.81 2.93
1.48 1.43 2.29
1.80 1.77 3.20
1.76 1.78 2.83
1.66 1.65 3.30
2.25 2.15 3.00
1.96 2.09 2.21
1.83 1.82 3.53
1.88 1.82 3.18
1.88 1.86 3.40
1.66 1.62 3.03
1.93 1.92 3.32
1.74 1.72 3.26
2.21 2.27 2.86
2.27 2.30 2.72
1.80 1.84 2.07
2.10 2.25 2.23
2.01 1.97 3.67
1.48 1.50 2.20
1.15 1.18 2.20
1.91 1.90 3.22
1.31 1.32 1.95
2.15 2.11 3.14
2.13 1.95 3.18
1.25 1.22 1.80
1.48 1.48 2.66
1.63 1.61 3.05
1.91 1.91 3.14
2.22 2.13 2.96
2.05 2.04 3.09
2.23 2.14 3.21
1.53 1.67 2.26
1.53 1.50 2.08
2.23 2.21 2.67
1.89 1.83 2.78
2.01 2.00 3.09
1.99 2.10 2.22
2.06 2.01 2.79
0.91 1.13 0.94
2.10 2.08 3.11
2.14 2.15 2.96
1.93 1.94 2.71
1.61 1.60 2.61
2.31 2.12 2.37
1.38 1.37 2.09
1.45 1.45 2.50
1.42 1.40 2.21
1.62 1.61 2.82
1.57 1.57 2.69
1.77 1.73 3.35
1.75 1.94 1.82
1.70 1.68 3.32
2.22 2.21 3.03
2.15 2.13 2.80
1.61 1.58 2.38
1.88 1.86 2.97
1.56 1.55 2.58
1.56 1.60 2.52
1.11 1.08 1.65
1.83 1.66 3.43
1.94 1.91 3.50
1.63 1.61 3.23
1.33 1.32 2.04
1.17 1.19 1.56
1.85 1.82 2.99
1.41 1.79 1.51
1.54 1.54 2.53
1.58 1.55 3.08
2.20 2.18 2.93
1.63 1.63 3.07
1.95 1.94 3.15
2.05 2.00 3.19
1.76 1.73 3.11
1.92 2.13 2.12
2.09 2.16 2.55
2.17 2.17 2.93
1.90 1.88 3.34
1.86 2.00 2.01
1.24 1.28 1.79
1.70 1.84 3.07
2.21 2.21 2.99
1.28 1.26 1.74
1.55 1.58 2.46
1.62 1.75 1.85
1.98 1.95 3.38
2.06 2.02 2.87
1.44 1.41 2.21
1.64 1.61 2.96
1.93 2.13 2.05
2.04 2.02 3.52
1.86 1.96 2.07
1.70 1.67 3.06
1.43 1.42 2.39
1.83 1.81 2.94
1.66 1.64 3.19
0.84 1.17 1.24
1.69 1.72 3.04
1.81 1.91 1.98
2.10 2.20 2.34
2.18 2.26 2.63
2.00 1.99 3.22
1.60 1.58 2.69
2.10 2.12 2.69
1.75 1.72 2.66
1.71 1.69 3.06
1.34 1.58 1.40
1.67 1.63 2.57
1.72 1.70 3.06
2.13 2.23 2.62
2.07 2.07 3.68
2.09 2.05 3.08
1.94 1.91 3.48
1.60 1.60 3.08
1.53 1.50 2.86
1.77 1.74 2.66
1.62 1.61 2.66
1.53 1.50 2.50
2.02 2.02 3.01
2.21 2.17 3.08
1.60 1.58 2.90
1.51 1.49 2.54
2.17 2.15 2.73
2.03 1.99 3.17
1.44 1.37 2.61
2.22 2.24 2.91
1.65 1.63 2.26
1.67 1.68 3.03
2.08 2.23 2.07
1.89 1.97 2.24
1.88 1.84 3.08
1.48 1.47 2.54
1.53 1.51 2.56
2.03 1.97 3.55
1.84 1.83 3.32
1.98 1.94 2.98
2.06 2.02 3.29
1.65 1.65 2.70
1.95 1.92 3.22
1.56 1.49 2.40
1.85 1.98 2.10
2.24 2.31 2.84
1.96 1.94 3.31
1.87 1.88 2.19
1.52 1.46 2.35
0.92 1.10 0.94
1.59 1.57 2.59
1.71 1.69 2.89
1.42 1.40 2.30
1.50 1.50 2.76
1.59 1.57 3.01
2.05 2.03 3.17
1.34 1.36 2.10
1.76 1.74 3.23
1.86 1.85 3.12
1.59 1.64 2.72
1.55 1.53 2.74
1.44 1.38 2.29
1.59 1.54 2.80
1.52 1.54 2.33
1.75 1.76 3.21
1.98 1.95 3.03
2.22 2.17 3.03
1.35 1.34 2.08
1.17 1.18 1.50
1.78 1.78 3.62
1.89 1.87 2.63
2.24 2.28 3.08
2.09 2.05 3.32
2.04 2.03 2.98
1.45 1.43 2.89
1.95 1.94 3.46
1.89 2.04 2.11
2.18 2.24 2.85
2.21 2.17 3.17
2.19 2.20 3.02
1.81 1.69 2.86
1.46 1.39 2.07
1.65 1.66 2.97
1.61 1.59 2.97
1.48 1.48 2.50
1.71 1.71 3.04
1.68 1.68 3.12
2.04 1.80 3.15
1.98 1.97 3.23
1.76 1.75 3.10
2.06 2.16 2.62
1.71 1.72 2.44
2.18 2.13 3.48
2.08 2.14 2.80
1.80 1.77 3.57
1.61 1.59 2.86
2.01 2.15 2.26
2.07 2.15 2.43
1.64 1.59 2.71
1.59 1.59 3.04
1.65 1.85 1.74
1.69 1.78 3.15
2.21 2.15 3.01
2.14 2.07 2.91
1.42 1.48 2.39
1.38 1.36 2.29
1.25 1.24 1.88
1.51 1.53 2.80
1.48 1.49 2.44
1.59 1.56 2.92
2.07 2.08 3.01
2.35 2.46 2.53
1.37 1.38 2.04
1.64 1.63 3.02
0.89 0.93 1.39
2.22 2.34 2.67
1.92 1.89 2.80
1.85 1.83 3.62
1.59 1.61 3.08
2.01 1.94 3.02
2.11 2.17 2.71
2.15 2.30 2.30
1.86 1.84 2.66
2.02 2.10 2.40
1.52 1.52 2.74
2.05 2.02 3.09
1.30 1.31 1.88
1.46 1.55 2.14
1.85 1.84 3.29
1.97 1.99 2.58
1.84 1.82 3.34
2.10 2.06 3.24
2.20 2.16 3.22
1.69 1.62 3.11
2.12 2.09 3.36
1.77 1.93 1.84
1.58 1.56 2.74
1.55 1.54 2.57
1.57 1.55 2.90
2.14 2.12 2.47
1.81 1.80 2.91
1.58 1.57 2.65
1.95 1.93 3.49
2.20 2.20 2.77
1.82 1.80 3.05
2.00 2.13 2.46
2.08 2.24 2.43
1.41 1.40 2.28
2.19 2.30 2.74
1.31 1.29 2.09
1.28 1.28 2.06
1.83 1.81 3.21
2.13 2.08 2.85
1.56 1.55 2.61
2.20 2.14 3.37
0.95 2.44 1.01
1.87 1.86 3.16
1.79 1.77 2.98
1.80 1.77 3.46
1.87 1.86 3.18
2.06 2.00 3.19
1.59 1.59 3.03
1.84 1.81 3.42
1.56 1.52 3.04
2.08 2.05 3.00
2.22 2.20 3.31
1.13 1.50 1.17
1.69 1.69 2.98
2.17 2.20 2.69
2.18 2.19 3.18
1.92 1.90 3.04
1.88 2.05 3.20
1.46 1.46 2.36
1.93 2.22 2.00
1.50 1.49 2.58
1.70 1.69 2.88
1.68 1.67 2.98
1.39 1.38 2.49
1.74 1.72 3.10
1.75 1.72 2.93
1.94 2.02 2.41
1.69 1.67 2.99
1.86 1.83 3.61
1.56 1.53 2.34
1.76 1.72 3.11
2.17 2.19 2.82
1.49 1.48 2.24
1.71 1.68 2.90
1.93 2.07 2.08
1.45 1.44 2.52
1.65 1.64 2.65
1.54 1.48 2.76
1.59 1.60 3.04
2.19 2.25 2.64
2.19 2.25 2.91
2.27 2.23 2.88
2.13 2.16 2.89
1.69 1.68 2.76
2.06 2.14 2.48
1.17 0.77 0.63
1.46 1.46 2.62
1.70 1.71 2.93
1.71 1.78 3.04
1.84 1.81 3.42
1.50 1.46 2.68
1.88 1.87 3.45
1.91 1.89 3.52
1.99 1.97 3.38
1.45 1.33 1.85
1.97 1.95 3.25
1.45 1.50 2.47
1.06 1.15 1.10
1.59 1.57 2.50
2.00 1.99 2.99
1.79 1.76 3.33
2.08 2.06 2.79
1.75 1.75 3.49
2.16 2.14 3.18
1.61 1.61 3.31
1.46 1.43 2.39
2.03 2.07 2.44
2.03 2.02 2.95
2.20 2.22 3.01
1.23 1.49 1.35
1.36 1.35 2.38
1.80 1.76 3.34
2.08 2.05 2.99
1.96 1.96 3.35
1.38 1.36 2.19
1.48 1.38 2.30
1.61 1.54 2.72
2.14 2.11 2.78
1.62 1.60 2.55
2.04 2.03 3.18
1.68 1.66 3.09
1.72 1.76 3.36
1.67 1.64 2.78
1.64 1.62 2.81
1.66 1.63 3.22
1.98 1.88 3.37
1.61 1.61 3.31
1.56 1.52 2.63
1.71 1.67 3.06
1.99 1.99 3.21
1.75 1.70 2.78
1.48 1.53 2.34
1.55 1.54 3.09
1.98 1.94 3.50
1.80 1.76 2.78
1.39 1.38 2.27
1.80 1.76 3.41
1.48 1.47 2.53
1.43 1.44 2.21
1.67 1.67 3.37
2.06 2.03 3.52
1.60 1.60 2.66
1.66 1.66 3.12
1.43 1.42 2.13
1.95 1.96 2.50
1.93 1.93 2.98
2.18 2.11 2.43
1.45 1.43 2.39
2.13 2.10 2.69
0.94 1.22 1.02
1.70 1.66 3.09
2.00 2.12 2.25
1.65 1.63 2.38
1.46 1.43 2.48
2.00 2.04 2.33
1.97 2.38 3.05
1.96 1.95 3.23
1.82 1.98 2.05
1.59 1.56 3.03
2.00 1.98 3.49
2.17 2.21 2.76
2.00 1.96 3.07
2.01 2.01 3.11
2.19 2.21 2.97
1.82 1.76 3.15
2.10 2.07 3.28
1.80 1.78 3.09
1.79 1.76 3.19
1.46 1.46 2.57
1.59 1.52 2.52
1.50 1.68 1.72
2.11 2.06 3.43
1.57 1.57 2.89
1.74 1.75 3.37
1.63 1.66 2.83
2.07 2.12 2.34
1.24 1.21 1.71
1.28 1.26 1.85
1.66 2.06 2.57
1.69 1.77 3.28
1.76 1.74 3.51
1.55 1.53 2.61
1.39 1.44 2.38
1.54 1.54 2.60
1.03 1.22 1.18
1.80 1.74 2.96
1.62 1.64 2.79
1.76 1.84 2.81
1.38 1.36 2.30
1.37 1.38 2.25
1.36 1.60 1.94
2.09 2.04 2.97
1.94 1.92 2.82
2.01 1.98 3.06
1.71 1.66 2.98
1.60 1.57 2.61
1.86 1.86 3.29
2.07 2.03 3.06

==> measurements/ettt/ettt_low_jitter.dat <==
Job_count time_noiip time_prm time_cp time_cw
890 9.386629 9.518769 14.45915 49.248815
1332 81.757995 114.544983 119.268003 204.934469
107 0.146677 0.231338 0.235916 0.288946
53 0.016091 0.139083 0.149303 0.136197
451 0.108666 1.066126 2.466544 1.385109
1538 2.48049 4.958065 9.28138 78.037271
798 0.104298 0.0794 0.177255 3.988342
2022 69.946501 71.986068 74.433486 169.303044
310 0.036799 0.707257 0.732035 0.735371
12 0.015239 0.028123 0.016201 0.029296
1925 10.056385 6.697213 6.716279 197.336462
881 3.966471 8.380746 9.363465 16.779188
1392 3.726005 15.878104 7.799468 84.898504
1551 1.391371 2.814302 2.056378 29.537683
292 0.032151 0.447737 0.538869 0.547315
1516 8.090408 11.823157 11.495527 625.184677
213 0.166464 0.255043 0.27499 0.285009
331 0.027502 0.326327 1.393786 0.360832
1166 31.039081 49.331952 45.93608 86.419409
442 0.046458 0.072157 0.080312 0.38623
2 0.004027 0.003276 0.004859 0.003467
955 1.323683 2.127824 1.999491 36.129097
951 8.87931 9.99006 9.772589 19.041746
17 0.008827 0.013465 0.0158 0.013926
973 0.575158 7.63622 1.012935 16.826086
1282 0.813067 1.43281 1.42291 20.859243
605 0.109627 0.220436 0.233993 2.803912
1538 2.615545 4.709104 3.747376 105.627391
961 5.058264 10.961587 10.621655 21.200958
2079 81.614244 353.251531 415.597941 559.943743
1122 0.537567 27.207767 7.380786 59.307083
1413 2.581942 10.787588 11.051216 65.691325
135 0.009908 0.028815 0.11105 0.055265
386 0.0369 0.674115 0.714611 0.936361
1025 2.339664 5.862055 5.231763 11.12704
1421 2.311521 4.879177 3.50121 68.387103
161 0.008806 0.031639 0.129405 0.051738
200 0.118674 0.205839 0.240775 0.251736
784 1.496891 3.599436 3.702051 5.900979
121 0.078729 0.140696 0.1531 0.173999
1037 0.48112 0.671379 0.736172 16.605269
489 0.076335 1.754588 1.695626 2.995765
1562 4.736105 8.283404 8.198763 85.109894
1056 0.895994 1.161717 1.307903 32.645018
889 0.415616 0.67729 0.680998 59.619435
985 8.659434 16.021686 238.571763 34.921693
2212 122.819308 212.437205 205.854218 497.727338
1104 0.234945 10.176173 0.643727 113.406249
1360 2.304147 398.126775 61.588717 364.647759
703 0.05814 0.359059 0.185641 4.341008
573 0.534731 0.929838 0.944125 16.222284
13 0.007314 0.0109 0.012604 0.011362
1410 8.77948 18.664732 18.295986 40.197579
481 0.557824 1.323763 1.302983 2.444191
671 0.977057 2.401621 4.296945 4.087499
94 0.009988 0.082496 0.0899 0.101051
360 0.015729 0.591038 0.027682 0.763984
1925 19.825067 24.971218 25.265554 728.216047
1959 182.245026 314.268387 314.24864 672.340142
2510 9.09087 38.74305 22.974471 456.212819
341 0.01556 0.085111 0.091563 0.489145
195 0.017253 0.293806 0.025578 0.403874
1192 12.761239 22.410365 30.805791 40.969559
1412 5.165467 8.125073 7.544366 127.667155
1047 9.368444 19.631372 18.680342 42.579733
1189 7.013903 16.652678 13.29035 28.418716
697 0.098206 0.155915 0.15878 1.692069
1413 3.332542 7.185136 6.802833 61.792814
1003 0.641793 1.062429 1.009619 23.085903
917 0.996223 2.309156 1.325346 22.773663
443 0.043522 0.074691 0.075543 1.888471
1375 2.770198 3.987069 4.427532 203.688342
215 0.05313 0.316238 0.096693 0.395708
1489 1.314005 5.61647 2.068712 60.235709
1717 2.269271 4.079485 3.341508 90.563926
1152 5.592024 12.367736 11.993849 23.513742
1099 0.892618 1.588364 1.53402 44.622235
795 0.312151 0.590166 0.517498 7.818575
1849 4.550545 6.84858 6.652318 239.324546
884 3.791279 8.227226 7.819506 21.648645
1263 14.234976 24.005391 46.942544 62.978686
2100 6.671475 23.834969 24.176716 470.778811
1748 18.604589 33.545721 33.135575 86.707023
386 0.100039 0.135717 0.155394 2.769908
1544 1.185642 2.060266 2.054655 48.93991
1230 2.660651 4.037375 4.009602 54.485947
581 0.278026 1.679044 0.570769 4.466466
1224 5.548171 12.759637 12.399225 28.195475
1286 0.931311 1.420877 1.439923 44.293134
1321 0.602319 0.898458 0.865727 55.934346
1708 69.868935 115.640113 122.683711 248.973802
609 0.395939 0.748426 0.731713 4.924031
1676 15.291044 35.621496 31.716823 76.378123
1308 2.752074 21.291951 4.429266 44.939866
1004 3.115692 7.180767 6.942357 13.981909
1399 1.608241 2.817487 2.71287 41.369736
1661 3.88726 6.384272 6.667257 239.28426
231 0.009408 0.020549 0.202723 0.022473
114 0.007654 0.134995 0.140295 0.155073
1549 1.689635 7.103221 4.296414 57.244063
679 1.905323 4.529083 4.498777 7.96962
1337 1.628119 3.968735 2.015822 39.221373
2067 7.081821 9.876415 9.857008 198.014202
73 0.069311 0.15878 0.157628 0.150895
294 0.329353 2.016032 2.556444 1.599224
1017 0.383345 0.675528 0.67666 13.048723
554 0.619502 1.494055 1.478255 2.27443
1620 21.086572 41.727843 42.738844 94.768035
1097 0.511938 0.654929 0.657423 17.093361
959 0.425073 2.607931 1.488555 18.031336
1475 2.235116 3.909071 3.845863 74.647921
56 0.008476 0.008286 0.010981 0.020178
1608 3.043043 10.59279 5.848198 92.759558
595 0.138312 0.462425 0.336396 2.738098
924 0.173117 0.28578 0.285079 7.472691
2049 63.237044 117.28366 94.173572 220.832981
1144 6.337003 13.845701 13.293016 27.557788
1706 1.395639 2.81914 2.820454 88.772448
1577 25.012105 46.437599 45.41223 106.35727
939 0.472884 1.355844 0.84069 23.193136
1894 14.197006 23.276764 22.997355 304.089309
934 0.8359 1.316529 3.471263 12.165685
169 0.004278 0.024747 0.126489 0.027482
672 0.394285 6.024942 0.555861 10.590796
1493 11.500756 14.715426 14.802309 866.158789
1656 24.975346 37.198789 44.136377 87.282261
1993 6.853319 9.316928 9.063258 685.277834
219 0.026771 0.084309 0.52916 0.110068
739 0.330786 0.677291 0.683182 7.623285
356 0.310016 0.718529 0.735481 1.062369
625 0.162437 3.074314 3.083159 5.784097
380 0.014928 0.095851 0.47575 0.125377
697 1.423001 3.356646 3.215741 5.656997
1779 10.189988 15.61712 14.24755 289.151774
763 0.176314 1.454981 2.906947 2.390641
212 0.007364 0.016822 0.165142 0.020609
398 0.131989 0.361764 0.258078 2.866309
922 0.595486 1.067158 1.086425 20.061213
1242 19.177964 37.0728 36.575982 80.9461
144 0.012434 0.082316 0.013215 0.091082
1456 9.994639 21.220856 21.033312 46.817587
1412 3.144415 6.464924 4.990898 138.583466
745 0.754367 1.446986 0.998708 19.168145
546 0.085993 0.148541 0.165693 3.049687
1777 12.752023 27.302737 26.925483 62.231363
657 0.289929 0.520594 0.495457 16.614656
1676 47.973603 97.306215 87.179798 184.436148
1143 0.658826 1.161306 1.161737 23.496359
355 0.024055 0.041458 0.042761 0.775867
1848 18.271429 24.000171 23.536084 554.354542
1919 32.628146 61.259875 60.296594 142.464164
1062 1.180623 1.605997 1.626947 41.834715
1806 13.749699 30.070149 29.392729 71.22071
102 0.015419 0.061456 0.018254 0.068599
1442 9.936158 21.285688 21.033081 45.582552
1044 5.647679 12.377535 12.110429 23.918257
434 0.03718 1.069112 0.205629 1.574016
784 0.800123 7.265368 6.934162 12.088097
1146 4.521049 10.533087 10.179449 21.664545
9 0.006672 0.007755 0.009428 0.007935
271 0.011602 0.181052 0.197814 0.225987
1978 59.990776 102.90963 102.001383 234.562552
1117 1.398064 2.109209 2.159614 40.626992
1383 1.769847 3.586662 3.667335 97.384683
1311 4.739242 10.302741 9.846929 20.213461
1150 8.396858 17.630477 17.42019 35.556093
401 0.024987 0.032963 0.03685 0.976166
638 0.055976 0.10057 0.091333 1.356215
669 0.576511 1.4016 1.413473 2.142531
1493 1.710344 4.961632 2.843887 60.13085
2109 2.982469 7.315753 6.471237 120.833653
187 0.012794 0.030718 0.176042 0.040367
663 1.227351 2.931062 2.867212 5.302016
225 0.031469 0.049915 0.048632 0.280039
1753 7.51002 11.711726 11.249 204.172788
894 0.428089 0.683863 0.727847 14.557437
1417 7.258354 9.823755 10.200267 344.346962
1988 68.461182 132.579503 116.312504 269.50329
1118 49.496914 89.609671 90.28062 185.041953
1881 4.406552 6.739323 6.793376 154.410553
899 3.053223 6.898935 6.943309 13.063001
535 0.032221 1.117273 0.053 1.662273
594 0.817345 1.953554 1.960999 3.312033
359 0.019988 0.032191 0.039895 1.107374
877 3.304028 6.838601 6.58429 11.072086
221 0.009878 0.049744 0.054914 0.050456
1187 6.243005 12.698111 12.261134 25.678556
746 3.786579 7.756557 7.953429 14.06763
709 1.017414 2.541355 3.835092 4.074775
29 0.040557 0.062448 0.080913 0.09004
1070 1.105009 9.83106 1.837414 21.101862
1239 5.014752 7.12385 6.949531 129.324428
362 0.019938 0.023565 0.026901 0.820201
1924 8.364766 13.101493 12.72923 226.430234
807 1.697159 4.009472 4.01952 7.594941
883 0.67159 2.02032 1.234434 17.731899
630 1.15825 2.688804 2.69752 5.131073
1308 11.414473 22.599683 20.235092 44.054663
1009 0.726163 1.857472 1.130888 49.269223
199 0.085902 0.184719 0.191613 0.219064
1529 14.995315 31.146464 30.984769 76.654033
541 0.03709 0.057739 0.057629 1.583624
1141 2.741494 4.070297 4.047503 129.023698
714 0.197835 0.266615 0.218433 5.566015
1949 9.683931 18.745505 12.481591 561.798797
2293 25.050828 90.151095 101.205188 859.215578
1025 0.420625 1.67644 1.673915 18.91713
1461 4.920324 7.669481 7.349838 108.993765
1811 17.297598 24.595898 24.66086 760.248312
1145 0.981195 3.334104 1.611346 44.776979
1367 3.701479 5.642189 5.363212 195.788152
825 3.714233 7.925506 7.856206 15.520518
225 0.018686 0.275381 0.033283 0.338931
1356 1.609864 21.094448 20.855705 45.577192
1545 1.981647 7.063797 6.08691 61.120312
1300 1.187606 18.224942 3.809863 38.006325
9 0.003106 0.006873 0.009107 0.007113
435 0.033223 1.019428 1.08436 1.628359
927 2.630864 6.10321 6.107439 12.921364
1310 1.128744 5.547429 3.8081 134.872418
996 3.061559 6.75374 6.589199 13.695978
203 0.011673 0.228041 0.019908 0.282003
1425 2.569258 3.844058 3.829601 83.380633
1610 1.78767 4.835293 3.891979 66.662812
1488 17.614096 38.462317 36.280913 80.998128
320 0.109728 0.199938 0.181073 3.225258
379 0.024326 0.815211 0.048632 1.201212
1055 4.075266 9.229001 8.993065 19.106147
1707 6.633183 9.914768 9.763572 146.713458
1397 0.989932 1.576761 1.611598 51.140621
2075 80.681349 156.120296 153.640706 324.771174
460 0.039605 0.073409 0.085853 1.969975
808 0.161735 0.268387 0.278336 6.854782
307 0.176023 0.403252 0.426516 0.535753
879 5.324989 10.802586 10.292291 20.934174
1727 10.514702 18.355368 15.203899 421.975286
1275 0.98384 1.707439 1.739739 22.240193
212 0.010229 0.264871 0.284327 0.289166
483 0.046408 0.071215 0.076785 2.614043
475 0.04219 0.103957 0.061746 1.753917
824 1.964103 4.435848 4.343422 7.022879
1018 1.25307 11.412681 11.29118 23.229874
1630 26.587223 53.351522 54.240162 124.573534
331 0.313583 0.637736 0.661741 0.874614
920 0.186833 0.359189 0.384336 8.40407
1076 0.981135 4.404438 1.461924 38.673567
856 0.202804 1.119266 0.313693 7.986352
1608 4.655903 15.248483 13.957542 205.817538
822 0.144092 0.31759 0.329824 7.243467
341 0.021711 0.098977 0.389707 0.143521
327 0.016231 0.185911 0.389006 0.260332
653 1.087967 2.618011 2.422311 3.957082
777 0.939657 1.612579 1.481111 37.5756
1566 7.22365 9.924777 9.668672 385.502811
349 0.027733 0.538849 0.041609 0.75108
666 0.759997 1.813379 1.777792 2.804593
1510 13.796338 28.409568 29.411313 66.665487
2006 23.39102 34.94685 32.455008 857.339148
1402 0.542306 0.949685 0.918797 34.81457
1434 8.97457 12.685897 12.457576 321.291765
1097 2.684516 5.869869 5.807651 13.324355
1794 4.103961 5.989445 6.203751 254.317685
1287 8.322527 17.449776 17.399882 38.197857
1377 24.121562 46.337739 45.836671 106.980768
838 4.664109 9.135143 9.031087 18.623846
454 0.030718 0.801455 0.818417 0.979081
944 0.542687 1.861049 1.821394 27.333904
610 0.672111 1.643829 1.988541 2.531035
1419 2.468608 4.060568 3.976399 49.261046
204 0.008937 0.021541 0.158079 0.032121
5 0.002335 0.003597 0.005581 0.004028
771 2.223635 5.183281 5.176238 9.143409
929 0.38586 1.648948 0.674836 14.431238
1395 6.897041 14.566884 15.447811 28.962254
1102 0.811544 1.602871 1.47019 22.276753
971 1.442368 2.241919 2.129376 36.30601
495 0.459659 1.142771 1.105631 1.757322
1645 3.02494 12.746763 5.550235 78.292542
780 1.622057 3.703313 3.637819 7.001328
597 0.077317 0.136769 0.131809 3.209007
708 0.144172 0.435033 0.448168 4.580862
545 0.13218 0.780316 0.189188 4.667646
731 0.032452 0.123323 0.05269 2.804754
748 0.135556 0.222411 0.224104 2.468337
396 0.019997 0.035567 0.039014 1.111542
1240 0.971998 1.691098 1.608201 29.487918
67 0.007605 0.061186 0.066005 0.069751
177 0.149703 0.342958 0.33869 0.493393
754 0.933395 2.183739 2.12101 3.444803
174 0.007043 0.033453 0.165032 0.038883
42 0.004338 0.041809 0.045206 0.044835
2024 12.649409 17.598416 18.021877 372.636722
87 0.035738 0.070453 0.072016 0.07926
699 0.133122 2.425977 2.330106 11.445993
541 0.096082 0.713389 1.509975 1.215118
1655 4.334135 17.346681 5.64875 558.246067
878 0.096833 4.49489 3.17859 5.592675
497 0.119657 0.202803 0.218733 3.760841
85 0.004549 0.018094 0.069933 0.019567
1119 1.858303 2.882371 2.760891 70.051028
1270 7.635578 16.791341 17.795499 38.175244
879 0.086564 2.795055 2.811517 4.61685
1063 1.605807 2.507952 2.529644 31.198252
843 0.323391 2.715936 4.664921 5.252942
1187 1.097345 1.758305 1.690987 49.018899
1996 120.442032 208.514666 210.614267 424.894284
1417 55.763903 92.220519 90.072467 173.562276
1354 5.406683 12.310497 11.904089 26.145779
729 1.679897 4.00283 3.937786 7.441551
1173 1.246767 1.715063 1.663034 30.193863
2154 10.2441 16.133416 14.086675 417.374886
1036 6.65311 36.129326 35.887328 50.939931
17 0.013936 0.05309 0.029927 0.027883
1630 18.410322 56.870495 101.415094 82.55933
1029 0.26924 7.831479 0.471001 12.11582
756 0.204156 0.554399 0.561231 8.750336
1643 3.004471 3.763296 3.660172 275.332011
630 0.047661 0.120868 0.157057 2.719232
710 0.574326 1.210078 1.155455 19.257844
666 0.099528 0.172196 0.165353 1.847474
247 0.012113 0.123674 0.252307 0.154953
691 0.048552 0.270751 0.281562 5.25149
296 0.075002 0.151005 0.157999 1.089059
1085 7.86401 17.317295 18.075819 33.84633
643 0.124646 0.201681 0.210007 1.696718
1452 1.560841 1.834709 1.812648 157.722605
344 0.0318 0.033173 0.039474 0.642154
181 0.009628 0.107323 0.232119 0.139924
1293 0.788932 1.101422 1.005551 21.12207
1408 3.705306 35.948745 6.431441 75.317667
1929 19.210705 25.069323 24.621627 965.845178
11 0.011542 0.011873 0.013896 0.012945
626 0.320506 0.912165 0.538639 6.924394
877 5.381906 11.334782 11.132711 24.730222
1717 3.003068 5.44176 5.219429 96.725617
819 0.142309 0.256184 0.244292 6.917811
1980 29.190666 58.126861 54.05466 134.286871
129 0.013776 0.020048 0.024546 0.224044
1287 3.554751 5.712652 5.680702 60.614305
1921 114.459359 209.749842 206.387474 428.900669
479 0.447736 1.059073 1.083258 1.683613
547 0.024146 0.038743 0.036649 0.642716
537 0.076705 0.12118 0.124896 3.073552
1848 14.092978 29.668489 28.431471 62.464142
377 0.017544 0.232289 0.489285 0.299717
1402 1.235306 2.36399 2.466364 86.790601
1165 0.381191 1.143923 0.684624 13.248702
470 0.357846 0.877329 0.890123 1.426056
864 0.061607 7.291157 7.247294 13.518733
1104 4.296304 9.870154 9.654486 17.733312
1172 1.007625 1.737956 1.705765 24.566693
365 0.023605 0.314104 0.036549 0.390389
1515 10.169389 22.205127 21.628247 42.118281
310 0.012594 0.143672 0.01574 0.158369
204 0.004769 0.048081 0.196582 0.055295
1641 4.23584 6.460726 6.380855 114.915271
143 0.087616 0.176144 0.178968 0.210919
1856 14.405138 17.920465 18.167974 463.380437
625 0.074301 0.142659 0.14821 3.301532
1481 2.155335 3.240347 3.161759 74.287309
1039 0.505105 0.723698 0.71978 12.985584
488 0.087916 2.682172 2.710516 4.727388
856 0.797347 1.203516 1.213905 27.765411
1141 1.352497 3.237422 2.650372 39.408396
3 0.003236 0.003146 0.004077 0.003246
272 0.035076 0.387463 0.403924 0.511527
1042 2.891137 6.729434 6.27748 12.716966
837 0.335425 1.832786 1.056056 10.401819
632 0.530323 1.248521 1.192595 5.72239
1427 35.145817 62.085136 59.620785 138.026953
510 0.165112 0.340263 0.347878 4.646977
948 1.808059 3.938246 3.780107 15.503576
416 0.063961 0.914239 0.104227 0.673684
820 2.509966 7.188122 5.835243 10.846359
1313 13.923247 29.344518 29.413017 60.264223
658 0.633738 1.541815 1.515525 2.589887
588 0.108656 1.279229 0.192834 3.270665
1833 6.685801 67.881987 66.387691 153.810016
519 0.490297 1.220769 1.16878 1.89338
1660 13.683344 25.839389 25.399437 59.877922
1849 4.551757 8.792996 6.637982 148.314405
1761 74.540697 133.868168 131.318658 298.984163
1670 2.740341 4.609196 4.442179 76.337104
1099 13.030368 26.44815 27.833981 53.11307
1245 6.466067 13.140757 14.167018 26.797581
1688 15.687703 34.384267 34.77729 80.205729
711 0.827384 1.870787 1.830551 3.074704
935 1.22134 2.167218 1.881277 32.580255
581 0.106952 0.292523 0.208364 3.465443
965 0.602639 1.188137 1.215448 18.164858
1487 70.008277 119.026855 118.518855 242.351467
1995 30.660105 58.870206 59.694506 143.326583
1914 4.931946 6.615008 6.565554 241.307653
1629 8.979579 13.437929 13.155265 189.984508
81 0.012013 0.213935 0.233131 0.117672
910 0.382754 0.773914 0.552956 18.25617
873 0.138141 1.101242 0.242508 12.427899
1694 39.448683 75.02847 75.997682 181.683752
1660 2.472866 4.201976 3.753998 116.318053
34 0.006563 0.025508 0.028764 0.026611
552 0.099428 0.206591 0.217441 2.923158
204 0.175502 0.388304 0.396539 0.537486
512 0.041288 1.244503 0.060975 1.713229
757 7.125353 12.805584 12.18991 21.692859
1667 23.667302 46.945928 47.891056 118.581093
665 0.12652 0.659898 0.644729 2.666983
851 6.707723 14.142592 14.038355 25.256938
101 0.00511 0.077717 0.082877 0.083428
1329 0.342588 0.588072 0.58713 17.083824
702 1.799442 4.389841 5.645434 7.613456
1925 423.273539 680.092743 692.655638 1319.395175
422 0.090401 2.026812 0.149533 2.974254
1104 1.977589 3.910915 3.803872 36.082076
1819 4.519516 8.483942 6.996841 187.453331
1398 0.669516 1.193537 1.186905 22.796114
1025 0.130437 0.248199 0.253379 11.007343
1709 7.761176 12.069712 11.706546 322.25299
33 0.015058 0.026029 0.028604 0.02672
1285 3.523593 4.58504 4.745232 156.174026
1307 0.619191 1.587542 1.03098 25.108737
1414 0.870086 1.436686 1.469729 39.38368
1002 0.245384 0.408182 0.403984 11.930799
459 0.054363 0.106532 0.090331 2.216902
792 0.073178 0.170843 0.124565 5.025382
1591 27.23046 53.011578 49.940481 122.631501
428 0.035718 0.194888 0.206942 1.223493
1205 4.582806 10.50272 10.489794 22.168308
729 0.892428 6.534286 6.184995 10.621083
1144 199.488478 299.238303 299.994392 532.414951
1392 2.282827 30.288262 29.284342 68.514262
65 0.00513 0.049162 0.05302 0.050696
1062 0.309205 0.478645 0.451163 49.724533
669 1.009448 2.397723 2.410598 4.640244
970 0.747714 2.589877 2.13649 20.183826
58 0.006072 0.045887 0.053751 0.049263
875 0.234093 0.381993 0.382142 8.972937
59 0.037841 0.069682 0.073128 0.086955
251 0.013435 0.405677 0.424953 0.572973
1746 21.64079 41.560526 40.535828 97.686824
1823 4.153524 6.384873 6.421993 123.333338
1501 2.16833 6.426452 4.985216 57.79864
470 0.027412 0.074742 0.047881 1.253981
1348 40.695811 80.806805 77.736741 168.083185
489 0.067238 0.513711 0.292994 0.675938
237 0.160624 0.36524 0.388775 0.456493
391 0.030418 0.842093 0.05278 1.250825
466 0.075794 1.333581 1.377585 2.101574
1280 0.619652 1.162288 1.166195 25.78752
1615 2.905033 4.772274 4.741566 88.405253
897 0.485438 0.757372 0.747704 22.472883
159 0.016361 0.046507 0.05274 0.316558
622 0.667893 1.67656 1.638509 2.625645
1231 1.416869 2.72333 2.708341 31.396888
776 1.266384 2.89268 2.835502 4.948838
1058 0.86178 1.684615 1.231309 37.67572
538 0.143943 0.276072 0.272345 3.092658
1775 185.113347 290.728351 280.810428 615.415284
995 9.464587 11.197453 11.110107 23.820622
985 0.804682 1.905543 1.257838 20.710511
254 0.146487 0.31176 0.325987 0.363908
455 0.06337 0.619231 0.151116 0.977458
1131 0.741251 1.155495 1.162468 27.404629
406 0.659567 1.576541 1.596308 2.512411
1266 1.235346 3.333933 2.169643 147.220536
749 0.099058 0.166465 0.160513 4.213648
731 0.050225 1.126019 1.191413 1.600346
782 0.118865 0.183858 0.176864 3.857103
1308 8.848872 14.621488 14.260985 30.3299
1714 17.384863 35.390479 34.986796 74.328766
1277 3.552989 30.202088 7.706632 187.802532
1345 2.1628 5.157642 3.198318 72.134778
390 0.044504 0.093657 0.073258 1.096594
1130 0.614922 0.834217 0.896896 42.328137
1284 8.219322 18.206337 17.742278 36.197354
1033 0.247168 0.44909 0.462645 14.302825
1084 0.660148 4.237903 1.054063 25.510818
924 0.234083 0.442817 0.45493 8.553944
1439 10.942551 22.582431 23.930519 51.303288
1716 13.75552 29.931717 29.252443 71.006815
1001 4.949289 11.182435 10.778822 19.824145
391 0.128934 0.49698 0.209597 2.972009
693 0.176253 3.247059 0.513441 6.017308
2111 124.034714 238.737423 232.51652 504.917847
92 0.04788 0.078929 0.083357 0.08959
303 0.154001 0.380119 0.382714 0.490066
334 0.025709 0.046678 0.052219 0.731083
1160 2.568436 5.985417 5.803995 11.222361
797 0.348459 0.996544 1.021121 15.832106
1115 1.19016 13.382715 2.124276 29.352743
1591 24.917105 50.043867 49.736145 97.583798
674 0.274469 5.001697 4.854689 8.148148
293 0.088498 0.753565 0.77727 1.118424
459 0.090271 1.493274 0.293244 2.449041
391 0.096172 0.175983 0.156726 5.752818
1686 69.699803 128.533901 129.410961 309.067468
1894 2.58045 3.309988 3.346738 135.166574
711 0.114246 0.278056 0.277044 5.364615
466 0.013005 0.893299 0.023475 1.213535
1245 0.982628 1.452366 1.403704 51.657408
1060 0.694774 1.481181 1.120559 24.431557
1638 11.057709 22.165602 21.486829 48.84521
80 0.006362 0.062468 0.069691 0.076876
1106 11.450151 22.969252 22.653575 45.648255
510 0.054854 0.537436 1.05789 0.774224
1630 14.547497 29.236773 28.634754 69.823317
603 0.721485 1.67126 1.687391 2.563458
77 0.031569 0.070854 0.075623 0.080943
843 0.247909 0.428821 0.424553 7.000707
1314 7.776715 15.771552 15.27391 35.993128
1297 2.672363 4.677745 4.473469 45.311398
1543 3.154365 7.455077 4.544232 321.223814
165 0.008566 0.011963 0.125989 0.013876
639 0.259812 0.409764 0.411668 14.280863
1108 3.943487 8.939404 8.691485 18.823814
992 1.007024 3.368629 1.291472 36.659498
775 2.424194 5.242282 5.220261 10.832654
142 0.010961 0.223182 0.016912 0.260763
1400 1.51225 2.304527 2.193177 78.684703
73 0.009768 0.043733 0.092635 0.04748
1646 14.095853 29.564333 28.128458 66.434439
1249 0.516466 1.09505 0.77226 29.57359
915 0.187775 0.331657 0.312191 13.579638
919 0.958472 15.513464 1.519022 32.481318
1381 1.923096 3.268 3.247791 50.205061
1246 2.921234 16.652648 4.438032 33.903487
832 1.62362 3.876491 3.785979 7.786464
45 0.004259 0.008426 0.044074 0.009498
1261 0.911063 1.487092 1.386952 29.15054
1908 19.321404 41.185486 38.907308 94.623511
753 0.19038 0.3226 0.258709 2.990605
1188 1.653858 6.189344 3.156178 148.102843
446 0.399956 0.812546 0.864795 1.129967
1647 3.323404 5.197147 5.258022 76.322206
1106 0.357666 0.456614 0.485308 14.588315
805 0.289808 0.509844 0.487532 9.044803
1288 1.588062 2.857172 2.84534 41.296297
1182 1.187205 1.566692 1.599093 57.261294
307 0.011883 0.023014 0.017082 0.156496
1026 0.193436 0.524181 0.444842 9.948952
360 0.226248 0.524061 0.539601 0.679495
914 0.400027 0.71962 0.701587 25.773354
185 0.01063 0.249912 0.146788 0.305147
407 0.032772 0.144162 0.660579 0.192654
1158 0.72453 1.219065 1.145626 27.970278
334 0.043392 0.072648 0.079781 0.776729
26 0.002435 0.020289 0.022342 0.020949
1567 4.270285 7.311154 6.803714 62.89677
370 0.015208 0.449611 0.471602 0.522558
1909 16.841705 23.906976 23.511207 827.78692
1561 4.104772 5.598707 5.693104 157.009144
1578 1.737466 2.877812 2.815204 65.151083
74 0.064222 0.117883 0.127942 0.147288
105 0.04223 0.090542 0.09521 0.093878
1523 1.702169 3.202435 3.075525 41.334518
387 0.101823 0.188035 0.181614 2.563377
842 2.806546 6.355317 6.205074 13.071868
2173 74.913302 140.185923 137.35933 305.691474
1723 3.46949 5.095746 5.086177 138.239683
717 0.152388 0.299536 0.318873 4.543231
1336 0.773893 1.30582 1.282094 24.255975
1176 0.828106 1.700225 1.527869 19.221886
1229 0.204257 0.807246 0.517559 11.916553
1531 12.781098 27.943668 27.318065 57.570729
1307 0.673484 1.133784 1.16859 43.543806
731 0.134865 0.222761 0.23238 5.714265
1080 4.266267 9.412708 9.129953 18.077953
1502 2.338542 3.532088 3.526137 158.09086
112 0.009247 0.019858 0.086123 0.022713
1145 13.653637 29.777596 31.233478 57.431826
588 0.876888 1.971017 1.924439 3.28396
1147 1.235817 2.100602 2.077208 29.172161
539 0.046478 0.114807 0.07426 3.017135
394 0.084028 0.127541 0.139073 4.644563
1162 0.513441 0.979132 0.949064 28.099973
593 0.027792 0.048982 0.055585 2.726646
587 0.045897 0.088217 0.089629 2.023356
1240 1.352678 2.246207 2.228414 27.750512
430 0.060535 1.27978 0.249342 2.002857
965 3.512401 7.988495 7.79539 14.27366
1040 0.777771 6.824995 1.121611 35.384057
1698 50.783826 106.10997 102.013945 216.467824
1206 27.663728 49.657406 49.587173 114.5556
1448 12.19557 23.546333 24.93552 53.974389
281 0.025268 0.301661 0.037642 0.384156
904 0.743757 2.503323 1.695346 42.075039
682 1.619332 3.743008 3.750001 7.029692
965 0.176774 0.358709 0.320766 10.578092
869 0.447146 7.373313 0.789823 13.611277
1316 1.008307 1.378357 1.423713 48.560532
1089 0.372484 0.719851 0.710904 12.768093
578 0.900753 1.983381 1.925311 2.795095
439 0.018214 0.288807 0.597821 0.408693
1129 1.18955 2.600827 2.595788 28.371457
1284 3.575781 6.12898 5.66932 77.155451
1062 0.964534 1.555061 1.581571 37.821946
522 0.062949 0.099348 0.097835 1.938545
271 0.021129 0.044505 0.049754 0.310156
330 0.724139 1.673895 1.611898 2.800024
764 0.861889 2.153672 2.087246 3.598745
548 0.422218 1.080233 1.063931 1.843767
264 0.032251 0.993398 1.699704 1.446785
243 0.014156 0.252217 0.025718 0.311659
304 0.020478 0.445583 0.040807 0.618058
1434 49.873855 94.62273 97.218808 182.865805
363 0.205369 0.464168 0.461773 0.575829
1266 1.484778 4.561505 2.853877 46.198225
937 0.284548 0.548206 0.520364 10.601516
810 2.721916 6.521751 6.227185 11.017081
1508 6.288602 11.252707 9.004446 161.767561
1562 2.548319 4.672164 4.636407 66.770495
1717 2.236288 4.843249 3.413875 99.569783
862 0.152638 0.776217 0.272445 11.427738
1039 0.377263 0.612278 0.609482 11.328421
1248 3.420197 7.804127 7.507566 13.784906
538 0.051357 0.067648 0.074841 2.864066
1530 8.521433 12.08484 12.01531 258.772396
825 0.071535 0.192003 0.131258 5.676694
1373 2.976148 5.440257 4.51102 56.686847
147 0.050725 0.119015 0.125317 0.138892
564 0.766739 1.678534 1.620324 2.458478
1528 2.372185 3.433532 3.468018 83.674177
9 0.007514 0.009157 0.010479 0.009238
1325 3.548229 5.913611 5.586654 127.60757
603 0.585717 1.477443 1.438169 2.347729
896 0.588443 2.110491 1.566312 18.898203
1872 3.022615 4.988162 4.818291 144.286818
467 0.05297 1.444171 1.432639 1.994522
660 0.081615 0.192143 0.133713 3.816627
291 0.029717 0.595246 0.62379 0.87797
763 0.266414 0.41813 0.41794 8.63617
108 0.009348 0.022252 0.014908 0.233361
910 0.226608 0.430574 0.444039 7.632963
465 0.435924 1.054734 1.045857 1.552255
446 0.525624 1.280942 1.300129 2.070415
1399 13.469408 29.26689 28.455145 59.045678
812 0.193025 0.272595 0.279057 10.426334
1118 1.231719 2.140448 2.124406 24.878011
367 0.093025 0.169301 0.178858 1.925912
96 0.055234 0.116931 0.124074 0.141648
873 0.966858 1.633869 1.640872 17.6267
642 0.032161 0.083909 0.049153 2.160015
746 0.136348 0.334272 0.362806 16.450906
1488 2.472294 3.666592 3.616859 95.579699
756 0.167086 0.243511 0.233772 3.040799
788 0.34878 0.880264 0.550301 15.166107
1704 154.989375 264.900113 253.955127 508.286845
1088 0.510766 1.000392 0.843054 27.317494
1395 27.330428 51.58461 51.324088 116.575138
1783 75.02942 90.126758 88.572399 197.287105
85 0.017773 0.041228 0.029045 0.158209
1238 6.821889 15.14638 14.888943 32.296018
1418 11.868602 25.417231 25.328433 58.659869
1976 25.933687 48.712919 51.001357 114.287814
388 0.027291 0.678253 0.69247 0.915331
2139 8.51417 12.7666 12.741603 324.975817
318 0.076555 0.845939 0.90436 1.153631
690 0.109336 0.173368 0.171244 5.171929
749 0.511607 1.430976 1.384268 5.898312
33 0.022302 0.04213 0.046358 0.045706
547 0.358498 3.92362 0.612658 6.404309
1329 0.72458 1.188728 1.164301 52.824475
967 0.380259 0.717887 0.688552 10.655017
137 0.003817 0.020529 0.10563 0.022643
1569 15.765911 30.781143 30.465377 72.558309
1058 0.526155 0.685436 0.711215 23.732225
38 0.007113 0.028915 0.032452 0.032983
115 0.006703 0.0104 0.012183 0.113925
2194 7.080318 16.865831 9.261563 535.258144
614 0.064162 0.168779 0.176995 2.618972
1982 12.209887 17.587265 17.266689 258.407776
1125 1.160885 1.732596 1.760359 36.831885
559 0.109878 0.198957 0.225877 8.211928
777 0.105529 0.870827 0.235445 17.447822
432 0.56587 1.220638 1.29622 1.693312
673 0.119345 0.205349 0.191793 4.316782
562 0.119276 0.445072 0.240414 7.162634
96 0.008816 0.150554 0.147759 0.145626
1881 2.31127 7.817301 4.108649 105.236689
1735 3.625886 4.582685 4.871302 344.968661
227 0.011953 0.239803 0.231888 0.277324
631 0.022843 0.54469 0.608471 0.810653
1599 0.995021 1.744258 1.758655 65.152766
448 0.456663 1.002936 0.988899 1.403854
1174 19.924064 42.595983 40.172311 79.826252
84 0.029266 0.136969 0.1479 0.151907
798 0.754297 9.226446 2.086234 13.836093
816 0.185892 0.273266 0.252718 3.135499
991 4.159075 7.723023 7.704598 14.168311
1029 5.665674 10.137088 11.557093 20.544396
2207 81.187014 142.21458 141.191205 331.472081
935 1.844467 4.019571 3.908481 6.784098
1106 0.718288 1.098438 1.1213 22.85717
1680 21.841349 41.206416 41.86932 97.750584
1715 6.177812 8.293843 8.483721 258.117376
690 0.072758 0.135827 0.127832 4.863787
396 0.027743 0.522918 0.543998 0.699523
1589 8.939222 12.379017 12.31159 820.698023
422 0.055895 1.29013 1.352137 1.910212
470 0.01597 0.026069 0.029406 1.125578
1255 4.377226 10.042609 9.865094 20.679502
1546 40.717572 71.700967 69.801295 161.174751
1348 35.334833 62.858577 62.77016 136.884662
1072 0.926422 1.357566 1.373367 37.281664
1063 0.189318 12.581921 10.722606 21.482771
1330 0.390378 0.584655 0.588563 32.146445
1014 0.225337 0.648226 0.373627 13.398986
1440 67.172003 124.922683 123.723064 251.581999
561 0.093758 0.13724 0.147899 2.366255
878 1.856231 4.44767 4.361677 8.359256
123 0.004688 0.115408 0.125297 0.133582
1064 0.3117 0.621024 0.471281 35.606497
533 0.14293 0.224434 0.2327 3.736897
883 0.166395 0.273197 0.278918 4.136622
571 0.036759 1.071997 1.129105 1.440784
6 0.003827 0.005571 0.006522 0.005892
2025 8.118612 10.820811 10.86274 239.029955
743 0.288215 0.472875 0.440513 9.246965
284 0.01596 0.378876 0.408763 0.480569
1208 3.685599 5.732869 5.440247 102.765166
1388 2.92455 4.851594 3.63378 44.237017
323 0.015329 0.024757 0.019116 0.784694
1760 3.995735 8.982004 9.279205 311.292563
1658 3.468819 5.076128 5.099322 215.845536
145 0.019337 0.15893 0.167377 0.197524
295 0.015009 0.043392 0.020568 0.534771
584 0.056817 1.384879 0.097114 2.06783
1426 31.908194 52.302998 51.88558 101.795071
2303 17.334366 25.07333 24.365271 472.892678
236 0.0162 0.224815 0.241246 0.264801
1736 18.783337 34.60334 33.638586 86.900188
1248 0.670037 1.002505 1.021051 88.958579
987 1.043583 1.610455 1.494186 33.274408
636 0.598813 1.389718 1.361885 2.036881
696 0.384618 6.254877 0.620543 9.85792
998 0.167877 6.031956 0.32236 11.08468
71 0.010309 0.014287 0.016762 0.118274
1501 1.283567 2.365383 2.384529 49.241118
886 0.615123 1.769706 1.891307 73.413314
245 0.008276 0.208033 0.219384 0.22741
1688 1.859797 2.500799 2.468788 196.596629
884 1.180733 2.222683 1.826935 18.34063
287 0.014137 0.015399 0.018325 0.289247
1391 17.307947 34.874342 33.183155 74.311333
940 0.498422 7.257763 0.906343 15.660482
778 0.179229 0.981315 0.569908 7.381156
367 0.028013 0.045126 0.050495 0.725582
1006 2.363109 5.731879 5.620888 10.65684
1534 2.516539 3.664579 3.831665 91.826211
766 1.491931 3.42171 3.328434 5.82246
1158 1.597781 2.535965 2.507671 58.109057
275 0.011782 0.287103 0.015369 0.353909
454 0.024045 0.849487 0.874162 1.140937
304 0.023514 0.312701 0.099628 0.434
761 0.262567 0.777771 0.823667 26.193319
1344 1.594675 2.452207 2.463578 58.179039
743 3.035529 6.761715 6.616972 13.352939
1710 2.080384 3.100292 3.155757 366.167645
191 0.010049 0.168218 0.179279 0.181333
1672 3.269923 5.50015 5.660473 426.469097
375 0.070533 0.406579 0.866028 0.622286
975 0.491419 1.336006 1.249843 12.45941
195 0.012443 0.218934 0.257507 0.275972
22 0.009157 0.018485 0.022773 0.020027
1802 1.980686 2.807549 2.838778 145.425821
140 0.012473 0.012264 0.015199 0.221008
792 0.812667 1.271614 1.323753 16.920825
334 0.014287 0.438259 0.452916 0.567092
195 0.007875 0.045707 0.185952 0.050806
609 0.294597 4.507193 4.904874 8.145913
55 0.00553 0.054253 0.058521 0.060735
1216 2.003548 3.872312 2.623661 93.94144
1398 3.483266 7.153476 5.935353 68.429131
729 0.266734 1.672562 0.392963 15.55393
1622 4.418355 5.695981 5.717912 363.567489
326 0.325245 0.693732 0.736482 0.860667
520 0.442817 1.107414 1.11575 1.59722
766 0.262066 0.411999 0.433559 10.248439
1190 1.408332 2.177447 2.190672 88.910177
852 2.987569 6.590162 7.894988 12.568436
1323 0.715623 1.146478 1.176544 168.690311
2543 5.494831 8.659995 8.51493 271.864099
87 0.043182 0.08443 0.088337 0.093667
1608 6.777375 11.089439 9.56128 150.559157
1692 43.576417 86.93391 85.357089 189.776894
1473 16.675471 33.165802 32.75731 75.233567
1272 1.219847 3.444653 2.025359 30.658121
553 0.664396 1.521467 1.519503 2.185873
1729 96.856273 185.857322 180.666366 399.379825
1494 18.060761 37.470221 46.115678 81.273547
332 0.024907 0.636785 0.124445 1.136329
233 0.010139 0.171755 0.033122 0.209707
19 0.017985 0.03175 0.033503 0.036379
721 0.145936 0.262426 0.263648 4.415479
703 0.092535 0.168008 0.170984 4.573538
1065 4.209751 9.729306 9.361972 18.650807
1301 0.603531 0.933385 0.958652 28.947045
1470 3.320259 8.707315 7.276719 106.445374
1324 0.973009 1.72393 1.697499 27.158604
750 0.889653 2.272036 2.212684 3.508884
1824 37.056439 73.762335 72.38973 163.783001
1082 5.729013 13.662815 12.37537 26.410349
1965 12.263519 18.774731 17.020463 323.108445
684 0.097936 2.157399 2.165825 3.545685
61 0.027752 0.0584 0.061296 0.062648
1262 1.206261 1.883762 1.770768 41.591023
1073 0.245674 0.361764 0.396339 13.978371
174 0.018615 0.259341 0.272996 0.298695
1032 2.447068 5.45749 5.323275 10.377161
67 0.042751 0.08449 0.088557 0.096382
181 0.006152 0.022493 0.170933 0.024166
1520 0.528249 1.060435 1.06307 73.197977
577 0.07362 0.188716 0.15343 2.639141
1564 18.454726 39.729192 38.29472 88.329069
1357 1.863974 4.724514 4.588146 53.994116
1527 19.73163 43.675725 43.008082 88.759302
1087 5.41478 12.911313 12.722246 23.300368
1613 18.069617 33.006662 32.140182 71.233513
1161 1.652214 4.053204 2.597261 53.748371
605 0.997446 2.343181 2.292125 3.716036
1189 12.486641 23.735541 23.404445 50.661253
1505 5.304981 6.24049 6.042345 160.800602
1121 0.359409 0.607298 0.630021 19.813895
1807 2.332139 3.549161 3.572224 117.672913
65 0.034155 0.066956 0.070102 0.075503
162 0.075042 0.168709 0.177957 0.198365
793 0.262967 4.253072 0.441785 7.801682
379 0.024006 0.044244 0.041689 1.024187
2118 9.248909 13.364761 13.243521 1236.752825
263 0.165523 0.374118 0.379918 0.461403
1249 1.077848 3.972171 2.224596 44.760737
577 0.747594 1.821604 1.76653 3.277346
449 0.02648 0.0369 0.037962 0.182946
1180 2.747374 4.647548 4.316342 46.117793
318 0.009318 0.081314 0.009759 0.096513
2099 58.441375 100.04949 96.685951 227.392009
1300 0.963111 1.865908 1.929429 95.052602
185 0.105349 0.247658 0.245303 0.336586
399 0.028554 0.080983 0.04794 0.414824
908 5.271708 8.359737 8.02268 14.64418
960 1.11608 3.495539 1.588214 51.983464
535 0.086093 0.128793 0.127662 3.974815
1748 1.9197 2.963123 3.042013 135.585294
1245 7.811992 17.027417 16.809634 37.454693
66 0.00558 0.050616 0.055224 0.055415
366 0.111551 2.347218 0.200299 3.289069
67 0.018595 0.104518 0.114216 0.117943
1479 5.932647 8.200967 8.222839 182.950294
17 0.009888 0.017002 0.019356 0.017152
1262 0.696046 1.191242 1.224034 26.191956
1337 0.406258 1.087937 0.799 29.651657
1339 1.68176 17.349866 16.913311 33.239893
502 0.132902 0.452525 0.457976 2.44375
1572 38.309628 67.855867 70.429062 121.835635
264 0.019467 0.176534 0.08452 0.954404
1000 4.442499 9.674834 9.496015 19.706482
194 0.107784 0.252638 0.263298 0.329813
899 0.608461 1.433481 1.486541 28.95459
888 1.845289 4.154295 4.064445 8.063617
878 1.313684 3.166859 3.089542 5.239136
613 0.079149 0.130076 0.133843 6.406434
1043 3.653127 8.876564 7.963549 11.941309
363 0.020709 0.251746 0.025448 0.342137
1439 22.525583 43.655186 43.634387 104.383866
1765 36.087507 64.165308 61.445485 146.971373
247 0.023634 0.336386 0.360872 0.447636
1075 2.820644 6.920456 6.633423 12.665568
1680 23.762271 52.115073 46.451454 105.017494
1568 4.4107 5.894094 5.830445 133.262702
360 0.035648 0.554729 0.568976 0.760318
1400 11.024406 24.43329 23.914519 51.165607
666 1.593994 3.451166 3.417402 5.941605
783 1.104108 2.436547 4.426439 3.802881
57 0.005821 0.043272 0.046929 0.069751
1184 19.924024 28.308869 29.778267 60.433381
1849 149.098616 243.861839 253.510083 523.537038
1812 12.553167 15.047883 16.870319 497.207693
737 0.182215 3.381474 0.308784 6.138948
1091 2.37946 4.011265 3.53252 38.570822
819 0.136898 0.288856 0.263679 6.002671
432 0.080042 0.490447 1.01514 0.713579
382 0.012163 0.21702 0.019147 0.31753
507 0.068028 0.205148 0.231387 4.038205
381 0.25928 0.668374 0.674816 0.914239
1221 1.317992 2.111302 2.043684 49.001345
368 0.028484 0.432528 0.052429 0.591548
918 0.272465 0.499384 0.508612 8.095728
1020 0.424543 0.822846 0.707488 21.224302
464 0.020979 0.140075 0.702157 0.176674
951 0.242328 0.551863 0.59766 30.470556
185 0.04231 0.068469 0.070313 0.771769
893 2.49634 5.539024 5.47932 9.944173
1554 0.431856 0.778161 0.759296 64.437342
1292 1.210949 2.482233 2.494627 52.923782
1577 23.282063 43.457021 41.925776 98.303179
1315 1.265914 2.392123 2.122814 37.849148
831 0.170603 2.851232 2.811876 4.355055
1342 0.734348 1.796377 1.219746 31.596525
221 0.081555 0.261265 0.272866 0.315216
41 0.004318 0.030829 0.033734 0.032171
729 0.045316 0.080642 0.086544 3.509285
392 0.029817 0.236847 0.046678 0.437448
422 0.04247 1.416749 1.42761 1.90966
513 0.027081 0.04211 0.029616 0.608731
1422 0.404675 1.51795 1.490568 44.280028
311 0.016611 0.062528 0.353358 0.077146
476 0.362415 0.895703 0.890815 1.228303
1863 4.845853 7.02824 6.891311 181.991271
1532 0.748215 1.422681 1.239333 97.932187
313 0.030989 0.647664 0.660368 0.925339
1544 2.202304 3.110963 2.967711 128.770928
992 5.158214 11.970625 13.197455 20.462963
1553 15.07793 32.135504 31.50401 77.480135
1365 2.772562 4.19885 4.057943 53.669642
738 0.265832 0.949445 0.960346 12.896535
411 0.034415 0.088247 0.057228 0.880715
41 0.014438 0.032872 0.034586 0.032922
1323 2.06778 2.862713 2.942024 66.004676
111 0.066847 0.143081 0.149303 0.174651
766 0.192814 0.303644 0.330755 9.787045
1125 3.516971 8.463453 8.240542 16.278701
1430 38.015933 73.547869 75.716169 143.668248
584 0.058791 0.123203 0.110599 8.750265
1449 10.679032 23.712447 23.19552 51.44704
1723 2.70274 4.495761 4.462197 76.00241
883 0.112683 0.241747 0.197253 5.498477
1075 5.517873 11.516637 11.111461 21.898156
1089 3.184241 7.585924 7.470796 15.836465
1396 1.094219 1.75575 1.727857 43.465337
1270 1.41194 2.839639 2.746172 27.839009
434 0.946329 1.960448 1.902938 3.103959
1226 3.428954 5.416261 5.337563 56.847541
1236 0.705404 1.09977 1.177556 32.072455
1314 1.695686 2.743497 2.539501 43.414141
445 0.047239 0.749557 1.482633 1.117333
1685 4.044337 9.895131 5.418706 445.214791
661 0.113374 0.26471 0.178909 6.791612
2203 5.442932 19.098753 7.825086 254.282845
636 0.115409 1.994892 2.03078 3.226832
1354 1.924468 3.173831 2.960869 47.774595
1072 1.896957 5.191637 2.7392 59.772902
876 0.146397 0.286471 0.255493 8.795642
688 1.411589 1.931742 1.970245 29.962796
805 1.575239 3.840882 3.673266 6.7586
315 0.017192 0.037832 0.024867 0.332558
1249 0.477854 0.968772 0.969594 17.230931
854 3.25266 7.463153 7.584031 15.35817
846 0.75097 1.082547 1.152819 34.605935
996 0.110399 0.357395 0.183557 7.897863
731 0.324243 0.866939 0.548467 8.03308
484 0.075223 1.008637 0.106892 1.531515
1272 0.279418 0.571992 0.51341 19.605182
424 0.040586 0.928635 0.963451 1.517098
733 1.974243 4.206454 4.165497 7.63197
1174 0.975755 1.82975 1.469028 37.729531
1191 0.424313 0.626244 0.594885 19.702585
2322 211.263481 336.387102 324.381852 712.623574
97 0.056977 0.106411 0.117272 0.124936
325 0.146857 0.365952 0.380169 0.498302
910 0.090822 0.408232 0.196201 7.862287
935 0.413111 0.772511 0.769876 10.750308
988 0.147669 0.254411 0.294046 13.694705
1820 17.318477 23.717817 21.809388 910.053737
1906 4.091226 5.744512 5.793254 320.50933
173 0.009658 0.029606 0.14858 0.036399
165 0.009307 0.177396 0.191713 0.193516
119 0.004198 0.023224 0.093006 0.024446
1050 2.709614 6.34657 6.230461 11.96282
152 0.09508 0.215437 0.215267 0.270111
710 0.072918 0.136859 0.169671 5.981199
897 0.15856 0.268548 0.27004 7.741328
2039 21.246174 27.732949 27.547899 2121.582522
302 0.061136 0.363928 0.390007 0.825822
270 0.020569 0.634791 0.068179 0.878441
1637 11.345433 24.960236 24.555522 50.856552
608 0.062288 0.362776 0.368527 0.541173
1748 13.293887 22.870625 20.019855 284.618334
1140 0.62947 1.17952 1.133583 16.164154
13 0.009168 0.010891 0.012905 0.011271
831 0.380099 0.508451 0.51808 9.296228
1903 5.676123 8.072214 7.845845 339.591491
735 0.037741 0.061386 0.054704 2.890255
211 0.009197 0.251044 0.263608 0.302532
1863 2.7292 4.222835 4.127735 77.814667
1316 9.802916 20.96912 20.488371 46.735951
456 0.034886 0.70325 0.057349 1.611648
430 0.015178 0.046728 0.022863 0.161675
789 0.08987 0.204597 0.132841 2.533641
296 0.024817 0.504394 0.046618 0.680918
991 5.010544 10.655117 10.670917 21.436794
711 0.08996 0.172687 0.187204 3.381914
754 0.085321 0.173048 0.171354 3.78128
886 0.32796 0.541574 0.472814 11.690996
1814 53.260848 102.265249 103.354389 239.336773
1645 30.498318 60.431838 59.212843 146.89066
978 1.055907 8.95365 8.849343 18.479882
1552 6.198461 9.178786 9.244049 207.314182
520 0.067107 0.140736 0.147349 0.739539
1525 17.889386 43.030034 34.506888 79.553404
1789 3.890066 5.884577 5.749511 223.944248
848 0.062087 0.143712 0.112673 4.38425
841 1.295951 3.185804 3.154495 5.805778
1447 1.942213 3.645093 3.593796 55.076612
1208 0.541524 0.831712 0.854035 34.108444
1195 3.083461 5.34182 4.936685 58.132861
984 1.191754 7.015375 1.764547 50.290974
2112 85.138345 163.679977 160.012983 371.131779
1357 7.773569 18.120493 15.892741 34.820271
981 5.263162 11.329322 11.081393 21.245482
486 0.061206 0.102183 0.115439 2.292094
1726 4.185916 24.490308 5.576053 264.319301
1889 30.308058 57.551162 57.736622 120.427893
926 0.171855 0.325606 0.295199 9.247105
1924 52.720417 87.225842 81.314645 183.164599
85 0.013165 0.128202 0.013485 0.140977
691 0.127682 0.210247 0.222571 5.947796
1761 36.480379 75.153595 72.865588 161.412058
1589 18.123369 39.64846 37.795827 90.771607
1953 156.369673 277.596386 263.344237 558.969634
1009 0.69828 1.224826 1.161426 16.224839
2085 11.778181 20.26542 20.107972 150.447004
1363 8.288813 18.110785 21.308762 39.895767
1800 8.008193 53.407927 14.082338 122.074877
458 0.021651 0.670198 0.030017 0.922344
708 0.921743 1.456173 1.429734 22.204005
983 1.75031 4.32572 4.227874 9.048339
1222 1.399206 2.206693 2.280502 35.811814
1736 9.945286 14.989563 14.942033 426.304213
1378 0.461001 0.723688 0.659658 27.545294
263 0.013546 0.123874 0.30156 0.159552
1758 1.527729 2.876619 2.917366 84.761583
567 0.604854 1.460151 1.408003 2.175132
79 0.008937 0.024917 0.08986 0.027542
283 0.021581 0.818277 1.323903 1.076876
243 0.017112 0.364309 0.378866 0.494615
1039 0.352236 0.572633 0.564187 17.401554
853 0.278036 0.310407 0.320486 8.056804
1210 0.626204 1.015289 0.991054 28.753189
1535 19.964591 40.861774 39.149926 83.418443
1924 133.175787 236.025231 233.992868 490.793512
1037 1.621195 3.13031 3.075014 63.925784
145 0.030588 0.259922 0.049634 0.290259
55 0.006642 0.059693 0.064011 0.068399
386 0.016432 0.042471 0.028233 0.507069
1632 13.584276 26.812539 26.608874 61.401632
102 0.01562 0.109757 0.013917 0.1322
215 0.031479 0.174841 0.047911 0.934307
814 1.452737 3.578136 3.496863 6.092269
642 0.173168 0.352366 0.366873 15.073903
389 0.047079 0.43903 0.082667 0.604333
504 0.217652 0.310437 0.303243 2.518492
348 1.384999 0.569356 0.606157 0.859545
69 0.003867 0.013285 0.0582 0.018805
795 0.213604 0.393825 0.410687 6.533624
767 1.607099 4.105182 3.207915 5.792394
1595 1.400688 4.649872 2.443159 65.796011
972 0.66068 1.276463 1.124797 14.963023
2252 17.593777 20.564083 20.314903 1282.365323
71 0.007394 0.030818 0.040537 0.030638
1270 6.204653 9.347605 9.20743 137.542283
508 0.975144 2.331218 2.313014 3.735513
851 0.152038 0.303343 0.253819 5.916919
981 2.066016 3.856702 3.629162 34.029416
1566 12.510115 27.047794 26.41704 66.17587
1526 7.593939 12.554909 12.095852 122.480463
1395 1.446255 2.197535 2.165785 70.737966
714 0.214175 1.883461 3.601389 3.307163
921 1.874735 4.520598 4.39477 9.033701
1748 11.194647 15.759529 15.481183 799.659954
530 0.231437 0.5606 0.445933 8.779531
1553 4.660993 6.538202 6.348144 156.280956
111 0.04762 0.088818 0.094158 0.099508
983 0.247588 0.464228 0.444631 10.398943
226 0.168298 0.393474 0.409154 0.545482
626 0.572573 1.427379 1.402542 2.283678
608 0.069261 1.421407 1.408443 2.07828
1860 0.494866 0.982718 1.019118 109.520127
40 0.015088 0.01602 0.017984 0.083057
455 0.057288 0.898298 0.895533 1.155385
1629 3.745523 4.59602 4.859728 287.126877
393 0.231728 0.586058 0.595446 0.869304
721 0.188497 4.437641 4.303557 8.795841
1253 13.466985 25.607931 25.147751 51.270926
1304 0.396239 0.66613 0.65599 25.934719
373 0.050676 0.985343 1.015069 1.520635
886 6.760384 16.950321 14.366736 27.488647
1579 30.628494 60.556444 57.744427 123.168785
261 0.03175 0.513611 0.549278 0.806384
121 0.00524 0.065474 0.012704 0.075042
2055 30.288291 56.309343 56.531282 138.798168
434 0.043282 0.706476 0.057599 1.066497
1779 38.942244 71.813439 73.356066 169.758048
1494 3.559892 4.873155 4.926665 127.754936
842 0.199227 0.346315 0.35993 7.536581
1538 6.308919 10.682829 8.680153 136.004255
606 0.058581 0.672602 0.078268 1.067549
1426 7.407336 17.001158 16.727719 38.534633
991 0.90981 3.687362 1.287584 41.66335
1600 24.928186 51.084063 52.030653 119.608954
1083 4.630997 9.898407 9.749826 19.89569
1506 1.565039 2.14753 2.11549 115.74104
858 1.628429 3.964035 3.917708 7.110365
1599 10.662952 23.594634 22.977207 63.506582
228 0.139584 0.294417 0.311119 0.39636
717 1.364951 3.312523 3.315338 5.82821
126 0.008216 0.145726 0.159231 0.183548
1023 1.857052 4.308917 4.117555 8.063868
235 0.20093 0.420946 0.432157 0.483945
107 0.016401 0.130187 0.139354 0.148391
1459 2.035959 3.540445 3.40048 57.455931
217 0.058731 0.869655 0.111812 1.038604
17 0.006051 0.031219 0.036338 0.032251
1615 3.994022 2.69145 4.901007 94.48059
1002 0.74043 3.393356 1.357897 79.533306
380 0.02673 0.585747 0.606908 0.908949
353 0.025949 0.051066 0.056206 0.955296
512 0.073239 0.144343 0.152889 1.558176
688 0.111832 0.197654 0.208824 6.216064
1997 6.254917 9.111028 9.050243 224.010913
659 0.2067 1.138914 0.562754 9.351713
1433 2.249624 2.952944 2.944618 136.303711
1435 1.245355 2.091324 2.096083 36.276854
488 0.035367 1.088929 1.115329 1.461384
1156 0.665048 2.302874 1.120238 18.027807
1145 5.826478 12.283747 13.387693 28.018498
902 0.224445 3.748538 3.77031 6.88637
1374 1.921133 3.613162 3.366686 82.407871
21 0.008116 0.01569 0.018185 0.003998
1476 12.683633 26.853286 26.220139 59.244513
146 0.061136 0.133152 0.140606 0.152468
1884 7.117919 8.44575 8.718216 265.188663
1865 4.296995 6.392567 6.44128 123.005647
518 0.089649 1.02615 1.38029 1.774696
1119 0.224033 0.467464 0.322059 23.940248
842 0.244633 4.214258 4.08805 6.896511
794 0.145806 0.289327 0.305006 7.974428
1173 3.143403 4.905435 4.885869 69.255764
157 0.106341 0.244382 0.252568 0.304496
1434 0.897187 1.677492 1.620774 30.781063
1404 18.305573 35.664196 36.601829 74.294982
1658 15.253883 31.408769 32.183214 84.149565
81 0.008536 0.085672 0.094038 0.091913
21 0.016772 0.025559 0.027622 0.027883
1336 3.586932 5.613294 5.397686 60.333051
1083 0.650771 1.799332 1.099439 44.576347
779 0.097855 0.166114 0.166164 5.094474
1778 14.456585 29.583929 27.372688 63.337853
893 0.342538 1.227261 0.577712 9.964481
824 0.090882 0.194789 0.16921 7.009184
26 0.003607 0.028013 0.030488 0.00539
1139 0.470259 0.858854 0.806805 22.458877
669 0.970184 2.127483 2.092637 3.179943
1457 2.878804 4.534534 4.57458 61.513723
1817 6.768499 8.201148 7.993955 128.701025
279 0.331106 0.728146 0.72439 1.110049
1458 10.181953 22.488823 21.892466 48.033725
903 0.251956 7.020125 0.46021 14.531567
917 0.415496 1.485379 0.844236 9.745467
300 0.034665 0.045265 0.052479 1.251015
1355 1.534232 2.470992 2.550192 89.521712
340 0.016511 0.080232 0.088307 0.326036
1817 46.403181 94.658827 91.827042 206.227377
986 0.427058 0.713769 0.765397 13.721766
1552 4.170837 8.244218 5.987732 113.028721
834 0.183367 0.302262 0.283336 5.396524
61 0.009858 0.093667 0.015048 0.103446
1542 2.545003 4.48472 4.449834 68.715541
1765 3.182047 4.68016 4.599227 124.221566
177 0.0156 0.02129 0.025037 0.315427
758 0.283156 4.983433 4.953686 8.321856
1947 52.066931 102.162074 101.10738 222.59198
573 0.072978 0.161645 0.177094 3.018387
1492 17.565724 35.794713 36.2905 81.191632
1506 21.890702 46.620312 51.203488 94.254231
1183 1.617328 3.753548 2.494417 108.205571
225 0.039985 0.043722 0.045677 0.57648
1743 14.504255 30.205053 31.865774 68.811243
1592 9.941037 18.018911 13.08954 288.328278
267 0.020368 0.093146 0.029125 0.107434
1807 4.136742 7.15568 6.725036 144.38425
141 0.013556 0.160634 0.014448 0.182675
369 0.353809 0.855518 0.866268 1.353599
827 0.127732 0.250424 0.26401 8.632444
255 0.018976 0.244713 0.022503 0.278476
169 0.054844 0.134294 0.139223 0.146216
97 0.004989 0.091894 0.097294 0.10558
1353 13.615485 28.689739 28.57993 60.922997
306 0.162106 1.649429 0.284879 2.488526
1463 10.054101 13.759417 13.337599 321.046293
2041 36.938897 70.562293 67.817062 164.733017
680 0.966568 2.275623 2.224947 4.053705
223 0.085071 0.189128 0.198866 0.22707
927 1.575839 3.988551 3.888894 6.829483
1453 7.517435 15.578617 15.177579 34.575768
700 0.050746 0.076996 0.080692 2.415016
1607 21.008755 38.330187 38.427991 99.867966
1675 3.306903 5.311332 5.198861 144.943157
715 4.823891 9.790733 9.373523 15.372237
400 0.281042 0.640561 0.654057 0.867881
2669 10.158438 11.794362 11.758684 686.195226
777 0.167426 0.310968 0.289637 5.323977
1433 0.750089 1.307031 1.316369 38.097106
631 0.080042 1.711556 1.664087 2.576743
59 0.030648 0.049303 0.052008 0.052509
523 2.082458 4.869678 4.470062 10.041478
329 0.386361 0.789092 0.80364 0.931331
1165 2.236439 13.871329 6.032848 136.32472
845 0.170512 0.286713 0.291952 6.702343
279 0.019016 0.210128 0.443478 0.273857
1658 21.473944 45.746549 63.638251 109.53765
1641 6.501333 12.171254 11.981415 194.541239
390 0.037712 0.48116 0.529121 0.625002
1750 2.059144 4.274052 3.560342 69.623067
991 0.228722 0.440293 0.457195 9.413499
163 0.007354 0.042821 0.184018 0.055575
1355 2.077478 2.995904 2.9138 96.80294
511 0.44443 0.758344 0.80953 4.404739
833 0.452335 11.013174 1.18998 19.670424
648 0.901434 2.15218 2.118105 3.505338
1619 45.87329 89.974689 90.121427 201.550623
1626 7.302769 11.336926 11.129364 243.380287
1032 0.438669 1.678845 0.727245 22.7785
851 0.169571 0.317791 0.320536 7.919495
1141 0.514032 1.261846 0.77754 32.211847
232 0.021962 0.197333 0.415515 0.245303
1434 1.114737 1.63464 1.615485 34.364087
1025 3.012797 4.369231 4.115833 86.398527
1158 9.806853 20.963889 20.707796 38.884826
1717 8.803786 12.955878 12.695225 271.377946
1825 11.671118 15.302965 14.590548 456.737695
885 0.857962 1.052981 1.088107 42.665674
672 0.139203 3.274722 0.734829 6.013661
1440 6.981751 15.033406 15.965799 31.561529
1079 0.331106 0.577662 0.603401 20.352164
231 0.3277 0.734028 0.773793 1.062428
1310 6.244407 14.51196 13.939898 31.483912
1859 12.670237 15.723551 17.598236 598.107034
558 0.646502 1.642526 1.585107 2.878403
286 0.023544 0.399075 0.043141 0.550922
798 0.272445 0.485958 0.503853 9.674673
739 0.145465 0.323592 0.332068 5.915947
1347 3.357619 8.65178 5.927888 73.480742
561 0.769846 1.756441 1.723589 2.874194
1732 5.307645 8.052536 8.023502 143.530175
832 0.182976 0.329423 0.356675 6.66898
1744 24.149443 42.537282 41.466507 94.40151
1060 0.943444 1.440374 1.414184 68.568193
734 0.152608 0.22763 0.24319 5.609917
469 0.020118 0.049073 0.05264 1.304907
997 1.742194 4.114169 4.006817 7.505982
946 0.256625 0.693602 0.701898 9.688149
57 0.026089 0.050585 0.054042 0.052189
866 0.293816 1.894712 0.567753 15.563909
1439 2.568677 5.63737 5.086658 72.394087
585 0.127651 2.437089 2.409416 3.425708
510 0.029396 0.17976 0.085873 2.286603
346 0.088187 0.720844 0.208244 0.907696
706 0.09531 0.184188 0.194518 3.272548
1811 5.846735 8.717273 8.370368 201.674698
1150 2.784916 3.730955 3.725524 59.672291
1677 6.549514 10.188605 10.41887 142.751512
1208 0.599343 2.730373 2.392524 22.599823
93 0.01046 0.077206 0.08449 0.087706
2084 76.042265 147.050952 144.544974 354.09837
966 6.297187 13.593012 13.627899 27.148343
1821 115.337226 185.5399 192.423785 375.577752
373 0.071715 0.265963 0.093657 1.477104
1901 14.637366 24.452405 22.949775 218.724276
233 0.17445 0.417509 0.393714 0.482382
1430 2.593364 3.58002 3.528853 104.687569
1933 5.211294 9.980982 7.912862 140.02133
2053 6.784378 33.901593 9.247696 306.139155
375 0.043091 0.072427 0.078879 1.117373
913 0.357937 1.169071 0.595856 12.131289
1318 4.031593 7.040944 6.253725 110.263081
373 0.016582 0.025679 0.028985 0.699453
510 0.087976 0.135446 0.124927 3.500819
688 2.404326 5.927818 7.430059 10.462093
257 0.017654 0.146828 0.306409 0.191392
273 0.009217 0.13779 0.289387 0.169501
1391 10.812745 23.283064 24.096333 58.13781
313 0.023355 0.495237 0.525243 0.621575
935 0.319204 0.491098 0.523109 28.18827
1005 4.540415 9.619169 9.448997 21.280067
670 0.223613 0.730031 0.719981 5.499238
231 0.155314 0.349831 0.353018 0.450952
433 0.066495 1.075534 1.148222 1.665309
1509 2.091505 3.290812 3.241338 65.678037
1261 12.296942 13.931813 16.469892 28.025412
17 0.004358 0.012905 0.015399 0.013616
1497 1.276754 1.920842 1.891496 54.036025
355 0.03689 0.095741 0.061235 1.100711
634 0.071786 0.161465 0.150885 1.388857
1959 5.854229 9.296929 9.093365 211.858244
511 0.120137 0.379177 0.259802 1.687421
1002 0.260322 0.526595 0.439581 11.281552
800 0.517639 1.314336 0.857081 14.038404
575 0.110769 2.034027 0.333411 3.246558
224 0.132861 0.289828 0.314925 0.374929
160 0.093577 0.219726 0.227941 0.271423
1557 2.425657 3.57487 4.774398 92.434811
584 0.146828 0.239272 0.256294 5.173823
1650 19.712282 39.715737 40.522493 88.057634
303 0.151988 0.331728 0.361534 0.419473
1724 137.820188 248.148272 225.581953 502.750819
1302 0.452626 0.670458 0.585137 25.959525
1776 2.83421 4.038506 4.128276 79.563984
1595 32.194585 75.87592 63.601442 147.496024
584 0.050575 0.305026 0.085962 3.301964
1464 2.18406 27.686051 3.629132 60.609624
577 0.115368 0.167267 0.176904 1.486641
1037 3.364291 7.527865 7.402757 14.876329
1456 1.426767 2.425577 3.550884 45.066644
81 0.004619 0.060223 0.065624 0.061657
608 0.674876 1.580609 1.516788 2.333693
1409 48.251477 106.410347 90.823934 170.710188
1509 6.597415 53.911649 10.295888 132.247901
909 0.844718 2.198016 2.246027 64.020423
1586 5.359284 10.37644 8.352313 165.150075
1405 1.598422 4.776261 2.644911 47.243721
892 1.734079 3.924451 3.763857 6.804236
3 0.002896 0.003206 0.004098 0.003427
1207 5.785128 16.343704 16.274092 28.792662
1707 2.029637 4.257161 4.201775 128.630492
1328 8.408589 18.70047 18.127376 36.462846
313 0.014367 0.341997 0.02111 0.442537
500 0.042451 1.233843 1.266575 2.139445
1491 11.543136 22.819619 21.998105 48.436336
374 0.050716 0.828727 0.085702 1.259922
637 1.975796 4.544273 4.491593 8.669383
1562 1.899782 3.400048 3.449833 77.288011
700 2.034116 4.435568 4.321752 7.547912
655 0.152548 0.281212 0.301701 3.53279
1246 0.653677 1.761972 1.125439 29.684289
625 0.038854 1.536565 0.076595 2.129828
1328 12.970014 27.970559 27.548619 62.034168
1070 5.472958 12.087225 11.800243 25.299618
1753 23.019998 44.24985 43.719788 110.677485
749 0.094108 0.371032 0.170642 9.686596
625 0.8727 2.272878 2.226941 3.605818
1471 0.323061 0.635321 0.661601 32.682438
1047 0.427198 0.917615 0.844878 23.961037
1774 7.095537 105.404865 10.231657 219.849012
17 0.004899 0.012914 0.015289 0.013426
853 3.881359 6.937047 5.217705 49.530174
581 0.499434 1.148191 1.153031 1.641995
1928 7.392107 21.857849 13.980675 163.651871
318 0.053802 0.594564 0.630061 0.83568
879 0.085772 0.170722 0.176644 5.911609
5 0.003527 0.004589 0.005581 0.004899
1627 13.219036 29.712351 32.559815 66.259818
250 0.018926 0.135396 0.267446 0.17468
1436 1.271133 2.616097 2.647065 53.863498
369 0.025879 0.626024 0.045396 0.801756
978 1.018025 1.684766 1.610295 25.081486
250 0.140906 0.335073 0.345183 0.440092
532 0.532146 1.265242 1.274971 1.959294
1710 13.341006 19.253816 18.81125 453.158896
905 0.415155 0.569577 0.591999 7.641519
573 0.940518 2.44888 2.223574 4.133946
1015 3.134907 9.323429 7.36163 18.94866
839 0.255633 0.601217 0.51325 8.564153
728 0.03686 0.118033 0.136879 2.441586
1527 18.961434 40.906939 41.025484 82.839788
176 0.02086 0.059543 0.029566 0.370791
342 0.03178 0.546453 0.563615 0.756741
21 0.008386 0.017563 0.018976 0.018145
1245 0.463867 0.629851 0.638537 24.231077
1305 1.052921 2.518773 1.875006 31.848169
1463 16.933409 36.003157 34.246014 70.241927
215 0.016631 0.022082 0.025468 0.201681
392 0.022272 0.784774 0.059944 1.076045
1278 1.224115 2.188327 2.149495 27.987059
789 0.886707 1.682582 1.669768 12.701707
1682 6.338385 9.648615 9.444748 123.484501
178 0.019416 0.325956 0.302662 0.362365
996 6.46784 14.430586 13.429373 26.495911
648 0.053551 0.789102 1.645311 1.166386
1672 15.042253 32.059139 31.672909 69.261753
246 0.0208 0.282244 0.300298 0.367055
949 0.414824 0.646422 0.688813 14.656403
1544 35.502059 62.105954 61.606368 139.966486
947 0.578384 0.988009 0.979162 6.417676
1614 11.577601 24.206781 23.562553 56.499283
899 0.401289 2.11501 1.153781 27.941023
833 0.37526 0.591348 0.59808 6.479221
357 0.044484 0.201812 0.123824 0.893429
114 0.006011 0.10526 0.109587 0.117122
558 0.115599 1.926083 1.88817 3.361586
1478 2.508042 4.044898 4.084112 65.523967
1111 4.248994 9.865454 9.64628 19.560045
1893 4.444684 7.56314 7.54713 116.802536
1234 1.906394 2.744801 2.761642 123.858368
59 0.012684 0.071074 0.079039 0.078047
268 0.011461 0.367014 0.017754 0.46002
951 0.537707 0.590617 0.67656 18.508707
82 0.059121 0.121791 0.122933 0.152809
1316 1.821725 2.889052 2.836624 42.313779
1837 21.15978 45.45035 36.959314 88.581104
924 0.274739 0.615965 0.617417 4.176327
932 0.213223 0.383495 0.373096 8.63628
1551 9.695763 26.602351 21.606786 49.137662
801 0.260613 0.387112 0.403062 10.075121
135 0.011562 0.163409 0.012815 0.196532
1038 0.910732 2.82389 1.685487 17.459193
1719 7.081681 13.519714 15.127444 352.676369
370 0.058611 0.104557 0.103206 1.410828
1529 0.881166 1.284168 1.339903 62.023887
331 0.021872 0.400667 0.439682 0.551953
513 0.019777 0.044564 0.032011 0.975965
476 0.049474 0.729539 0.083107 0.963452
1061 9.749765 27.985396 21.457133 37.870518
1508 1.708 2.761492 2.710114 79.609621
866 0.400727 0.732605 0.728458 9.229381
1207 8.793628 20.96955 18.077622 43.100066
1141 0.496529 8.008092 1.027743 15.860129
1464 2.322973 3.931323 3.674277 50.008489
491 0.026601 0.880174 0.034626 1.250354
1398 4.425378 9.331634 6.295755 510.701632
460 0.306078 0.9151 0.86226 1.107894
579 0.214225 2.170595 3.974585 3.282868
1449 17.197217 30.47857 46.137028 57.572442
1428 8.422275 20.561679 18.068445 39.81278
21 0.00519 0.016742 0.020358 0.017123
2066 1.250354 2.172958 2.170675 115.156214
97 0.04748 0.086494 0.090041 0.09542
1333 101.057205 175.287162 166.900104 330.307522
931 0.400217 6.798765 0.712507 13.611337
456 0.097444 0.355131 0.373846 1.547526
1016 0.560079 0.916212 0.94175 19.189906
1072 3.44786 8.376439 8.165138 15.968814
1169 0.785054 1.622498 1.616977 27.422842
967 0.367485 0.656432 0.665038 14.948916
1526 38.449533 65.500712 64.634123 151.957169
218 0.013826 0.058901 0.303003 0.065384
1368 13.523381 27.016754 26.920202 62.4953
220 0.15848 0.329082 0.340995 0.424212
806 0.173058 0.379428 0.39123 5.231151
1583 4.633883 7.391687 7.300604 111.747468
214 0.143691 0.3225 0.349591 0.450572
560 0.514041 1.255313 1.240315 2.817618
501 0.053882 1.425616 0.113826 2.226801
1731 1.522248 2.684076 2.486512 58.769474
400 0.343249 0.783722 0.8146 1.215438
1462 0.731253 1.354491 1.349532 91.197241
1036 0.702479 1.347908 1.40146 19.146042
2299 5.194602 20.903055 17.43647 262.749902
903 0.262226 0.387462 0.379637 10.417518
1108 2.531447 4.59053 4.612351 58.70874
1134 0.19593 0.466923 0.353919 17.010314
1474 1.392333 1.937383 2.008978 66.573741
989 0.140566 0.291982 0.26445 10.220837
714 0.103556 2.374289 2.450093 4.068592
1047 8.424789 19.013752 18.891161 34.416937
135 0.007274 0.027292 0.124255 0.03172
740 0.077135 0.170442 0.192714 5.195564
1030 1.362055 1.618109 1.68712 51.896508
423 0.353588 0.726244 0.744127 0.912075
202 0.020138 0.064783 0.038242 0.079551
1337 0.702979 1.169121 1.148492 36.320467
3 0.003016 0.002995 0.004077 0.003346
577 0.039805 1.472945 0.078448 2.493835
191 0.007514 0.140395 0.159341 0.157698
1654 9.248708 13.334854 13.224515 652.513787
2096 43.703216 83.242289 81.25429 210.1858
1873 9.047607 13.880316 13.764196 404.424386
578 0.115699 0.182926 0.19057 4.820285
883 3.327221 7.622643 7.666276 15.280644
1537 24.458347 45.630731 44.513299 98.45847
379 0.093838 1.106663 1.156186 1.920431
367 0.031599 0.057609 0.065604 1.638749
1367 0.923987 2.021472 1.610165 37.149554
1976 4.905225 7.651647 7.331433 443.977505
1380 7.974808 18.575323 16.832918 38.59598
1166 1.177396 2.379709 1.714412 61.490008
578 0.089359 0.235816 0.240846 1.396361
1912 50.318675 104.209084 91.805031 228.04581
317 0.037211 0.318683 0.706005 0.489255
144 0.009608 0.122592 0.131929 0.670168
1792 15.560883 16.917839 22.539518 488.271999
991 4.547199 9.976224 9.924065 23.204796
1087 2.407632 4.674098 3.894584 85.313795
1633 5.168633 8.418819 7.993875 109.817048
825 0.558055 0.878882 0.835971 23.570589
1126 0.420415 0.71926 0.725722 20.833583
1451 6.554954 13.810734 13.44907 30.834493
1531 3.852695 6.54169 6.48367 116.94259
353 0.016641 0.143101 0.167277 0.180441
1231 3.682834 8.649866 8.48833 17.449104
1964 236.26927 408.017189 402.384379 793.682374
1891 5.38903 7.658341 7.491154 155.214687
148 0.01575 0.052319 0.018104 0.223172
664 0.062789 0.135446 0.147348 5.501342
888 1.76657 4.16199 4.075947 7.97537
1381 0.762672 1.305939 1.308504 43.019863
1354 8.864512 20.006569 19.711391 44.649586
481 0.050696 0.209156 0.226719 2.341828
381 0.032552 0.635482 0.050796 0.800393
1505 0.629901 1.293917 1.37494 56.281309
5 0.003897 0.004809 0.006121 0.00501
1755 19.025936 43.889588 41.228808 86.46391
759 1.249793 2.927526 2.989874 5.179563
1558 7.997472 17.988162 17.402686 45.213012
504 0.142209 0.292693 0.362325 5.882613
391 0.076083 0.114967 0.123123 1.806987
494 1.016742 2.126972 2.063432 3.139897
1368 9.258777 19.565987 19.208049 45.83141
1305 1.572343 2.854197 2.834039 40.91323
586 0.075052 0.667422 1.286212 0.963522
1478 6.899566 10.227008 11.263007 379.645292
509 0.568775 1.360543 1.357747 2.134837
527 0.048822 0.071225 0.080102 1.573175
1071 0.511858 7.814195 7.687395 13.571502
1187 1.214386 1.790545 1.763365 90.869381
1562 17.123207 32.930888 32.202439 79.523758
1911 42.477197 85.906196 84.164282 190.068461
85 0.059353 0.117823 0.126709 0.148231
105 0.004268 0.07884 0.083628 0.084991
1056 0.545031 7.989747 6.282169 10.826652
506 0.069171 0.152368 0.156505 2.156397
422 0.700895 1.63397 1.545231 2.467826
31 0.006382 0.029676 0.036939 0.033022
1341 2.861742 13.944056 4.070747 132.484117
365 0.239643 0.609523 0.623348 0.882799
7 0.00522 0.006653 0.007434 0.007555
848 0.456173 0.938525 0.90397 15.679057
1494 41.712722 73.701818 73.609024 176.090671
186 0.029676 0.276923 0.299957 0.353438
770 0.165553 0.331837 0.352646 5.446328
1241 5.702733 14.381153 12.516457 27.486483
853 0.168679 0.279909 0.283676 7.280266
1707 6.937307 11.303724 11.27535 123.331121
593 0.189869 0.408523 0.406779 3.562316
943 2.830552 6.066391 5.95491 9.887807
41 0.002865 0.030287 0.033654 0.031009
738 0.087576 0.177095 0.210237 5.011405
858 1.74529 4.316852 4.263242 8.559254
836 0.120167 0.261625 0.274149 8.35026
1629 2.376744 4.064747 4.034409 73.914341
1710 26.270423 56.799429 55.86953 122.596001
34 0.009588 0.030428 0.035167 0.034315
1806 66.234931 122.781821 119.762754 278.501434
1669 34.588111 69.813717 67.394202 141.531885
407 0.500417 1.197725 1.178679 1.706287
94 0.081244 0.169631 0.171735 0.215347
1831 29.952234 59.018685 58.469577 123.44705
764 0.985473 2.442819 2.418653 4.32659
1775 32.87417 50.00441 48.035188 114.286348
1152 0.540472 0.98344 0.991114 19.436121
3 0.003136 0.003096 0.003908 0.003266
81 0.002585 0.059974 0.063981 0.061456
107 0.002735 0.016421 0.080202 0.017733
682 0.067237 0.154161 0.150425 3.021844
1776 6.561408 10.636092 10.373134 159.863557
118 0.009278 0.053731 0.113665 0.06357
1403 9.516033 20.150692 20.810629 46.593572
1989 5.29983 9.129682 7.974499 180.347389
310 0.040597 0.249813 0.526345 0.34376
1114 0.304436 0.561081 0.583603 21.928945
851 0.283616 0.463145 0.50282 17.974166
1203 7.804327 17.860552 19.055431 36.236238
1889 65.585863 121.035851 120.011543 277.629204
286 0.14858 0.347978 0.366383 0.450672
1712 7.600121 10.774323 10.629218 496.724441
483 0.113705 0.472874 0.186062 1.537217
359 0.028494 0.054874 0.058611 0.965025
508 0.090461 0.154432 0.176714 2.382765
1402 9.515102 18.052214 17.738772 40.303628
1378 5.868987 14.682573 13.223494 27.673396
750 0.04769 0.09551 0.102303 3.44275
945 0.407501 0.638067 0.585427 17.266258
1329 10.15957 20.25008 20.14439 49.58614
432 0.031118 0.048431 0.05291 0.95695
267 0.015439 0.374327 0.392652 0.503462
834 0.24875 1.006283 0.44419 10.61438
255 0.023544 0.04252 0.048272 0.17994
110 0.008155 0.052349 0.108956 0.059873
1588 24.11674 50.330067 50.856893 116.249199
271 0.018024 0.016371 0.020068 0.558706
695 0.113515 0.256435 0.260543 5.825064
569 0.261344 4.668056 0.443569 7.903253
1436 14.788724 31.745135 32.835528 67.656377
1378 0.665818 1.611578 1.571862 36.305388
682 0.870887 2.217323 2.270794 4.137453
1005 0.461873 3.195231 0.749036 30.982814
1761 7.548353 12.339964 12.44417 230.491594
948 0.180902 0.819981 0.328401 11.559948
1054 4.578547 11.027831 10.746441 20.409552
694 0.116641 1.072999 2.086927 1.631826
755 0.067328 0.13198 0.134074 3.499787
1347 1.811655 4.273671 2.891397 61.118045
764 0.274779 0.52884 0.534581 15.539413
690 0.236838 0.449119 0.462735 7.677727
280 0.027802 0.048492 0.035206 1.070784
729 0.050807 2.05183 2.090302 2.789114
1027 0.334272 9.131386 0.603812 18.174586
1463 1.681259 2.393897 2.457156 163.65151
1489 3.474069 5.328465 5.406242 114.704088
1663 58.405998 112.844793 106.805072 239.477366
1711 13.489456 17.42107 18.376277 719.364989
1692 28.911097 51.610578 51.278379 115.516694
1354 7.598588 15.533872 16.348893 30.657528
626 2.790646 6.110334 6.012049 11.147679
730 0.241897 0.400277 0.435283 14.069974
865 0.309285 0.795394 0.574676 8.335432
1748 5.130661 5.857545 6.129761 393.848086
1353 1.011112 1.768133 1.52833 23.832996
735 0.097995 3.193879 0.202302 5.859199
646 0.072758 0.13747 0.141177 3.602241
1917 3.122144 5.179183 4.996318 107.709363
1159 8.786824 15.859217 16.741666 32.265129
1101 1.145967 15.194421 1.939387 29.124379
1908 6.36688 9.881074 9.80559 148.926146
693 0.049083 0.092655 0.088928 2.643628
1895 2.979063 4.715827 4.656905 118.192734
865 0.504595 0.926742 0.926983 12.059422
1406 0.67129 1.343681 1.349091 26.372927
667 0.376642 0.741962 0.726915 6.685161
1427 10.735889 21.613779 21.32368 48.526806
1025 0.16374 0.594924 0.294006 9.574875
1648 35.127661 65.155639 65.079696 139.896623
212 0.021501 0.262707 0.280961 0.363137
673 0.158821 0.203876 0.229704 8.967277
1576 17.569781 38.867502 37.264652 87.842737
1484 9.890862 21.712385 22.357654 52.643561
1618 2.208866 3.430928 3.261687 125.495212
1008 3.452538 7.746186 7.575304 15.501582
1004 0.853213 1.33821 1.376082 15.704485
1309 7.387469 16.772785 17.443132 34.546312
580 0.072507 1.801656 0.111882 2.667434
1879 24.112554 50.350946 51.561675 122.613103
364 0.030167 0.62398 0.062609 0.9309
1268 29.093982 57.960294 55.519108 103.343857
179 0.383916 0.784112 0.815011 1.108095
1420 6.991269 24.226258 10.000339 253.097158
275 0.024477 0.476842 0.498974 0.638948
690 0.725231 2.585088 2.589917 19.141614
397 0.01585 0.108425 0.029055 0.129525
879 1.880014 4.716377 4.621498 8.319552
579 0.032602 0.058721 0.056848 2.182837
1476 4.379991 7.195365 7.140292 129.299074
1678 3.61214 8.400604 6.575934 253.311252
1063 0.702568 1.137621 1.13741 22.625411
280 0.018505 0.377634 0.398463 0.474928
324 0.014237 0.040386 0.044574 1.106743
607 0.043903 1.674907 1.716415 2.866329
1778 12.267706 16.883194 17.24596 306.586588
209 0.011873 0.09 0.196291 0.105139
111 0.068039 0.160243 0.171033 0.196983
1738 65.410221 114.475706 117.411457 243.066201
545 0.541984 1.334734 1.307732 1.763354
944 0.511598 0.801916 0.823818 14.151959
8 0.005881 0.007293 0.008907 0.008326
1515 13.402803 29.365325 34.503892 67.001249
1262 0.840789 2.248933 1.166726 68.277372
510 0.065895 0.118464 0.115939 1.065565
1034 0.176925 0.470961 0.33323 11.509253
111 0.004208 0.017543 0.087034 0.019227
1105 0.585397 1.032462 1.05259 12.289096
1213 2.798271 20.37724 5.038067 52.284572
486 0.045086 0.067938 0.071154 0.39658
68 0.045255 0.092755 0.096843 0.104387
823 3.106694 7.183603 6.869008 12.140846
623 0.146868 2.636606 0.660218 23.102083
707 0.906504 1.569918 1.467955 41.451428
1945 34.235424 58.978489 59.422379 130.72437
309 0.012915 0.046608 0.362926 0.051086
610 0.062548 1.653406 1.679626 2.567034
77 0.039515 0.089659 0.092545 0.108556
128 0.004138 0.101401 0.108384 0.116921
695 0.240665 0.440673 0.441495 6.146723
688 1.24824 2.970467 2.848887 4.998432
1220 1.630322 5.079144 3.27908 65.385564
556 0.824609 1.942443 1.940049 3.816666
71 0.055235 0.101412 0.107744 0.11603
504 0.04242 1.315207 1.343701 2.177508
1688 25.912586 48.813378 47.172115 115.004215
290 0.041699 0.134976 0.115709 1.239534
730 4.64899 7.022008 10.574575 13.245064
292 0.024396 0.448108 0.050876 0.566802
367 0.226759 0.484737 0.498372 0.65061
713 1.008997 2.593374 2.499297 4.411702
582 1.076656 2.618571 2.651513 4.357619
109 0.00527 0.042009 0.09 0.051587
689 0.115759 3.11498 0.211089 5.390873
387 0.038803 0.077927 0.081243 1.246196
1366 0.886456 1.251216 1.261315 101.33547
560 0.037821 0.060113 0.063991 1.276183
2120 11.134023 16.413345 16.533673 332.111001
2350 11.760829 15.027956 14.808671 1053.45967
489 0.549449 1.24801 1.256265 1.825943
461 0.215127 0.976226 0.5125 1.482353
1391 1.098046 2.029648 1.884433 29.654892
1103 5.451267 12.70836 12.197174 23.969994
547 0.08987 1.594555 1.603031 2.51247
1352 0.743726 14.916254 15.900355 27.989183
475 0.955778 2.065656 2.069212 3.741585
1145 5.331952 11.703028 11.630462 25.319857
1581 8.587467 19.380005 18.899977 43.648392
590 0.097694 0.583484 0.390048 4.572887
564 0.119326 0.207422 0.214105 3.042163
935 0.532186 3.745973 3.813341 31.358865
1406 1.736564 3.108578 2.97223 84.086274
499 0.083427 0.144873 0.145535 1.883552
1707 37.619002 73.310329 74.530906 185.313078
1533 1.579236 2.870036 2.867622 43.593458
1371 12.254762 28.206585 25.415617 53.926897
366 0.04207 0.386441 0.795584 0.532597
1190 0.379097 0.599314 0.590617 17.883835
429 0.033854 0.442567 0.499335 0.654187
16 0.013465 0.021971 0.024016 0.025248
782 1.76664 4.080005 4.023978 7.485204
494 0.044113 0.089709 0.069922 0.900372
627 0.076806 0.150224 0.131229 3.348661
1899 24.975054 51.6599 51.939821 124.939081
893 0.261244 0.393313 0.423911 10.906542
1228 2.130449 4.412733 4.336219 43.662449
915 0.311148 0.55516 0.551052 10.939265
320 0.01579 0.027051 0.024847 0.793451
1185 1.458167 2.640713 2.563577 28.781892
234 0.019346 0.319734 0.036098 0.441715
1016 0.695515 2.416699 1.054774 21.956176
2075 6.031755 9.052005 8.907533 164.789722
1561 14.505738 31.595683 30.692755 74.490851
893 0.241196 0.462404 0.446314 14.472775
1293 18.010816 36.696007 35.266714 76.899735
158 0.098246 0.209737 0.212452 0.244973
2166 492.855884 718.008823 696.023232 1439.919493
1500 3.567316 4.706819 4.770891 925.305999
1886 90.808565 168.631636 166.430033 362.026976
1154 6.735836 14.755911 16.542078 29.019312
839 0.291621 0.617007 0.626825 7.19282
51 0.005831 0.050887 0.055895 0.059603
1982 33.177313 61.474719 60.037471 147.823511
952 0.475269 0.68762 0.693692 16.688436
382 0.065885 0.571311 1.112303 0.881226
411 0.032441 1.674857 1.685427 2.455302
950 0.109467 0.242469 0.209336 7.879369
2077 19.968868 29.26723 29.066991 321.27471
388 0.02665 0.57615 0.598742 0.821954
1382 1.864044 3.074022 3.021223 165.37608
923 0.523259 7.420661 7.269967 12.906725
1321 2.82445 4.351999 4.187157 49.523431
1120 2.755851 3.965788 3.913149 120.623911
903 0.260953 0.532066 0.550721 8.68414
771 0.281192 0.754056 0.760018 12.834398
1952 18.090686 24.702469 24.37516 959.197873
1684 17.503386 33.175581 32.354206 73.397222
1631 2.746032 4.682995 4.374052 129.965303
57 0.008967 0.013746 0.012293 0.032812
149 0.006723 0.028043 0.138902 0.032572
1479 22.877178 47.213183 46.656761 97.683785
1622 26.426529 52.201184 51.593205 123.519316
188 0.013806 0.161586 0.175281 0.188957
590 0.035788 0.328912 0.073569 3.169433
1519 12.69777 28.054727 27.724242 60.26446
11 0.014036 0.014698 0.016721 0.017353
796 0.115559 1.484597 2.677162 1.860457
700 0.290229 0.568595 0.553036 5.94939
1031 0.537266 0.723819 0.723859 7.046974
1079 0.723618 3.350405 1.987939 21.366751
1232 4.855791 14.430846 9.857249 19.379353
786 0.423801 1.13183 0.79841 13.952101
1325 8.576818 19.291367 19.051664 42.069637
20 0.006342 0.019547 0.022422 0.022723
1654 827.297349 1266.795141 1277.477278 2381.288711
1544 2.396722 3.450073 3.561755 138.819555
1251 7.985811 17.652158 17.140439 35.046117
657 0.044033 1.81947 1.806626 2.83999
505 0.030127 1.113876 0.053481 1.65536
926 0.458978 0.813157 0.819028 9.573662
42 0.004469 0.031199 0.034435 0.033864
1900 45.437666 90.251641 86.450284 186.412005
1213 0.558847 1.187495 0.814951 43.235371
1243 0.981275 1.379358 1.364981 44.233308
1373 1.883021 7.202238 6.999125 100.3522
1076 0.648366 1.096192 1.014228 18.927519
1290 17.909635 37.255324 37.117813 76.493117
175 0.010721 0.039665 0.165813 0.048812
9 0.008657 0.012464 0.014678 0.014147
71 0.003617 0.055004 0.059363 0.062588
435 0.441785 2.059874 1.122503 1.698822
1099 5.679899 13.319465 12.821614 21.793408
867 2.197595 5.10374 5.040501 8.417275
1555 2.12601 3.630595 3.600358 66.663761
786 0.295649 0.548728 0.589776 7.528114
1417 9.999117 21.380637 21.061805 46.393493
553 0.044354 1.340915 0.082977 2.037322
1332 13.236719 27.022265 26.472636 57.042709
2359 11.823246 16.217204 15.989643 423.202449
80 0.009337 0.016551 0.011512 0.045466
823 0.520113 1.458468 1.476351 10.984199
654 0.172737 0.284048 0.274489 4.274583
994 2.64437 6.250138 6.572918 13.349282
1569 9.250641 12.773763 11.831451 291.59546
855 0.307942 0.557985 0.57676 9.328709
1016 0.3437 0.524673 0.658556 18.319479
660 1.442588 3.292916 3.232984 5.132455
699 0.114467 1.128714 0.204827 1.653677
112 0.008917 0.060184 0.123814 0.072116
1124 0.477713 0.821253 0.84061 28.47396

==> measurements/ettt/ettt_low_jitter_schedulability.dat <==
utilization no_iip PRM CP CW
0.1 0.95 0.965 0.965 0.985
0.2 0.8 0.85 0.895 0.96
0.3 0.545 0.58 0.61 0.855
0.4 0.28 0.32 0.405 0.81
0.5 0.14 0.165 0.195 0.66
0.6 0.075 0.11 0.14 0.54
0.7 0.065 0.08 0.085 0.38
0.8 0.015 0.025 0.035 0.23
0.9 0.015 0.015 0.025 0.17

==> measurements/ettt/ettt_low_jitter_schedulable.dat <==
Job_count time_noiip time_prm time_cp time_cw
1332 81.757995 114.544983 119.268003 204.934469
107 0.146677 0.231338 0.235916 0.288946
1538 -1 -1 -1 78.037271
2022 69.946501 71.986068 74.433486 169.303044
12 -1 -1 0.016201 0.029296
1925 -1 -1 -1 197.336462
881 3.966471 8.380746 9.363465 16.779188
1392 -1 -1 -1 84.898504
1516 -1 -1 -1 625.184677
213 0.166464 0.255043 0.27499 0.285009
1166 31.039081 49.331952 45.93608 86.419409
2 0.004027 0.003276 0.004859 0.003467
951 8.87931 9.99006 9.772589 19.041746
17 0.008827 0.013465 0.0158 0.013926
973 -1 -1 1.012935 16.826086
1282 -1 -1 -1 20.859243
1538 -1 -1 -1 105.627391
961 5.058264 10.961587 10.621655 21.200958
2079 81.614244 353.251531 415.597941 559.943743
1413 -1 -1 -1 65.691325
1025 2.339664 5.862055 5.231763 11.12704
200 0.118674 0.205839 0.240775 0.251736
784 1.496891 3.599436 3.702051 5.900979
121 0.078729 0.140696 0.1531 0.173999
1562 -1 -1 -1 85.109894
985 8.659434 16.021686 238.571763 34.921693
2212 122.819308 212.437205 205.854218 497.727338
1104 -1 -1 -1 113.406249
1360 -1 -1 61.588717 364.647759
703 -1 -1 -1 4.341008
573 -1 -1 -1 16.222284
13 0.007314 0.0109 0.012604 0.011362
1410 8.77948 18.664732 18.295986 40.197579
481 0.557824 1.323763 1.302983 2.444191
671 0.977057 2.401621 4.296945 4.087499
1959 182.245026 314.268387 314.24864 672.340142
2510 -1 -1 -1 456.212819
341 -1 -1 -1 0.489145
1192 12.761239 22.410365 30.805791 40.969559
1047 9.368444 19.631372 18.680342 42.579733
1189 7.013903 16.652678 13.29035 28.418716
1413 -1 -1 -1 61.792814
1003 -1 -1 -1 23.085903
917 -1 -1 -1 22.773663
443 -1 -1 -1 1.888471
1375 -1 -1 -1 203.688342
215 -1 -1 0.096693 0.395708
1489 -1 -1 -1 60.235709
1717 -1 -1 -1 90.563926
1152 5.592024 12.367736 11.993849 23.513742
1099 -1 -1 -1 44.622235
1849 -1 -1 -1 239.324546
884 3.791279 8.227226 7.819506 21.648645
1263 14.234976 24.005391 46.942544 62.978686
1748 18.604589 33.545721 33.135575 86.707023
1544 -1 -1 -1 48.93991
1224 5.548171 12.759637 12.399225 28.195475
1708 69.868935 115.640113 122.683711 248.973802
609 -1 -1 -1 4.924031
1676 15.291044 35.621496 31.716823 76.378123
1004 3.115692 7.180767 6.942357 13.981909
1399 -1 -1 -1 41.369736
114 -1 0.134995 0.140295 0.155073
1549 -1 -1 -1 57.244063
679 1.905323 4.529083 4.498777 7.96962
2067 -1 -1 -1 198.014202
73 0.069311 0.15878 0.157628 0.150895
1017 -1 -1 -1 13.048723
554 0.619502 1.494055 1.478255 2.27443
1620 21.086572 41.727843 42.738844 94.768035
959 -1 -1 -1 18.031336
1475 -1 -1 -1 74.647921
1608 -1 -1 -1 92.759558
2049 63.237044 117.28366 94.173572 220.832981
1144 6.337003 13.845701 13.293016 27.557788
1706 -1 -1 -1 88.772448
1577 25.012105 46.437599 45.41223 106.35727
1894 -1 -1 -1 304.089309
1493 -1 -1 -1 866.158789
1656 24.975346 37.198789 44.136377 87.282261
356 0.310016 0.718529 0.735481 1.062369
625 -1 3.074314 3.083159 5.784097
697 1.423001 3.356646 3.215741 5.656997
1779 -1 -1 -1 289.151774
398 -1 -1 -1 2.866309
922 -1 -1 -1 20.061213
1242 19.177964 37.0728 36.575982 80.9461
1456 9.994639 21.220856 21.033312 46.817587
546 -1 -1 -1 3.049687
1777 12.752023 27.302737 26.925483 62.231363
1676 47.973603 97.306215 87.179798 184.436148
1143 -1 -1 -1 23.496359
1919 32.628146 61.259875 60.296594 142.464164
1806 13.749699 30.070149 29.392729 71.22071
1442 9.936158 21.285688 21.033081 45.582552
1044 5.647679 12.377535 12.110429 23.918257
1146 4.521049 10.533087 10.179449 21.664545
9 0.006672 0.007755 0.009428 0.007935
1978 59.990776 102.90963 102.001383 234.562552
1117 -1 -1 -1 40.626992
1311 4.739242 10.302741 9.846929 20.213461
1150 8.396858 17.630477 17.42019 35.556093
401 -1 -1 -1 0.976166
669 0.576511 1.4016 1.413473 2.142531
1493 -1 -1 -1 60.13085
2109 -1 -1 -1 120.833653
663 1.227351 2.931062 2.867212 5.302016
1753 -1 -1 -1 204.172788
894 -1 -1 -1 14.557437
1988 68.461182 132.579503 116.312504 269.50329
1118 49.496914 89.609671 90.28062 185.041953
1881 -1 -1 -1 154.410553
899 3.053223 6.898935 6.943309 13.063001
535 -1 -1 0.053 1.662273
594 0.817345 1.953554 1.960999 3.312033
877 3.304028 6.838601 6.58429 11.072086
1187 6.243005 12.698111 12.261134 25.678556
746 3.786579 7.756557 7.953429 14.06763
709 1.017414 2.541355 3.835092 4.074775
29 0.040557 0.062448 0.080913 0.09004
1070 -1 -1 1.837414 21.101862
362 -1 -1 -1 0.820201
1924 -1 -1 -1 226.430234
807 1.697159 4.009472 4.01952 7.594941
630 1.15825 2.688804 2.69752 5.131073
1308 11.414473 22.599683 20.235092 44.054663
199 0.085902 0.184719 0.191613 0.219064
1529 14.995315 31.146464 30.984769 76.654033
1025 -1 -1 -1 18.91713
1461 -1 -1 -1 108.993765
1811 -1 -1 -1 760.248312
1367 -1 -1 -1 195.788152
825 3.714233 7.925506 7.856206 15.520518
225 -1 -1 0.033283 0.338931
1356 -1 21.094448 20.855705 45.577192
1545 -1 -1 -1 61.120312
1300 -1 -1 3.809863 38.006325
435 -1 1.019428 1.08436 1.628359
927 2.630864 6.10321 6.107439 12.921364
1310 -1 -1 -1 134.872418
996 3.061559 6.75374 6.589199 13.695978
203 -1 -1 0.019908 0.282003
1610 -1 -1 -1 66.662812
1488 17.614096 38.462317 36.280913 80.998128
379 -1 -1 0.048632 1.201212
1055 4.075266 9.229001 8.993065 19.106147
1707 -1 -1 -1 146.713458
1397 -1 -1 -1 51.140621
2075 80.681349 156.120296 153.640706 324.771174
460 -1 -1 -1 1.969975
808 -1 -1 -1 6.854782
307 0.176023 0.403252 0.426516 0.535753
879 5.324989 10.802586 10.292291 20.934174
1727 -1 -1 -1 421.975286
824 1.964103 4.435848 4.343422 7.022879
1018 -1 11.412681 11.29118 23.229874
1630 26.587223 53.351522 54.240162 124.573534
331 0.313583 0.637736 0.661741 0.874614
1076 -1 -1 -1 38.673567
1608 -1 -1 -1 205.817538
822 -1 -1 -1 7.243467
653 1.087967 2.618011 2.422311 3.957082
777 -1 -1 -1 37.5756
666 0.759997 1.813379 1.777792 2.804593
1510 13.796338 28.409568 29.411313 66.665487
2006 -1 -1 -1 857.339148
1402 -1 -1 -1 34.81457
1434 -1 -1 -1 321.291765
1097 2.684516 5.869869 5.807651 13.324355
1287 8.322527 17.449776 17.399882 38.197857
1377 24.121562 46.337739 45.836671 106.980768
838 4.664109 9.135143 9.031087 18.623846
610 0.672111 1.643829 1.988541 2.531035
1419 -1 -1 -1 49.261046
771 2.223635 5.183281 5.176238 9.143409
929 -1 -1 -1 14.431238
1395 6.897041 14.566884 15.447811 28.962254
1102 -1 -1 -1 22.276753
495 0.459659 1.142771 1.105631 1.757322
1645 -1 -1 -1 78.292542
780 1.622057 3.703313 3.637819 7.001328
708 -1 -1 -1 4.580862
731 -1 -1 -1 2.804754
67 -1 0.061186 0.066005 0.069751
177 0.149703 0.342958 0.33869 0.493393
754 0.933395 2.183739 2.12101 3.444803
42 -1 0.041809 0.045206 0.044835
2024 -1 -1 -1 372.636722
87 0.035738 0.070453 0.072016 0.07926
699 -1 -1 -1 11.445993
878 -1 4.49489 3.17859 5.592675
1270 7.635578 16.791341 17.795499 38.175244
1187 -1 -1 -1 49.018899
1996 120.442032 208.514666 210.614267 424.894284
1417 55.763903 92.220519 90.072467 173.562276
1354 5.406683 12.310497 11.904089 26.145779
729 1.679897 4.00283 3.937786 7.441551
2154 -1 -1 -1 417.374886
1036 6.65311 36.129326 35.887328 50.939931
17 0.013936 0.05309 0.029927 0.027883
1630 18.410322 56.870495 101.415094 82.55933
1029 -1 -1 0.471001 12.11582
756 -1 -1 -1 8.750336
630 -1 -1 -1 2.719232
691 -1 -1 -1 5.25149
296 -1 -1 -1 1.089059
1085 7.86401 17.317295 18.075819 33.84633
11 0.011542 0.011873 0.013896 0.012945
877 5.381906 11.334782 11.132711 24.730222
1717 -1 -1 -1 96.725617
819 -1 -1 -1 6.917811
1980 29.190666 58.126861 54.05466 134.286871
129 -1 -1 -1 0.224044
1287 -1 -1 -1 60.614305
1921 114.459359 209.749842 206.387474 428.900669
479 0.447736 1.059073 1.083258 1.683613
1848 14.092978 29.668489 28.431471 62.464142
470 0.357846 0.877329 0.890123 1.426056
864 -1 7.291157 7.247294 13.518733
1104 4.296304 9.870154 9.654486 17.733312
1172 -1 -1 -1 24.566693
1515 10.169389 22.205127 21.628247 42.118281
1641 -1 -1 -1 114.915271
143 0.087616 0.176144 0.178968 0.210919
1856 -1 -1 -1 463.380437
625 -1 -1 -1 3.301532
1481 -1 -1 -1 74.287309
488 -1 2.682172 2.710516 4.727388
3 0.003236 0.003146 0.004077 0.003246
1042 2.891137 6.729434 6.27748 12.716966
632 0.530323 1.248521 1.192595 5.72239
1427 35.145817 62.085136 59.620785 138.026953
948 1.808059 3.938246 3.780107 15.503576
820 2.509966 7.188122 5.835243 10.846359
1313 13.923247 29.344518 29.413017 60.264223
658 0.633738 1.541815 1.515525 2.589887
1833 -1 67.881987 66.387691 153.810016
519 0.490297 1.220769 1.16878 1.89338
1660 13.683344 25.839389 25.399437 59.877922
1849 -1 -1 -1 148.314405
1761 74.540697 133.868168 131.318658 298.984163
1670 -1 -1 -1 76.337104
1099 13.030368 26.44815 27.833981 53.11307
1245 6.466067 13.140757 14.167018 26.797581
1688 15.687703 34.384267 34.77729 80.205729
711 0.827384 1.870787 1.830551 3.074704
935 -1 -1 -1 32.580255
581 -1 -1 -1 3.465443
965 -1 -1 -1 18.164858
1487 70.008277 119.026855 118.518855 242.351467
1995 30.660105 58.870206 59.694506 143.326583
1629 -1 -1 -1 189.984508
873 -1 -1 -1 12.427899
1694 39.448683 75.02847 75.997682 181.683752
552 -1 -1 -1 2.923158
204 0.175502 0.388304 0.396539 0.537486
757 7.125353 12.805584 12.18991 21.692859
1667 23.667302 46.945928 47.891056 118.581093
851 6.707723 14.142592 14.038355 25.256938
1329 -1 -1 -1 17.083824
702 1.799442 4.389841 5.645434 7.613456
1925 423.273539 680.092743 692.655638 1319.395175
1104 -1 -1 -1 36.082076
1819 -1 -1 -1 187.453331
1398 -1 -1 -1 22.796114
1025 -1 -1 -1 11.007343
1709 -1 -1 -1 322.25299
33 0.015058 0.026029 0.028604 0.02672
1285 -1 -1 -1 156.174026
1307 -1 -1 -1 25.108737
1414 -1 -1 -1 39.38368
1002 -1 -1 -1 11.930799
459 -1 -1 -1 2.216902
1591 27.23046 53.011578 49.940481 122.631501
1205 4.582806 10.50272 10.489794 22.168308
1144 199.488478 299.238303 299.994392 532.414951
1392 -1 30.288262 29.284342 68.514262
669 1.009448 2.397723 2.410598 4.640244
970 -1 -1 -1 20.183826
59 0.037841 0.069682 0.073128 0.086955
1746 21.64079 41.560526 40.535828 97.686824
1823 -1 -1 -1 123.333338
1348 40.695811 80.806805 77.736741 168.083185
237 0.160624 0.36524 0.388775 0.456493
1280 -1 -1 -1 25.78752
1615 -1 -1 -1 88.405253
897 -1 -1 -1 22.472883
159 -1 -1 -1 0.316558
622 0.667893 1.67656 1.638509 2.625645
1231 -1 -1 -1 31.396888
776 1.266384 2.89268 2.835502 4.948838
538 -1 -1 -1 3.092658
1775 185.113347 290.728351 280.810428 615.415284
995 9.464587 11.197453 11.110107 23.820622
254 0.146487 0.31176 0.325987 0.363908
1131 -1 -1 -1 27.404629
406 0.659567 1.576541 1.596308 2.512411
1308 8.848872 14.621488 14.260985 30.3299
1714 17.384863 35.390479 34.986796 74.328766
1277 -1 -1 -1 187.802532
1345 -1 -1 -1 72.134778
1284 8.219322 18.206337 17.742278 36.197354
1033 -1 -1 -1 14.302825
1084 -1 -1 -1 25.510818
924 -1 -1 -1 8.553944
1439 10.942551 22.582431 23.930519 51.303288
1716 13.75552 29.931717 29.252443 71.006815
1001 4.949289 11.182435 10.778822 19.824145
693 -1 -1 0.513441 6.017308
2111 124.034714 238.737423 232.51652 504.917847
92 0.04788 0.078929 0.083357 0.08959
303 0.154001 0.380119 0.382714 0.490066
334 -1 -1 -1 0.731083
1160 2.568436 5.985417 5.803995 11.222361
1115 -1 -1 2.124276 29.352743
1591 24.917105 50.043867 49.736145 97.583798
293 -1 0.753565 0.77727 1.118424
459 -1 -1 0.293244 2.449041
391 -1 -1 -1 5.752818
1686 69.699803 128.533901 129.410961 309.067468
1060 -1 -1 -1 24.431557
1638 11.057709 22.165602 21.486829 48.84521
1106 11.450151 22.969252 22.653575 45.648255
1630 14.547497 29.236773 28.634754 69.823317
603 0.721485 1.67126 1.687391 2.563458
77 0.031569 0.070854 0.075623 0.080943
1314 7.776715 15.771552 15.27391 35.993128
1297 -1 -1 -1 45.311398
1543 -1 -1 -1 321.223814
1108 3.943487 8.939404 8.691485 18.823814
775 2.424194 5.242282 5.220261 10.832654
142 -1 -1 0.016912 0.260763
1646 14.095853 29.564333 28.128458 66.434439
915 -1 -1 -1 13.579638
919 -1 -1 1.519022 32.481318
1381 -1 -1 -1 50.205061
832 1.62362 3.876491 3.785979 7.786464
1908 19.321404 41.185486 38.907308 94.623511
446 0.399956 0.812546 0.864795 1.129967
1647 -1 -1 -1 76.322206
1288 -1 -1 -1 41.296297
1026 -1 -1 -1 9.948952
360 0.226248 0.524061 0.539601 0.679495
914 -1 -1 -1 25.773354
185 -1 -1 0.146788 0.305147
1158 -1 -1 -1 27.970278
334 -1 -1 -1 0.776729
1567 -1 -1 -1 62.89677
1909 -1 -1 -1 827.78692
1561 -1 -1 -1 157.009144
74 0.064222 0.117883 0.127942 0.147288
105 0.04223 0.090542 0.09521 0.093878
1523 -1 -1 -1 41.334518
387 -1 -1 -1 2.563377
842 2.806546 6.355317 6.205074 13.071868
2173 74.913302 140.185923 137.35933 305.691474
717 -1 -1 -1 4.543231
1336 -1 -1 -1 24.255975
1176 -1 -1 -1 19.221886
1229 -1 -1 -1 11.916553
1531 12.781098 27.943668 27.318065 57.570729
1307 -1 -1 -1 43.543806
1080 4.266267 9.412708 9.129953 18.077953
1502 -1 -1 -1 158.09086
1145 13.653637 29.777596 31.233478 57.431826
588 0.876888 1.971017 1.924439 3.28396
1147 -1 -1 -1 29.172161
1162 -1 -1 -1 28.099973
593 -1 -1 -1 2.726646
587 -1 -1 -1 2.023356
430 -1 -1 0.249342 2.002857
965 3.512401 7.988495 7.79539 14.27366
1698 50.783826 106.10997 102.013945 216.467824
1206 27.663728 49.657406 49.587173 114.5556
1448 12.19557 23.546333 24.93552 53.974389
682 1.619332 3.743008 3.750001 7.029692
869 -1 -1 0.789823 13.611277
578 0.900753 1.983381 1.925311 2.795095
1129 -1 -1 -1 28.371457
330 0.724139 1.673895 1.611898 2.800024
764 0.861889 2.153672 2.087246 3.598745
548 0.422218 1.080233 1.063931 1.843767
304 -1 -1 0.040807 0.618058
1434 49.873855 94.62273 97.218808 182.865805
363 0.205369 0.464168 0.461773 0.575829
937 -1 -1 -1 10.601516
810 2.721916 6.521751 6.227185 11.017081
1562 -1 -1 -1 66.770495
1717 -1 -1 -1 99.569783
862 -1 -1 -1 11.427738
1248 3.420197 7.804127 7.507566 13.784906
1530 -1 -1 -1 258.772396
825 -1 -1 -1 5.676694
147 0.050725 0.119015 0.125317 0.138892
564 0.766739 1.678534 1.620324 2.458478
1528 -1 -1 -1 83.674177
9 0.007514 0.009157 0.010479 0.009238
1325 -1 -1 -1 127.60757
603 0.585717 1.477443 1.438169 2.347729
1872 -1 -1 -1 144.286818
108 -1 -1 -1 0.233361
910 -1 -1 -1 7.632963
465 0.435924 1.054734 1.045857 1.552255
446 0.525624 1.280942 1.300129 2.070415
1399 13.469408 29.26689 28.455145 59.045678
1118 -1 -1 -1 24.878011
367 -1 -1 -1 1.925912
96 0.055234 0.116931 0.124074 0.141648
1488 -1 -1 -1 95.579699
1704 154.989375 264.900113 253.955127 508.286845
1088 -1 -1 -1 27.317494
1395 27.330428 51.58461 51.324088 116.575138
1783 75.02942 90.126758 88.572399 197.287105
1238 6.821889 15.14638 14.888943 32.296018
1418 11.868602 25.417231 25.328433 58.659869
1976 25.933687 48.712919 51.001357 114.287814
2139 -1 -1 -1 324.975817
33 0.022302 0.04213 0.046358 0.045706
967 -1 -1 -1 10.655017
1569 15.765911 30.781143 30.465377 72.558309
2194 -1 -1 -1 535.258144
614 -1 -1 -1 2.618972
1125 -1 -1 -1 36.831885
432 0.56587 1.220638 1.29622 1.693312
1881 -1 -1 -1 105.236689
227 -1 0.239803 0.231888 0.277324
1599 -1 -1 -1 65.152766
448 0.456663 1.002936 0.988899 1.403854
1174 19.924064 42.595983 40.172311 79.826252
84 -1 0.136969 0.1479 0.151907
991 4.159075 7.723023 7.704598 14.168311
1029 5.665674 10.137088 11.557093 20.544396
2207 81.187014 142.21458 141.191205 331.472081
935 1.844467 4.019571 3.908481 6.784098
1680 21.841349 41.206416 41.86932 97.750584
1715 -1 -1 -1 258.117376
690 -1 -1 -1 4.863787
1255 4.377226 10.042609 9.865094 20.679502
1546 40.717572 71.700967 69.801295 161.174751
1348 35.334833 62.858577 62.77016 136.884662
1063 -1 12.581921 10.722606 21.482771
1440 67.172003 124.922683 123.723064 251.581999
878 1.856231 4.44767 4.361677 8.359256
123 -1 0.115408 0.125297 0.133582
6 0.003827 0.005571 0.006522 0.005892
2025 -1 -1 -1 239.029955
1658 -1 -1 -1 215.845536
1426 31.908194 52.302998 51.88558 101.795071
2303 -1 -1 -1 472.892678
1736 18.783337 34.60334 33.638586 86.900188
1248 -1 -1 -1 88.958579
636 0.598813 1.389718 1.361885 2.036881
998 -1 -1 0.32236 11.08468
886 -1 -1 -1 73.413314
1391 17.307947 34.874342 33.183155 74.311333
940 -1 -1 0.906343 15.660482
1006 2.363109 5.731879 5.620888 10.65684
1534 -1 -1 -1 91.826211
766 1.491931 3.42171 3.328434 5.82246
1344 -1 -1 -1 58.179039
743 3.035529 6.761715 6.616972 13.352939
1710 -1 -1 -1 366.167645
975 -1 -1 -1 12.45941
195 -1 0.218934 0.257507 0.275972
22 0.009157 0.018485 0.022773 0.020027
1802 -1 -1 -1 145.425821
792 -1 -1 -1 16.920825
334 -1 0.438259 0.452916 0.567092
55 -1 0.054253 0.058521 0.060735
1216 -1 -1 -1 93.94144
1398 -1 -1 -1 68.429131
326 0.325245 0.693732 0.736482 0.860667
520 0.442817 1.107414 1.11575 1.59722
852 2.987569 6.590162 7.894988 12.568436
2543 -1 -1 -1 271.864099
87 0.043182 0.08443 0.088337 0.093667
1608 -1 -1 -1 150.559157
1692 43.576417 86.93391 85.357089 189.776894
1473 16.675471 33.165802 32.75731 75.233567
553 0.664396 1.521467 1.519503 2.185873
1729 96.856273 185.857322 180.666366 399.379825
1494 18.060761 37.470221 46.115678 81.273547
332 -1 -1 -1 1.136329
19 0.017985 0.03175 0.033503 0.036379
1065 4.209751 9.729306 9.361972 18.650807
1301 -1 -1 -1 28.947045
1470 -1 -1 -1 106.445374
1324 -1 -1 -1 27.158604
750 0.889653 2.272036 2.212684 3.508884
1824 37.056439 73.762335 72.38973 163.783001
1082 5.729013 13.662815 12.37537 26.410349
1965 -1 -1 -1 323.108445
684 -1 2.157399 2.165825 3.545685
61 0.027752 0.0584 0.061296 0.062648
1073 -1 -1 -1 13.978371
1032 2.447068 5.45749 5.323275 10.377161
67 0.042751 0.08449 0.088557 0.096382
1520 -1 -1 -1 73.197977
577 -1 -1 -1 2.639141
1564 18.454726 39.729192 38.29472 88.329069
1357 -1 -1 -1 53.994116
1527 19.73163 43.675725 43.008082 88.759302
1087 5.41478 12.911313 12.722246 23.300368
1613 18.069617 33.006662 32.140182 71.233513
605 0.997446 2.343181 2.292125 3.716036
1189 12.486641 23.735541 23.404445 50.661253
1807 -1 -1 -1 117.672913
65 0.034155 0.066956 0.070102 0.075503
162 0.075042 0.168709 0.177957 0.198365
793 -1 -1 0.441785 7.801682
379 -1 -1 -1 1.024187
2118 -1 -1 -1 1236.752825
263 0.165523 0.374118 0.379918 0.461403
1249 -1 -1 -1 44.760737
577 0.747594 1.821604 1.76653 3.277346
1180 -1 -1 -1 46.117793
2099 58.441375 100.04949 96.685951 227.392009
185 0.105349 0.247658 0.245303 0.336586
908 5.271708 8.359737 8.02268 14.64418
1748 -1 -1 -1 135.585294
1245 7.811992 17.027417 16.809634 37.454693
366 -1 -1 0.200299 3.289069
17 0.009888 0.017002 0.019356 0.017152
1262 -1 -1 -1 26.191956
1337 -1 -1 -1 29.651657
1572 38.309628 67.855867 70.429062 121.835635
264 -1 -1 -1 0.954404
1000 4.442499 9.674834 9.496015 19.706482
194 0.107784 0.252638 0.263298 0.329813
899 -1 -1 -1 28.95459
888 1.845289 4.154295 4.064445 8.063617
878 1.313684 3.166859 3.089542 5.239136
613 -1 -1 -1 6.406434
1043 3.653127 8.876564 7.963549 11.941309
1439 22.525583 43.655186 43.634387 104.383866
1765 36.087507 64.165308 61.445485 146.971373
1075 2.820644 6.920456 6.633423 12.665568
1680 23.762271 52.115073 46.451454 105.017494
1568 -1 -1 -1 133.262702
1400 11.024406 24.43329 23.914519 51.165607
666 1.593994 3.451166 3.417402 5.941605
783 1.104108 2.436547 4.426439 3.802881
1184 19.924024 28.308869 29.778267 60.433381
1849 149.098616 243.861839 253.510083 523.537038
507 -1 -1 -1 4.038205
381 0.25928 0.668374 0.674816 0.914239
1221 -1 -1 -1 49.001345
918 -1 -1 -1 8.095728
1020 -1 -1 -1 21.224302
185 -1 -1 -1 0.771769
893 2.49634 5.539024 5.47932 9.944173
1554 -1 -1 -1 64.437342
1292 -1 -1 -1 52.923782
1577 23.282063 43.457021 41.925776 98.303179
1315 -1 -1 -1 37.849148
1342 -1 -1 -1 31.596525
221 -1 0.261265 0.272866 0.315216
476 0.362415 0.895703 0.890815 1.228303
1863 -1 -1 -1 181.991271
1532 -1 -1 -1 97.932187
313 -1 0.647664 0.660368 0.925339
992 5.158214 11.970625 13.197455 20.462963
1553 15.07793 32.135504 31.50401 77.480135
1365 -1 -1 -1 53.669642
738 -1 -1 -1 12.896535
41 0.014438 0.032872 0.034586 0.032922
111 0.066847 0.143081 0.149303 0.174651
1125 3.516971 8.463453 8.240542 16.278701
1430 38.015933 73.547869 75.716169 143.668248
584 -1 -1 -1 8.750265
1449 10.679032 23.712447 23.19552 51.44704
1723 -1 -1 -1 76.00241
883 -1 -1 -1 5.498477
1075 5.517873 11.516637 11.111461 21.898156
1089 3.184241 7.585924 7.470796 15.836465
1396 -1 -1 -1 43.465337
1270 -1 -1 -1 27.839009
434 0.946329 1.960448 1.902938 3.103959
661 -1 -1 -1 6.791612
2203 -1 -1 -1 254.282845
1354 -1 -1 -1 47.774595
876 -1 -1 -1 8.795642
805 1.575239 3.840882 3.673266 6.7586
1249 -1 -1 -1 17.230931
854 3.25266 7.463153 7.584031 15.35817
731 -1 -1 -1 8.03308
1272 -1 -1 -1 19.605182
733 1.974243 4.206454 4.165497 7.63197
2322 211.263481 336.387102 324.381852 712.623574
97 0.056977 0.106411 0.117272 0.124936
325 0.146857 0.365952 0.380169 0.498302
910 -1 -1 -1 7.862287
988 -1 -1 -1 13.694705
1906 -1 -1 -1 320.50933
1050 2.709614 6.34657 6.230461 11.96282
152 0.09508 0.215437 0.215267 0.270111
710 -1 -1 -1 5.981199
897 -1 -1 -1 7.741328
2039 -1 -1 -1 2121.582522
270 -1 -1 0.068179 0.878441
1637 11.345433 24.960236 24.555522 50.856552
1748 -1 -1 -1 284.618334
1140 -1 -1 -1 16.164154
13 0.009168 0.010891 0.012905 0.011271
1903 -1 -1 -1 339.591491
1863 -1 -1 -1 77.814667
1316 9.802916 20.96912 20.488371 46.735951
456 -1 -1 -1 1.611648
991 5.010544 10.655117 10.670917 21.436794
754 -1 -1 -1 3.78128
886 -1 -1 -1 11.690996
1814 53.260848 102.265249 103.354389 239.336773
1645 30.498318 60.431838 59.212843 146.89066
1552 -1 -1 -1 207.314182
1525 17.889386 43.030034 34.506888 79.553404
1789 -1 -1 -1 223.944248
848 -1 -1 -1 4.38425
841 1.295951 3.185804 3.154495 5.805778
1447 -1 -1 -1 55.076612
984 -1 -1 -1 50.290974
2112 85.138345 163.679977 160.012983 371.131779
1357 7.773569 18.120493 15.892741 34.820271
981 5.263162 11.329322 11.081393 21.245482
486 -1 -1 -1 2.292094
1889 30.308058 57.551162 57.736622 120.427893
926 -1 -1 -1 9.247105
1924 52.720417 87.225842 81.314645 183.164599
85 -1 -1 0.013485 0.140977
691 -1 -1 -1 5.947796
1761 36.480379 75.153595 72.865588 161.412058
1589 18.123369 39.64846 37.795827 90.771607
1953 156.369673 277.596386 263.344237 558.969634
2085 -1 -1 -1 150.447004
1363 8.288813 18.110785 21.308762 39.895767
1800 -1 -1 14.082338 122.074877
983 1.75031 4.32572 4.227874 9.048339
1222 -1 -1 -1 35.811814
1736 -1 -1 -1 426.304213
1758 -1 -1 -1 84.761583
567 0.604854 1.460151 1.408003 2.175132
1535 19.964591 40.861774 39.149926 83.418443
1924 133.175787 236.025231 233.992868 490.793512
145 -1 -1 0.049634 0.290259
55 -1 0.059693 0.064011 0.068399
1632 13.584276 26.812539 26.608874 61.401632
814 1.452737 3.578136 3.496863 6.092269
348 1.384999 0.569356 0.606157 0.859545
767 1.607099 4.105182 3.207915 5.792394
1595 -1 -1 -1 65.796011
1270 -1 -1 -1 137.542283
508 0.975144 2.331218 2.313014 3.735513
851 -1 -1 -1 5.916919
981 -1 -1 -1 34.029416
1566 12.510115 27.047794 26.41704 66.17587
1526 -1 -1 -1 122.480463
921 1.874735 4.520598 4.39477 9.033701
111 0.04762 0.088818 0.094158 0.099508
983 -1 -1 -1 10.398943
226 0.168298 0.393474 0.409154 0.545482
626 0.572573 1.427379 1.402542 2.283678
1860 -1 -1 -1 109.520127
40 -1 -1 -1 0.083057
455 -1 0.898298 0.895533 1.155385
393 0.231728 0.586058 0.595446 0.869304
1253 13.466985 25.607931 25.147751 51.270926
1304 -1 -1 -1 25.934719
886 6.760384 16.950321 14.366736 27.488647
1579 30.628494 60.556444 57.744427 123.168785
261 -1 0.513611 0.549278 0.806384
2055 30.288291 56.309343 56.531282 138.798168
1779 38.942244 71.813439 73.356066 169.758048
842 -1 -1 -1 7.536581
1538 -1 -1 -1 136.004255
1426 7.407336 17.001158 16.727719 38.534633
1600 24.928186 51.084063 52.030653 119.608954
1083 4.630997 9.898407 9.749826 19.89569
858 1.628429 3.964035 3.917708 7.110365
1599 10.662952 23.594634 22.977207 63.506582
228 0.139584 0.294417 0.311119 0.39636
717 1.364951 3.312523 3.315338 5.82821
1023 1.857052 4.308917 4.117555 8.063868
235 0.20093 0.420946 0.432157 0.483945
107 -1 0.130187 0.139354 0.148391
1459 -1 -1 -1 57.455931
1615 -1 -1 -1 94.48059
1002 -1 -1 -1 79.533306
380 -1 0.585747 0.606908 0.908949
1997 -1 -1 -1 224.010913
1145 5.826478 12.283747 13.387693 28.018498
1374 -1 -1 -1 82.407871
21 -1 0.01569 0.018185 -1
1476 12.683633 26.853286 26.220139 59.244513
146 0.061136 0.133152 0.140606 0.152468
1865 -1 -1 -1 123.005647
794 -1 -1 -1 7.974428
1173 -1 -1 -1 69.255764
157 0.106341 0.244382 0.252568 0.304496
1434 -1 -1 -1 30.781063
1404 18.305573 35.664196 36.601829 74.294982
1658 15.253883 31.408769 32.183214 84.149565
81 -1 0.085672 0.094038 0.091913
21 0.016772 0.025559 0.027622 0.027883
1336 -1 -1 -1 60.333051
1778 14.456585 29.583929 27.372688 63.337853
26 -1 0.028013 0.030488 -1
1139 -1 -1 -1 22.458877
669 0.970184 2.127483 2.092637 3.179943
1457 -1 -1 -1 61.513723
1817 -1 -1 -1 128.701025
279 0.331106 0.728146 0.72439 1.110049
1458 10.181953 22.488823 21.892466 48.033725
903 -1 -1 0.46021 14.531567
917 -1 -1 -1 9.745467
1817 46.403181 94.658827 91.827042 206.227377
1552 -1 -1 -1 113.028721
61 -1 -1 0.015048 0.103446
1542 -1 -1 -1 68.715541
177 -1 -1 -1 0.315427
1947 52.066931 102.162074 101.10738 222.59198
573 -1 -1 -1 3.018387
1492 17.565724 35.794713 36.2905 81.191632
1506 21.890702 46.620312 51.203488 94.254231
1743 14.504255 30.205053 31.865774 68.811243
1592 -1 -1 -1 288.328278
1807 -1 -1 -1 144.38425
141 -1 -1 0.014448 0.182675
369 0.353809 0.855518 0.866268 1.353599
827 -1 -1 -1 8.632444
169 0.054844 0.134294 0.139223 0.146216
97 -1 0.091894 0.097294 0.10558
1353 13.615485 28.689739 28.57993 60.922997
2041 36.938897 70.562293 67.817062 164.733017
680 0.966568 2.275623 2.224947 4.053705
223 0.085071 0.189128 0.198866 0.22707
927 1.575839 3.988551 3.888894 6.829483
1453 7.517435 15.578617 15.177579 34.575768
1607 21.008755 38.330187 38.427991 99.867966
1675 -1 -1 -1 144.943157
715 4.823891 9.790733 9.373523 15.372237
400 0.281042 0.640561 0.654057 0.867881
2669 -1 -1 -1 686.195226
777 -1 -1 -1 5.323977
1433 -1 -1 -1 38.097106
59 0.030648 0.049303 0.052008 0.052509
523 2.082458 4.869678 4.470062 10.041478
329 0.386361 0.789092 0.80364 0.931331
1658 21.473944 45.746549 63.638251 109.53765
1641 -1 -1 -1 194.541239
1750 -1 -1 -1 69.623067
991 -1 -1 -1 9.413499
1355 -1 -1 -1 96.80294
833 -1 -1 1.18998 19.670424
648 0.901434 2.15218 2.118105 3.505338
1619 45.87329 89.974689 90.121427 201.550623
851 -1 -1 -1 7.919495
1158 9.806853 20.963889 20.707796 38.884826
1717 -1 -1 -1 271.377946
1825 -1 -1 -1 456.737695
672 -1 -1 0.734829 6.013661
1440 6.981751 15.033406 15.965799 31.561529
1079 -1 -1 -1 20.352164
231 0.3277 0.734028 0.773793 1.062428
1310 6.244407 14.51196 13.939898 31.483912
1859 -1 -1 -1 598.107034
558 0.646502 1.642526 1.585107 2.878403
286 -1 -1 0.043141 0.550922
739 -1 -1 -1 5.915947
561 0.769846 1.756441 1.723589 2.874194
1732 -1 -1 -1 143.530175
1744 24.149443 42.537282 41.466507 94.40151
469 -1 -1 -1 1.304907
997 1.742194 4.114169 4.006817 7.505982
57 0.026089 0.050585 0.054042 0.052189
1439 -1 -1 -1 72.394087
346 -1 -1 0.208244 0.907696
1811 -1 -1 -1 201.674698
1677 -1 -1 -1 142.751512
1208 -1 -1 -1 22.599823
93 -1 0.077206 0.08449 0.087706
2084 76.042265 147.050952 144.544974 354.09837
966 6.297187 13.593012 13.627899 27.148343
1821 115.337226 185.5399 192.423785 375.577752
1901 -1 -1 -1 218.724276
233 0.17445 0.417509 0.393714 0.482382
1933 -1 -1 -1 140.02133
375 -1 -1 -1 1.117373
913 -1 -1 -1 12.131289
1318 -1 -1 -1 110.263081
688 2.404326 5.927818 7.430059 10.462093
1391 10.812745 23.283064 24.096333 58.13781
313 -1 0.495237 0.525243 0.621575
935 -1 -1 -1 28.18827
1005 4.540415 9.619169 9.448997 21.280067
231 0.155314 0.349831 0.353018 0.450952
1509 -1 -1 -1 65.678037
1261 12.296942 13.931813 16.469892 28.025412
1497 -1 -1 -1 54.036025
1959 -1 -1 -1 211.858244
1002 -1 -1 -1 11.281552
224 0.132861 0.289828 0.314925 0.374929
160 0.093577 0.219726 0.227941 0.271423
584 -1 -1 -1 5.173823
1650 19.712282 39.715737 40.522493 88.057634
303 0.151988 0.331728 0.361534 0.419473
1724 137.820188 248.148272 225.581953 502.750819
1595 32.194585 75.87592 63.601442 147.496024
584 -1 -1 -1 3.301964
1037 3.364291 7.527865 7.402757 14.876329
1456 -1 -1 -1 45.066644
608 0.674876 1.580609 1.516788 2.333693
1409 48.251477 106.410347 90.823934 170.710188
1509 -1 -1 10.295888 132.247901
909 -1 -1 -1 64.020423
1586 -1 -1 -1 165.150075
1405 -1 -1 -1 47.243721
892 1.734079 3.924451 3.763857 6.804236
3 0.002896 0.003206 0.004098 0.003427
1207 5.785128 16.343704 16.274092 28.792662
1328 8.408589 18.70047 18.127376 36.462846
313 -1 -1 0.02111 0.442537
500 -1 1.233843 1.266575 2.139445
1491 11.543136 22.819619 21.998105 48.436336
637 1.975796 4.544273 4.491593 8.669383
1562 -1 -1 -1 77.288011
700 2.034116 4.435568 4.321752 7.547912
1246 -1 -1 -1 29.684289
1328 12.970014 27.970559 27.548619 62.034168
1070 5.472958 12.087225 11.800243 25.299618
1753 23.019998 44.24985 43.719788 110.677485
749 -1 -1 -1 9.686596
625 0.8727 2.272878 2.226941 3.605818
1471 -1 -1 -1 32.682438
1047 -1 -1 -1 23.961037
1774 -1 -1 10.231657 219.849012
581 0.499434 1.148191 1.153031 1.641995
1928 -1 -1 -1 163.651871
5 0.003527 0.004589 0.005581 0.004899
1627 13.219036 29.712351 32.559815 66.259818
1436 -1 -1 -1 53.863498
369 -1 -1 0.045396 0.801756
250 0.140906 0.335073 0.345183 0.440092
532 0.532146 1.265242 1.274971 1.959294
1710 -1 -1 -1 453.158896
573 0.940518 2.44888 2.223574 4.133946
1015 3.134907 9.323429 7.36163 18.94866
839 -1 -1 -1 8.564153
1527 18.961434 40.906939 41.025484 82.839788
176 -1 -1 -1 0.370791
21 0.008386 0.017563 0.018976 0.018145
1305 -1 -1 -1 31.848169
1463 16.933409 36.003157 34.246014 70.241927
392 -1 -1 0.059944 1.076045
1278 -1 -1 -1 27.987059
789 -1 -1 -1 12.701707
1682 -1 -1 -1 123.484501
996 6.46784 14.430586 13.429373 26.495911
1672 15.042253 32.059139 31.672909 69.261753
1544 35.502059 62.105954 61.606368 139.966486
1614 11.577601 24.206781 23.562553 56.499283
1478 -1 -1 -1 65.523967
1111 4.248994 9.865454 9.64628 19.560045
1893 -1 -1 -1 116.802536
1234 -1 -1 -1 123.858368
82 0.059121 0.121791 0.122933 0.152809
1316 -1 -1 -1 42.313779
1837 21.15978 45.45035 36.959314 88.581104
1551 9.695763 26.602351 21.606786 49.137662
135 -1 -1 0.012815 0.196532
1038 -1 -1 -1 17.459193
370 -1 -1 -1 1.410828
1529 -1 -1 -1 62.023887
1061 9.749765 27.985396 21.457133 37.870518
1508 -1 -1 -1 79.609621
866 -1 -1 -1 9.229381
1207 8.793628 20.96955 18.077622 43.100066
1464 -1 -1 -1 50.008489
460 0.306078 0.9151 0.86226 1.107894
1449 17.197217 30.47857 46.137028 57.572442
1428 8.422275 20.561679 18.068445 39.81278
2066 -1 -1 -1 115.156214
97 0.04748 0.086494 0.090041 0.09542
1333 101.057205 175.287162 166.900104 330.307522
931 -1 -1 0.712507 13.611337
1072 3.44786 8.376439 8.165138 15.968814
1169 -1 -1 -1 27.422842
1526 38.449533 65.500712 64.634123 151.957169
1368 13.523381 27.016754 26.920202 62.4953
220 0.15848 0.329082 0.340995 0.424212
1583 -1 -1 -1 111.747468
214 0.143691 0.3225 0.349591 0.450572
560 0.514041 1.255313 1.240315 2.817618
400 0.343249 0.783722 0.8146 1.215438
1462 -1 -1 -1 91.197241
1036 -1 -1 -1 19.146042
1108 -1 -1 -1 58.70874
1134 -1 -1 -1 17.010314
1047 8.424789 19.013752 18.891161 34.416937
423 0.353588 0.726244 0.744127 0.912075
1337 -1 -1 -1 36.320467
3 0.003016 0.002995 0.004077 0.003346
577 -1 -1 0.078448 2.493835
1654 -1 -1 -1 652.513787
2096 43.703216 83.242289 81.25429 210.1858
1873 -1 -1 -1 404.424386
883 3.327221 7.622643 7.666276 15.280644
1537 24.458347 45.630731 44.513299 98.45847
367 -1 -1 -1 1.638749
1367 -1 -1 -1 37.149554
1380 7.974808 18.575323 16.832918 38.59598
1912 50.318675 104.209084 91.805031 228.04581
991 4.547199 9.976224 9.924065 23.204796
1633 -1 -1 -1 109.817048
1126 -1 -1 -1 20.833583
1451 6.554954 13.810734 13.44907 30.834493
1531 -1 -1 -1 116.94259
1231 3.682834 8.649866 8.48833 17.449104
1964 236.26927 408.017189 402.384379 793.682374
1891 -1 -1 -1 155.214687
664 -1 -1 -1 5.501342
888 1.76657 4.16199 4.075947 7.97537
1381 -1 -1 -1 43.019863
1354 8.864512 20.006569 19.711391 44.649586
481 -1 -1 -1 2.341828
1505 -1 -1 -1 56.281309
5 0.003897 0.004809 0.006121 0.00501
1755 19.025936 43.889588 41.228808 86.46391
759 1.249793 2.927526 2.989874 5.179563
1558 7.997472 17.988162 17.402686 45.213012
504 -1 -1 -1 5.882613
494 1.016742 2.126972 2.063432 3.139897
1368 9.258777 19.565987 19.208049 45.83141
1305 -1 -1 -1 40.91323
1478 -1 -1 -1 379.645292
509 0.568775 1.360543 1.357747 2.134837
1562 17.123207 32.930888 32.202439 79.523758
1911 42.477197 85.906196 84.164282 190.068461
85 0.059353 0.117823 0.126709 0.148231
506 -1 -1 -1 2.156397
422 0.700895 1.63397 1.545231 2.467826
31 -1 0.029676 0.036939 0.033022
1341 -1 -1 -1 132.484117
365 0.239643 0.609523 0.623348 0.882799
7 0.00522 0.006653 0.007434 0.007555
848 -1 -1 -1 15.679057
1494 41.712722 73.701818 73.609024 176.090671
770 -1 -1 -1 5.446328
1241 5.702733 14.381153 12.516457 27.486483
1707 -1 -1 -1 123.331121
943 2.830552 6.066391 5.95491 9.887807
738 -1 -1 -1 5.011405
858 1.74529 4.316852 4.263242 8.559254
836 -1 -1 -1 8.35026
1710 26.270423 56.799429 55.86953 122.596001
34 -1 0.030428 0.035167 0.034315
1806 66.234931 122.781821 119.762754 278.501434
1669 34.588111 69.813717 67.394202 141.531885
407 0.500417 1.197725 1.178679 1.706287
94 0.081244 0.169631 0.171735 0.215347
1831 29.952234 59.018685 58.469577 123.44705
764 0.985473 2.442819 2.418653 4.32659
1775 32.87417 50.00441 48.035188 114.286348
1152 -1 -1 -1 19.436121
3 0.003136 0.003096 0.003908 0.003266
1776 -1 -1 -1 159.863557
1403 9.516033 20.150692 20.810629 46.593572
1989 -1 -1 -1 180.347389
1114 -1 -1 -1 21.928945
1203 7.804327 17.860552 19.055431 36.236238
1889 65.585863 121.035851 120.011543 277.629204
286 0.14858 0.347978 0.366383 0.450672
1712 -1 -1 -1 496.724441
1402 9.515102 18.052214 17.738772 40.303628
1378 5.868987 14.682573 13.223494 27.673396
750 -1 -1 -1 3.44275
1329 10.15957 20.25008 20.14439 49.58614
1588 24.11674 50.330067 50.856893 116.249199
695 -1 -1 -1 5.825064
1436 14.788724 31.745135 32.835528 67.656377
1378 -1 -1 -1 36.305388
682 0.870887 2.217323 2.270794 4.137453
1761 -1 -1 -1 230.491594
948 -1 -1 -1 11.559948
1054 4.578547 11.027831 10.746441 20.409552
755 -1 -1 -1 3.499787
1347 -1 -1 -1 61.118045
764 -1 -1 -1 15.539413
690 -1 -1 -1 7.677727
1663 58.405998 112.844793 106.805072 239.477366
1692 28.911097 51.610578 51.278379 115.516694
1354 7.598588 15.533872 16.348893 30.657528
626 2.790646 6.110334 6.012049 11.147679
735 -1 -1 0.202302 5.859199
646 -1 -1 -1 3.602241
1917 -1 -1 -1 107.709363
1159 8.786824 15.859217 16.741666 32.265129
1908 -1 -1 -1 148.926146
693 -1 -1 -1 2.643628
1895 -1 -1 -1 118.192734
865 -1 -1 -1 12.059422
1406 -1 -1 -1 26.372927
667 -1 -1 -1 6.685161
1427 10.735889 21.613779 21.32368 48.526806
1025 -1 -1 -1 9.574875
1648 35.127661 65.155639 65.079696 139.896623
212 -1 0.262707 0.280961 0.363137
1576 17.569781 38.867502 37.264652 87.842737
1484 9.890862 21.712385 22.357654 52.643561
1618 -1 -1 -1 125.495212
1008 3.452538 7.746186 7.575304 15.501582
1309 7.387469 16.772785 17.443132 34.546312
1879 24.112554 50.350946 51.561675 122.613103
364 -1 -1 0.062609 0.9309
1268 29.093982 57.960294 55.519108 103.343857
179 0.383916 0.784112 0.815011 1.108095
275 -1 0.476842 0.498974 0.638948
690 -1 -1 -1 19.141614
879 1.880014 4.716377 4.621498 8.319552
579 -1 -1 -1 2.182837
1476 -1 -1 -1 129.299074
324 -1 -1 -1 1.106743
607 -1 1.674907 1.716415 2.866329
1778 -1 -1 -1 306.586588
111 0.068039 0.160243 0.171033 0.196983
1738 65.410221 114.475706 117.411457 243.066201
545 0.541984 1.334734 1.307732 1.763354
944 -1 -1 -1 14.151959
8 0.005881 0.007293 0.008907 0.008326
1515 13.402803 29.365325 34.503892 67.001249
1034 -1 -1 -1 11.509253
68 0.045255 0.092755 0.096843 0.104387
823 3.106694 7.183603 6.869008 12.140846
707 -1 -1 -1 41.451428
1945 34.235424 58.978489 59.422379 130.72437
77 0.039515 0.089659 0.092545 0.108556
695 -1 -1 -1 6.146723
688 1.24824 2.970467 2.848887 4.998432
556 0.824609 1.942443 1.940049 3.816666
71 0.055235 0.101412 0.107744 0.11603
504 -1 1.315207 1.343701 2.177508
1688 25.912586 48.813378 47.172115 115.004215
730 4.64899 7.022008 10.574575 13.245064
292 -1 -1 0.050876 0.566802
367 0.226759 0.484737 0.498372 0.65061
713 1.008997 2.593374 2.499297 4.411702
582 1.076656 2.618571 2.651513 4.357619
689 -1 -1 0.211089 5.390873
2120 -1 -1 -1 332.111001
2350 -1 -1 -1 1053.45967
489 0.549449 1.24801 1.256265 1.825943
461 -1 -1 0.5125 1.482353
1391 -1 -1 -1 29.654892
1103 5.451267 12.70836 12.197174 23.969994
475 0.955778 2.065656 2.069212 3.741585
1145 5.331952 11.703028 11.630462 25.319857
1581 8.587467 19.380005 18.899977 43.648392
1406 -1 -1 -1 84.086274
1707 37.619002 73.310329 74.530906 185.313078
1533 -1 -1 -1 43.593458
1371 12.254762 28.206585 25.415617 53.926897
1190 -1 -1 -1 17.883835
16 0.013465 0.021971 0.024016 0.025248
782 1.76664 4.080005 4.023978 7.485204
627 -1 -1 -1 3.348661
1899 24.975054 51.6599 51.939821 124.939081
1228 -1 -1 -1 43.662449
915 -1 -1 -1 10.939265
320 -1 -1 -1 0.793451
1185 -1 -1 -1 28.781892
2075 -1 -1 -1 164.789722
1561 14.505738 31.595683 30.692755 74.490851
893 -1 -1 -1 14.472775
1293 18.010816 36.696007 35.266714 76.899735
158 0.098246 0.209737 0.212452 0.244973
2166 492.855884 718.008823 696.023232 1439.919493
1500 -1 -1 -1 925.305999
1886 90.808565 168.631636 166.430033 362.026976
1154 6.735836 14.755911 16.542078 29.019312
1982 33.177313 61.474719 60.037471 147.823511
411 -1 1.674857 1.685427 2.455302
950 -1 -1 -1 7.879369
2077 -1 -1 -1 321.27471
388 -1 0.57615 0.598742 0.821954
1321 -1 -1 -1 49.523431
903 -1 -1 -1 8.68414
1952 -1 -1 -1 959.197873
1684 17.503386 33.175581 32.354206 73.397222
1631 -1 -1 -1 129.965303
1479 22.877178 47.213183 46.656761 97.683785
1622 26.426529 52.201184 51.593205 123.519316
590 -1 -1 -1 3.169433
1519 12.69777 28.054727 27.724242 60.26446
11 0.014036 0.014698 0.016721 0.017353
700 -1 -1 -1 5.94939
1232 4.855791 14.430846 9.857249 19.379353
1325 8.576818 19.291367 19.051664 42.069637
20 -1 0.019547 0.022422 0.022723
1654 827.297349 1266.795141 1277.477278 2381.288711
1544 -1 -1 -1 138.819555
1251 7.985811 17.652158 17.140439 35.046117
657 -1 1.81947 1.806626 2.83999
1900 45.437666 90.251641 86.450284 186.412005
1213 -1 -1 -1 43.235371
1243 -1 -1 -1 44.233308
1290 17.909635 37.255324 37.117813 76.493117
9 0.008657 0.012464 0.014678 0.014147
435 0.441785 2.059874 1.122503 1.698822
1099 5.679899 13.319465 12.821614 21.793408
867 2.197595 5.10374 5.040501 8.417275
1555 -1 -1 -1 66.663761
786 -1 -1 -1 7.528114
1417 9.999117 21.380637 21.061805 46.393493
553 -1 -1 0.082977 2.037322
1332 13.236719 27.022265 26.472636 57.042709
2359 -1 -1 -1 423.202449
823 -1 -1 -1 10.984199
994 2.64437 6.250138 6.572918 13.349282
855 -1 -1 -1 9.328709
1016 -1 -1 -1 18.319479
660 1.442588 3.292916 3.232984 5.132455
1124 -1 -1 -1 28.47396

==> measurements/ettt/ettt_low_jitter_slowdowns.dat <==
S_low_PRM S_low_CP S_low_CW
1.40 1.46 2.51
1.58 1.61 1.97
1.03 1.06 2.42
2.11 2.36 4.23
1.53 1.65 1.71
1.59 1.48 2.78
0.81 1.21 0.86
1.13 1.10 2.14
1.53 1.79 1.58
2.17 2.10 4.19
4.33 5.09 6.86
2.51 2.24 4.76
1.73 2.03 2.12
2.40 2.47 3.94
1.79 1.94 2.21
1.85 27.55 4.03
1.73 1.68 4.05
1.49 1.72 1.55
2.13 2.08 4.58
2.37 2.34 4.38
2.46 4.40 4.18
1.72 1.72 3.69
1.76 2.41 3.21
2.10 1.99 4.55
2.37 1.89 4.05
2.21 2.14 4.20
2.17 2.06 5.71
1.69 3.30 4.42
1.80 1.78 4.66
2.30 2.23 5.08
1.66 1.76 3.56
2.33 2.07 4.99
2.30 2.23 4.49
2.38 2.36 4.18
2.29 2.27 2.18
2.41 2.39 3.67
1.98 2.03 4.49
1.85 1.49 3.49
2.18 2.10 4.35
1.86 1.82 4.25
1.49 1.77 3.49
2.32 2.37 3.43
2.36 2.26 3.98
1.93 1.91 4.22
2.12 2.10 4.68
2.14 2.11 4.88
2.03 1.82 3.84
1.88 1.85 4.37
2.19 2.14 5.18
2.14 2.12 4.59
2.19 2.14 4.24
2.33 2.25 4.79
1.16 1.41 1.19
1.72 1.70 3.91
2.17 2.08 4.27
2.10 2.07 4.23
2.43 2.45 3.72
2.39 2.34 4.32
1.94 1.70 3.94
1.81 1.82 3.74
2.26 2.27 4.28
2.39 2.40 4.05
2.07 1.99 3.35
2.03 1.96 4.11
2.05 2.10 3.72
2.50 3.77 4.01
1.54 2.00 2.22
2.36 2.37 4.48
2.32 2.33 4.43
1.98 1.77 3.86
2.15 2.23 2.55
2.08 2.07 5.11
2.13 2.12 4.18
2.32 2.32 4.91
2.21 2.15 4.47
2.18 2.06 4.60
2.26 2.21 4.69
1.94 1.90 4.03
2.29 2.42 3.04
2.03 1.93 3.93
2.26 2.21 3.58
2.01 2.04 4.69
2.03 2.11 2.79
2.41 2.23 3.64
2.39 2.34 3.69
2.06 2.13 4.83
2.19 2.16 4.96
2.10 2.09 4.59
1.92 1.90 4.44
1.96 1.94 3.99
2.45 2.96 3.77
2.33 2.33 4.11
2.11 2.24 4.20
2.49 2.41 3.82
2.28 2.24 4.32
2.29 2.26 3.30
2.34 2.27 3.69
1.97 2.02 2.22
2.20 2.33 5.00
1.73 1.75 3.53
1.65 1.62 3.11
2.28 2.20 4.84
2.38 2.34 4.43
5.43 5.39 7.66
3.81 2.15 2.00
3.09 5.51 4.48
2.20 2.30 4.30
1.03 1.20 1.12
2.11 2.07 4.60
1.99 1.85 4.60
1.83 1.80 3.75
2.37 2.42 3.76
2.11 2.02 4.43
2.45 2.49 3.99
2.30 2.25 4.13
2.18 2.13 4.14
2.01 2.04 2.41
0.97 1.26 1.00
2.33 2.17 4.40
2.35 2.25 10.79
1.77 1.70 3.93
2.18 2.09 8.57
2.86 2.32 4.32
2.11 2.11 4.33
2.43 2.39 4.09
2.49 2.38 3.86
1.89 1.86 4.38
1.80 1.76 4.01
2.03 2.14 4.08
2.03 2.19 4.14
2.19 2.22 5.11
2.26 2.21 3.72
1.70 1.69 3.46
1.92 1.95 4.67
1.90 1.93 4.61
2.21 2.26 3.06
1.80 1.71 3.04
1.98 2.02 5.01
2.11 2.09 3.77
2.44 3.14 4.23
1.61 1.64 3.12
1.73 1.90 1.77
1.95 1.83 4.50
2.29 2.29 4.84
1.50 1.50 2.67
2.38 2.39 4.60
1.84 1.93 2.30
1.92 1.87 4.51
1.99 1.91 4.13
2.27 2.42 2.84
2.51 2.45 3.93
2.28 2.24 3.91
1.57 1.52 3.32
1.18 1.17 2.52
2.13 2.23 2.48
2.39 2.42 3.81
1.65 1.61 3.43
2.04 2.01 4.28
2.22 2.16 4.40
2.06 2.19 4.69
2.18 2.13 5.16
2.26 2.18 4.01
1.92 1.87 4.07
1.65 1.74 1.87
2.47 2.49 3.18
2.33 2.26 4.37
2.01 2.00 3.92
1.84 1.86 4.43
2.00 1.94 4.42
2.01 1.98 3.99
2.01 1.97 4.80
2.32 2.34 3.55
2.24 2.40 2.56
2.03 1.96 4.63
2.27 2.20 4.77
2.16 2.15 4.47
2.10 2.00 4.71
2.39 2.33 4.80
2.13 2.01 4.90
2.03 2.16 2.83
2.32 2.38 3.00
1.84 1.99 2.29
2.14 2.25 2.22
2.26 2.21 4.66
1.87 1.83 4.08
2.19 2.14 4.50
2.21 2.14 4.24
2.18 2.29 4.21
2.25 2.19 3.75
2.27 2.22 4.06
2.09 2.01 4.26
1.80 1.79 4.14
1.93 2.04 4.43
2.31 2.32 4.34
2.20 2.14 3.10
2.31 2.23 3.87
2.50 2.42 4.18
2.56 2.52 4.37
1.90 1.95 3.67
2.26 2.25 2.80
2.40 2.29 4.05
2.28 2.20 4.03
2.35 2.47 2.74
2.19 2.11 3.21
1.22 1.39 1.23
2.52 2.46 4.01
2.42 2.40 3.56
2.44 2.47 3.94
2.17 2.11 4.38
2.12 2.25 2.56
1.71 1.64 3.28
1.89 1.88 4.27
1.20 1.18 2.63
2.22 2.18 4.73
2.14 2.13 4.94
1.88 1.97 4.41
1.89 2.08 2.05
1.95 1.93 4.60
2.16 2.29 2.99
2.20 2.17 3.07
2.14 2.02 4.01
1.86 1.85 3.41
1.79 2.04 3.63
1.75 1.74 4.08
2.18 2.12 3.68
1.89 1.92 4.48
2.29 2.25 4.72
1.76 1.71 3.96
1.78 1.78 3.87
1.86 1.84 3.75
2.40 2.35 4.50
1.46 1.70 1.54
1.64 1.63 3.19
1.84 1.79 4.63
2.32 2.27 3.40
2.01 1.92 4.29
2.43 2.38 4.51
2.29 2.23 3.90
2.23 2.18 4.40
2.02 2.49 2.19
2.13 2.26 2.65
2.50 2.52 3.61
2.21 2.64 4.21
1.96 2.05 2.17
1.99 1.96 4.36
1.99 1.96 4.51
2.29 2.29 3.29
1.92 1.87 4.12
2.07 2.55 4.50
1.77 1.86 2.02
2.31 2.22 4.43
2.55 2.49 3.94
1.99 1.95 4.42
2.38 2.16 4.61
2.10 2.21 2.26
2.23 2.18 4.24
1.98 2.07 2.25
2.15 2.08 4.79
2.21 2.18 4.50
2.38 2.35 4.30
1.83 1.78 3.94
2.35 2.30 3.73
1.90 1.87 4.06
1.96 2.05 2.21
2.25 2.37 2.64
2.26 2.30 2.79
2.44 2.36 4.38
1.71 1.65 3.89
2.35 2.33 3.19
1.59 1.52 2.78
2.18 2.15 4.79
1.72 1.96 1.73
1.77 1.84 3.18
2.18 2.14 4.44
2.34 2.44 3.06
2.25 2.20 4.37
2.41 2.35 3.99
2.43 2.18 3.27
1.94 1.94 4.63
1.78 1.70 4.07
2.45 2.35 4.49
2.19 1.95 4.42
2.22 2.17 4.64
2.17 2.14 3.73
2.21 4.01 3.44
1.42 1.49 3.03
1.64 1.70 3.51
2.58 2.60 3.53
2.22 2.19 3.98
1.87 1.80 4.22
2.47 2.46 3.39
2.32 2.56 3.97
2.13 2.09 5.14
2.28 2.40 2.28
2.14 2.23 2.61
2.41 2.34 4.63
1.93 1.99 3.78
2.22 2.17 4.82
2.09 2.01 3.97
2.38 2.35 4.97
2.07 2.01 3.28
2.44 2.33 4.29
2.29 2.33 4.72
2.13 2.11 3.87
1.59 1.54 3.37
1.87 2.06 2.19
2.49 2.59 3.39
2.34 2.30 4.41
2.27 2.26 2.84
2.20 2.16 4.48
1.19 1.41 1.23
2.14 2.09 4.77
2.13 2.13 4.28
1.92 1.94 4.49
1.98 1.94 4.82
2.41 1.93 4.45
2.46 2.43 4.48
1.92 1.88 4.36
2.33 2.04 4.48
2.15 2.11 4.04
1.90 1.90 3.97
1.65 1.54 3.47
2.06 2.00 4.42
2.19 2.09 5.01
1.78 1.68 3.57
2.18 2.57 4.81
2.47 2.42 5.17
2.41 2.33 3.60
2.05 1.96 4.18
1.77 1.76 3.69
1.97 1.96 4.52
2.46 2.41 4.19
0.41 0.44 0.62
2.55 2.00 3.60
2.39 2.37 3.83
2.16 2.11 5.29
2.41 2.34 4.82
1.87 1.98 2.09
2.34 2.43 3.24
2.49 2.45 3.99
2.53 2.57 3.75
1.90 1.87 3.81
2.51 2.13 4.07
1.98 1.89 4.02
1.86 1.87 4.58
1.84 1.88 4.36
2.30 2.26 5.20
2.05 2.09 4.80
2.14 2.11 4.30
2.43 2.41 4.37
2.21 2.15 5.96
2.11 2.23 2.84
2.43 2.43 4.27
2.32 2.22 4.34
2.09 2.15 2.41
2.11 2.30 4.81
2.12 2.07 4.67
2.18 2.30 2.49
2.30 2.38 2.86
1.95 2.00 4.06
2.06 2.11 5.52
1.52 1.65 1.66
2.05 1.89 4.38
2.19 2.16 3.28
2.20 2.19 3.35
2.21 2.15 4.72
2.04 1.98 4.44
1.96 1.94 4.28
2.04 2.07 4.62
2.13 2.34 4.31
2.08 2.20 4.74
2.42 2.45 3.83
2.45 2.54 2.67
2.11 2.10 4.47
1.91 1.84 4.46
2.35 2.30 4.19
2.22 2.34 2.67
2.53 2.47 4.33
2.07 2.02 4.60
1.82 1.83 4.75
2.03 1.94 3.19
2.28 2.33 3.09
1.61 1.70 1.71
2.34 2.15 4.82
2.04 2.08 2.41
2.13 2.96 5.10
2.39 2.35 3.89
1.96 1.96 4.39
2.14 2.11 3.97
2.15 2.29 4.52
2.24 2.36 3.24
2.32 2.23 5.04
2.54 2.45 4.45
2.28 2.24 3.73
1.76 1.72 3.91
2.36 2.30 4.31
1.94 2.07 2.00
1.93 1.90 4.66
2.16 2.16 4.31
1.61 1.67 3.26
2.39 2.26 2.77
2.47 3.09 4.35
2.15 2.23 5.38
2.12 2.08 4.69
2.25 2.27 2.90
1.13 1.34 2.28
2.18 2.37 2.82
2.35 2.44 2.90
2.01 2.06 4.47
2.18 2.38 2.76
1.80 1.64 3.65
2.36 1.98 4.58
2.24 2.20 4.42
2.34 2.25 3.46
2.21 1.88 3.54
2.26 2.17 3.92
1.11 1.42 1.18
2.83 2.81 4.98
2.22 2.16 4.34
1.98 1.91 4.20
2.30 2.27 4.39
2.18 2.12 3.71
2.16 2.12 4.78
2.21 2.16 4.62
1.92 1.90 4.81
2.60 2.55 4.13
2.30 2.31 3.29
1.30 1.58 1.39
2.25 2.46 5.01
2.38 2.45 3.12
2.38 2.40 3.68
2.60 2.36 4.40
2.97 2.35 6.04
2.16 2.16 4.37
2.09 2.26 2.16
2.13 2.02 4.15
2.23 2.08 4.10
2.13 2.11 4.60
1.75 1.74 3.94
2.09 2.04 4.88
2.32 2.27 4.60
2.06 2.08 2.58
2.15 1.75 4.19
2.74 2.23 5.07
2.87 2.20 3.88
2.38 2.06 4.90
2.99 2.82 3.62
1.77 2.68 3.35
2.44 2.15 4.73
1.82 1.90 2.01
1.73 1.65 3.27
2.43 2.37 4.63
1.70 1.68 3.95
2.00 1.99 4.62
2.08 2.15 2.68
2.24 2.43 3.14
2.44 2.41 5.48
2.28 2.37 3.54
2.26 2.24 4.09
2.05 2.10 2.58
0.99 1.35 1.11
1.90 1.86 4.81
2.29 2.30 4.59
1.87 1.82 4.03
2.33 2.11 4.84
2.07 1.82 4.53
2.19 2.18 5.10
2.11 2.05 4.70
2.35 2.30 4.74
1.73 1.70 3.36
2.36 2.31 4.51
2.26 2.22 5.04
1.23 1.57 1.29
2.31 2.17 4.54
2.34 2.39 4.14
2.25 2.18 5.65
2.09 2.03 3.09
2.11 2.07 4.95
2.39 2.39 3.75
1.92 1.88 4.64
2.02 1.98 4.47
1.99 2.13 2.50
2.33 2.20 3.52
2.54 2.60 3.68
1.27 1.42 1.45
1.77 1.76 4.22
2.52 2.19 4.82
2.14 2.10 3.49
2.47 2.44 4.90
2.16 2.13 4.67
1.85 1.81 4.20
2.02 1.95 4.09
2.39 2.36 3.41
2.09 2.11 2.65
1.97 1.95 4.12
2.48 2.45 4.39
1.52 1.46 3.48
0.99 1.25 1.04
2.12 2.19 4.90
2.29 2.44 4.64
1.85 1.83 4.23
2.34 2.47 3.03
1.90 1.86 4.24
2.50 2.25 4.72
1.99 1.98 4.88
2.09 2.11 4.82
2.15 2.22 4.57
2.55 2.61 4.75
2.41 2.35 4.46
1.93 1.83 4.10
1.79 1.77 4.00
2.04 2.15 4.03
2.19 2.15 3.99
1.80 1.91 3.67
2.01 1.99 4.52
1.85 1.85 3.98
2.21 2.12 5.00
2.20 2.26 5.32
2.24 2.19 4.49
2.27 2.36 4.68
2.09 2.14 5.09
1.99 1.91 3.55
2.04 2.12 2.89
2.51 2.46 4.43
2.36 2.51 2.90
1.75 1.80 3.72
2.46 2.41 3.25
1.24 1.51 1.42
2.19 2.57 5.00
2.05 2.14 2.31
2.31 2.21 3.91
1.72 1.74 3.82
2.27 2.34 2.75
2.38 2.28 4.00
2.36 2.35 4.63
1.84 1.95 2.10
1.88 1.82 4.44
1.51 2.27 2.85
2.14 2.20 2.87
2.57 2.48 4.37
2.43 2.46 4.05
2.27 2.29 3.32
2.33 2.24 4.40
2.16 2.16 3.91
2.19 2.18 4.75
2.26 2.20 5.08
1.95 1.98 4.93
2.30 2.07 4.40
1.63 1.78 1.88
2.31 2.28 4.24
2.07 2.08 5.00
2.18 2.12 5.14
2.04 1.96 4.27
2.13 2.16 2.49
1.46 1.41 2.92
1.86 1.83 3.99
2.19 2.46 4.31
1.85 1.81 4.46
1.90 1.85 4.19
2.06 2.04 4.27
1.98 1.95 4.67
2.21 2.18 4.75
1.05 1.19 1.24
2.97 2.03 3.99
2.25 2.22 4.91
1.53 1.54 2.88
2.21 2.15 4.39
1.99 1.90 4.10
2.08 2.07 4.27
1.44 1.70 1.63
4.66 2.54 3.85
2.35 2.26 3.84
2.32 2.29 3.83
2.14 2.11 4.64
2.04 2.00 4.31
2.36 2.49 5.05
2.28 2.24 3.56

==> measurements/ettt/ettt_no_jitter.dat <==
Job_count time_noiip time_prm time_cp time_cw
890 4.571415 24.352712 6.713255 11.798802
1332 12.555212 8.369537 10.781399 33.348052
107 0.489295 0.474718 0.503783 0.607318
53 0.034726 0.166265 0.17996 0.212331
451 0.194778 1.423422 2.988792 1.835581
1538 7.542502 7.548464 9.9049 14.492516
798 0.252367 3.631978 0.223924 4.984055
2022 7.891483 20.613621 16.174938 26.599139
310 0.044665 0.472092 0.50239 0.545732
12 0.010329 0.019387 0.022472 0.022462
1925 0.521616 12.570191 2.198207 28.102994
881 0.715573 3.13035 3.210532 7.464195
1392 0.240785 6.953519 6.680794 10.662873
1551 0.17951 7.363635 0.771529 14.281577
292 0.021901 0.573654 0.620664 0.668545
1516 1.428601 10.931042 11.179311 23.5161
213 0.117492 0.334001 0.341175 0.377965
331 0.006783 0.126159 0.550701 0.14275
1166 0.985464 4.368641 4.460745 18.703579
442 0.05787 0.148981 0.159362 0.464989
2 0.004198 0.00524 0.006853 0.005971
955 0.494284 7.599671 1.714903 13.015904
951 0.508121 2.950089 2.944339 7.253246
17 0.007374 0.01594 0.018836 0.017984
973 0.713359 3.959277 3.973103 9.717295
1282 0.220357 9.08491 9.252407 16.23439
605 0.048552 1.402081 0.167136 1.844688
1538 0.291751 7.653502 1.175473 11.235867
961 0.489596 3.06196 3.131261 7.805521
2079 1.76086 10.712307 10.862952 19.961228
1122 0.291111 5.005355 5.102208 7.02726
1413 0.291662 7.453665 7.106799 11.58126
135 0.007544 0.05854 0.213865 0.064723
386 0.016882 0.834789 0.863964 1.008197
1025 0.8991 4.085746 4.131442 6.029652
1421 0.403272 1.720854 1.703301 11.209558
161 0.007935 0.065093 0.244853 0.069672
200 0.107053 0.361423 0.385709 0.416388
784 0.508041 2.213426 2.19949 2.991016
121 0.075292 0.240514 0.240565 0.291641
1037 0.181333 0.970846 0.870196 2.848236
489 0.051567 1.556543 1.575369 2.085123
1562 0.411008 9.643516 9.867701 17.455118
1056 0.300468 4.603736 4.852266 7.948721
889 0.140055 2.904723 3.072319 3.993852
985 0.581339 3.46884 3.546236 5.868187
2212 2.008969 12.110993 12.535805 18.563704
1104 0.051367 3.750332 0.175792 5.001708
1360 1.211712 6.512906 6.786093 10.500297
703 0.024025 1.763014 0.08461 2.356857
573 0.134684 1.925872 0.575659 2.574138
13 0.01065 0.020589 0.025678 0.019386
1410 1.135237 7.9591 6.268264 10.603251
481 0.192143 1.016201 1.04735 1.453569
671 0.275721 1.603763 1.59214 2.165345
94 0.011993 0.205319 0.207873 0.246887
360 0.013275 0.617658 0.052739 0.726805
1925 1.064043 6.375837 5.363262 18.252617
1959 1.431306 9.539589 9.68293 15.146102
2510 0.530573 3.382827 1.960107 25.880892
341 0.030147 0.103095 0.109007 0.568555
195 0.014387 0.329042 0.346765 0.410837
1192 0.682341 4.109591 4.065308 6.06024
1412 0.581099 7.73652 8.839877 13.027265
1047 0.659117 4.103249 4.128076 6.561117
1189 0.849246 4.726558 6.258695 6.65217
697 0.043502 0.890364 1.842284 1.137662
1413 2.955539 7.015458 18.070371 10.329423
1003 0.664567 3.776782 3.933899 5.673238
917 0.20649 0.903017 0.81413 5.749092
443 0.023294 0.927424 0.085722 1.17931
1375 0.490648 3.914012 2.920393 11.53876
215 0.074982 0.335184 0.339031 0.399286
1489 0.161645 7.157105 0.669066 10.445733
1717 0.148731 8.024234 0.640972 11.680609
1152 0.627527 3.668758 3.697532 5.506463
1099 0.256064 1.425606 0.950507 6.603788
795 0.086594 2.457708 2.552407 3.170857
1849 0.366833 1.611989 1.481321 16.894598
884 3.116994 2.762705 2.787652 4.177621
1263 0.928075 5.636769 6.207759 9.100198
2100 0.687079 2.55965 2.56475 20.04732
1748 1.979013 9.638287 9.636303 14.565964
386 0.060714 0.711535 0.737385 1.215118
1544 0.239794 7.258788 1.11032 10.832665
1230 0.25387 1.629271 1.208796 7.973118
581 0.061176 1.64459 1.072618 2.181726
1224 0.718369 4.65903 4.925915 6.988786
1286 0.322449 3.716147 1.306531 8.008474
1321 0.164621 1.830132 0.667352 7.847971
1708 1.29021 8.177504 8.233349 12.692282
609 0.265893 1.548258 1.493304 2.029658
1676 1.421928 12.708313 11.93023 29.504524
1308 0.272826 10.92029 1.190351 9.598471
1004 0.48093 3.124689 3.319087 4.734123
1399 1.158731 6.687406 6.774701 9.543056
1661 0.337418 1.090412 1.06845 12.219228
231 0.004168 0.027081 0.269099 0.04196
114 0.032962 0.129144 0.157729 0.157668
1549 0.210538 7.445851 0.985674 11.074622
679 0.324724 2.37968 2.265024 3.32633
1337 0.302462 2.565772 1.860308 4.637459
2067 2.429614 14.297026 15.926457 20.870297
73 0.021401 0.074661 0.076935 0.083077
294 0.039454 0.754827 0.822556 0.954875
1017 0.685035 4.072311 3.879035 5.519748
554 0.207402 1.066577 1.056277 1.358779
1620 1.122493 7.446452 7.895521 11.912516
1097 0.199137 4.323495 2.697831 5.875492
959 0.761409 4.000415 4.024811 5.912621
1475 0.305567 8.871316 7.589372 11.468547
56 0.00547 0.009719 0.012083 0.014016
1608 1.527238 8.849896 8.955896 13.613914
595 0.055194 0.916102 0.214516 1.357176
924 0.069492 2.913329 2.960518 3.983473
2049 2.009039 11.971649 12.059375 17.828214
1144 0.600576 3.995435 3.937576 6.597405
1706 0.324102 9.166594 1.757012 14.775952
1577 1.201111 7.131416 7.396247 11.111974
939 0.154643 3.591933 3.687934 5.327645
1894 0.68778 12.628561 12.566575 17.959111
934 0.100901 0.400117 0.362506 2.287556
169 0.003186 0.033423 0.16925 0.038022
672 0.086594 2.594356 0.305417 3.129477
1493 0.62396 4.089444 4.112417 16.043659
1656 1.378737 9.300678 9.320024 14.036174
1993 1.210709 9.659345 9.734468 21.746805
219 0.014067 0.074621 0.40697 0.090811
739 0.110689 2.774788 2.734471 3.277638
356 0.143661 0.621165 0.651763 0.779454
625 0.050255 1.80843 1.7925 2.700848
380 0.01053 0.118264 0.90976 0.142449
697 0.32787 2.088109 1.888101 2.667544
1779 0.392732 11.63365 2.366194 16.690533
763 0.050366 1.074893 2.318374 1.318203
212 0.00512 0.028684 0.300088 0.03198
398 0.0532 1.10029 0.243972 1.396832
922 0.553487 3.517803 3.369642 4.894466
1242 0.858033 5.94932 5.838702 8.838012
144 0.011753 0.108876 0.031439 0.146537
1456 1.097265 7.042258 7.25567 10.277836
1412 0.424352 1.938626 1.691098 11.244854
745 0.10617 0.656541 0.493303 4.550575
546 0.247748 1.308464 1.331808 3.209139
1777 1.489767 9.29158 9.377232 15.690201
657 0.090351 0.531245 0.344592 3.203358
1676 1.345284 8.427416 9.115387 13.079133
1143 0.165143 0.685987 0.712136 7.005408
355 0.009849 0.184208 0.186062 0.71916
1848 0.847663 6.719186 3.368901 17.576678
1919 1.757583 10.894863 11.368748 16.149028
1062 0.161415 0.553817 0.542085 5.940334
1806 1.448569 11.394978 11.040819 16.157094
102 0.007595 0.067337 0.134604 0.07402
1442 1.07364 7.162755 7.458364 10.238952
1044 0.584695 3.917808 3.962543 5.736227
434 0.03214 0.931772 0.991706 3.56952
784 0.157538 3.080996 2.907989 4.744111
1146 0.731162 5.223047 5.051203 8.109725
9 0.00509 0.009609 0.012013 0.011051
271 0.007755 0.112392 0.465991 0.133162
1978 1.720393 11.760791 11.642576 17.856587
1117 0.208905 5.631079 0.916803 7.843173
1383 0.331427 1.629381 1.665028 10.725572
1311 0.994681 5.215052 5.678057 7.813285
1150 0.683623 4.29936 4.226783 7.36664
401 0.018515 1.029536 1.088609 1.1317
638 0.021791 1.046369 0.101011 1.188087
669 0.341295 1.578665 2.021333 1.922565
1493 0.347157 8.689783 9.097613 13.009953
2109 0.392552 14.015133 14.719124 19.478495
187 0.009187 0.054002 0.303344 0.062878
663 0.284728 2.030119 2.999622 2.38483
225 0.01582 0.209877 0.057008 0.255504
1753 0.503472 10.62932 10.689134 14.883295
894 0.109136 0.669757 0.392272 4.979166
1417 0.814189 3.519786 2.110571 11.615104
1988 1.710966 9.842041 10.143312 14.957876
1118 0.75605 5.293371 5.650415 8.64128
1881 0.50771 2.577965 2.858335 20.931673
899 0.634109 3.541537 4.258473 4.974286
535 0.022823 1.297243 0.089639 1.598663
594 0.246296 1.239964 1.407111 1.671792
359 0.0108 0.197865 0.208054 0.716465
877 0.397922 2.062541 2.127554 2.911666
221 0.005621 0.04775 0.05324 0.055605
1187 0.809942 4.804045 5.025563 6.947728
746 0.37525 2.28413 2.397053 3.424856
709 0.26473 2.421379 1.495498 1.941753
29 0.017853 0.048081 0.051237 0.05834
1070 0.802337 4.761414 4.792323 7.002241
1239 0.703731 7.200236 7.451851 9.728808
362 0.013536 0.034566 0.062738 0.818769
1924 2.374941 12.32103 12.072299 16.448314
807 0.356474 2.298065 2.333663 3.034117
883 0.146758 3.484079 2.365864 5.021847
630 0.332839 1.982068 2.06806 2.677684
1308 0.991946 6.115484 6.066191 9.796686
1009 0.233101 1.725263 0.930119 8.847661
199 0.076505 0.339933 0.345043 0.392663
1529 1.231689 8.551892 8.237467 12.160335
541 0.017333 1.129736 1.132301 1.36434
1141 0.364379 7.032399 1.640973 8.97861
714 0.078067 2.318003 0.255303 2.936273
1949 0.564558 14.218989 13.72808 19.101401
2293 0.710393 3.699586 3.345677 21.98281
1025 0.909149 4.112738 4.116073 5.745054
1461 0.542567 9.200849 2.334775 12.948135
1811 1.144163 13.779608 4.634875 18.292362
1145 0.226969 1.162218 0.990303 9.102553
1367 2.441737 8.986654 9.782419 12.309879
825 0.43923 2.911927 2.766712 4.149226
225 0.010179 0.356104 0.033253 0.420706
1356 0.268768 2.260494 2.752064 5.278663
1545 1.437639 2.473528 3.529384 5.225622
1300 0.946811 1.834789 1.804042 4.439074
9 0.002254 0.004188 0.00541 0.048712
435 0.16383 0.334352 0.353148 0.72476
927 0.496739 1.091885 1.08402 3.673316
1310 0.298705 0.5814 0.595957 5.523686
996 0.604764 1.272196 1.198256 2.836033
203 0.007154 0.128764 0.011001 0.191372
1425 0.383966 0.57105 0.586138 6.025224
1610 0.331136 2.721887 0.41276 6.116116
1488 0.891085 2.12602 2.249253 5.504349
320 0.037972 0.343841 0.051087 0.549529
379 0.011853 0.314064 0.018014 0.479627
1055 0.57106 1.29024 1.239233 3.385292
1707 0.481751 3.613123 0.646282 8.429871
1397 0.258489 2.428061 2.675529 6.913675
2075 1.551804 3.262339 2.926414 8.969802
460 0.0213 0.383726 0.393915 0.642225
808 0.065825 1.064553 1.021913 1.515726
307 0.104067 0.188266 0.201251 0.268368
879 0.454269 0.987828 0.930229 2.50157
1727 0.635301 1.279219 0.752263 7.75795
1275 0.18507 1.980946 1.858234 4.152032
212 0.011892 0.129054 0.134845 0.151036
483 0.015629 0.068369 0.02128 0.559378
475 0.024636 0.262486 0.032061 0.564869
824 0.330686 0.69269 0.661961 1.273598
1018 0.916453 1.579056 1.580038 3.942235
1630 1.175583 3.083942 2.6653 7.911592
331 0.149382 0.256175 0.321097 0.339983
920 0.053571 0.115468 0.100951 1.774245
1076 0.183768 1.720854 0.252037 5.047726
856 0.065324 0.956428 0.088948 1.784525
1608 0.477252 1.267437 0.611035 7.408941
822 0.042891 0.906565 0.088568 1.680087
341 0.013575 0.059392 0.224655 0.080943
327 0.01008 0.107193 0.221038 0.155504
653 0.38583 0.656492 0.644269 1.080223
777 0.711095 1.065304 1.069072 1.859256
1566 0.852021 3.515448 0.993679 8.684051
349 0.01048 0.250684 0.135887 0.371853
666 0.260132 0.545372 0.536535 0.914599
1510 1.278418 2.696179 2.548229 7.092813
2006 1.021231 1.873072 1.926964 10.648245
1402 0.992507 1.91941 1.833878 4.505961
1434 2.000573 5.413577 2.883623 6.971713
1097 0.685266 1.368117 1.321839 2.927686
1794 0.644509 3.687904 3.612361 8.886315
1287 1.013537 1.830291 1.779645 4.527281
1377 0.989051 2.190823 2.096535 5.852697
838 0.718168 1.273028 1.272016 2.741034
454 0.015259 0.31731 0.32265 0.422008
944 0.134945 0.207252 0.215507 2.64923
610 0.219785 0.461051 0.468246 0.81947
1419 1.212463 2.180683 2.181916 4.908873
204 0.005099 0.014988 0.102884 0.018255
5 0.001873 0.002525 0.003848 0.002544
771 0.339532 0.740451 0.745409 1.476863
929 0.126289 1.323924 0.261945 2.974946
1395 1.261055 2.356226 2.199119 5.06567
1102 0.117342 1.475801 0.228522 3.377066
971 0.271924 1.687481 1.542086 3.085746
495 0.187875 0.406879 0.397542 0.685165
1645 1.548408 2.943296 4.951965 7.23467
780 0.411007 0.877709 0.875035 1.759738
597 0.028574 0.040938 0.041378 0.965166
708 0.466482 0.736072 0.768443 1.461073
545 0.06339 0.62408 0.078609 1.111883
731 0.013395 0.038102 0.038122 0.965476
748 0.058661 0.382965 0.748466 0.605585
396 0.011982 0.269049 0.29087 0.380139
1240 0.198746 1.889503 0.331707 3.986579
67 0.003877 0.035878 0.038192 0.041959
177 0.072276 0.14238 0.13185 0.23259
754 0.300108 0.628939 0.605165 1.02052
174 0.003416 0.018064 0.084429 0.021802
42 0.007283 0.019547 0.021481 0.022102
2024 0.629259 0.774394 0.776027 10.471592
87 0.026621 0.043552 0.045185 0.050556
699 0.065474 0.810864 0.841231 1.818379
541 0.035257 0.254702 0.529552 0.455902
1655 1.059423 1.409465 1.375672 8.231415
878 0.44412 0.896545 0.870746 1.665038
497 0.050004 0.539841 0.078498 0.980363
85 0.003607 0.011081 0.041268 0.012293
1119 0.31729 1.872802 1.831723 3.639913
1270 0.784894 1.832326 1.777161 4.51603
879 0.030127 0.873672 0.8728 1.514173
1063 0.208514 0.288205 0.296791 3.23085
843 0.107463 0.680076 1.100201 1.1951
1187 0.269339 1.027593 0.354932 3.524765
1996 1.348039 3.160457 3.006765 9.785175
1417 0.846191 1.89835 1.723559 4.603515
1354 1.040858 2.020642 1.837455 4.638281
729 0.332429 0.709522 0.701977 1.447687
1173 0.168348 1.621016 1.535985 3.205683
2154 0.335996 0.450081 0.433981 10.157448
1036 0.597069 1.501439 1.549931 3.354674
17 0.007965 0.009958 0.010861 0.011973
1630 1.298345 3.541968 2.941041 7.618748
1029 0.056737 1.22157 0.080342 2.664609
756 0.577252 1.126651 1.113325 2.335797
1643 0.641833 0.704933 0.70874 6.783107
630 0.02113 0.575157 0.030057 0.918747
710 0.147299 0.207713 0.212842 1.763395
666 0.040998 0.321067 0.069983 0.538869
247 0.007113 0.069842 0.143942 0.091102
691 0.04767 0.731122 0.726744 1.356154
296 0.139113 0.249963 0.251546 0.372815
1085 0.562613 1.29561 1.424323 3.00903
643 0.05804 0.314125 0.595005 0.490488
1452 0.477974 0.532487 0.562484 5.141462
344 0.022122 0.067698 0.07373 0.210238
181 0.006051 0.049914 0.105459 0.07922
1293 0.239764 0.981116 2.065626 1.846532
1408 0.405257 3.35802 0.649288 8.7787
1929 1.405448 1.712649 1.753576 10.032712
11 0.007495 0.006412 0.007044 0.007244
626 0.098206 0.772621 0.136738 1.440775
877 0.564477 1.191242 1.142741 2.884024
1717 0.341466 3.512422 0.540893 7.802014
819 0.053661 0.936141 0.08462 1.595989
1980 1.984633 3.719223 3.510449 14.857827
129 0.013406 0.008777 0.010951 0.102323
1287 1.213585 2.123495 2.038134 4.953737
1921 1.386071 3.041872 2.828739 7.638945
479 0.200379 0.366704 0.40707 0.553987
547 0.018435 0.093236 0.02094 0.164391
537 0.041418 0.279679 0.285109 0.689333
1848 1.514313 2.933397 2.769127 6.679431
377 0.012193 0.138011 0.24328 0.160945
1402 0.323171 0.416427 0.385138 5.376017
1165 0.102884 1.668355 0.139945 3.325659
470 0.172376 0.363838 0.337688 0.617337
864 0.515384 1.06778 1.040418 3.256839
1104 0.602559 1.290139 1.29031 2.515828
1172 0.203935 1.800945 1.751773 4.042995
365 0.01557 0.144733 0.022302 0.189408
1515 1.017935 1.991135 1.905925 4.446368
310 0.009949 0.053902 0.008486 0.067748
204 0.003807 0.025859 0.101662 0.03163
1641 1.658316 3.173952 3.040209 9.169009
143 0.054804 0.085332 0.082106 0.107293
1856 1.119918 4.490692 1.293516 10.201942
625 0.02145 0.532517 0.533389 0.850839
1481 0.312281 0.553266 0.623409 5.630838
1039 0.10551 0.649428 0.671149 2.210911
488 0.255753 0.43915 0.47091 0.902657
856 0.24845 0.792749 0.805974 2.654008
1141 0.228492 2.01467 3.785699 3.870389
3 0.003506 0.002685 0.003407 0.003056
272 0.013536 0.187375 0.191442 0.260774
1042 0.747013 1.475099 1.34841 3.198759
837 0.131479 0.236397 0.232199 0.996434
632 0.291381 0.545281 0.531205 0.99418
1427 1.029527 2.24201 2.133174 5.942637
510 0.060003 0.508431 0.538007 0.924068
948 2.643689 1.304017 1.225818 2.07767
416 0.020769 0.194938 0.025398 0.279799
820 0.503803 1.727497 1.250996 2.994172
1313 1.05758 1.73446 2.632818 5.164827
658 0.278667 0.588082 0.583213 1.067228
588 0.057759 0.615413 0.073559 1.174401
1833 2.362497 4.224959 4.608966 12.042562
519 0.292413 0.572993 0.572151 0.753345
1660 1.371834 3.007437 2.715234 7.947108
1849 0.535082 1.040688 0.774846 10.600426
1761 2.11536 4.136592 3.96071 8.59862
1670 2.086926 3.385152 3.423655 7.01189
1099 0.644269 1.436416 1.365762 3.477436
1245 0.939156 1.854617 1.76627 4.165377
1688 1.103296 2.573156 2.476222 7.649256
711 0.61886 1.090362 1.148812 1.715223
935 0.200479 1.992187 0.35413 3.720946
581 0.048883 0.929908 0.862071 1.416579
965 0.189208 1.84571 0.363077 3.323234
1487 1.05282 2.279651 2.587443 6.209593
1995 1.757995 3.847927 3.521579 9.753965
1914 0.662593 1.482393 0.807507 9.251906
1629 2.405789 3.329526 3.181436 7.93236
81 0.00532 0.050575 0.065825 0.045967
910 0.080352 0.135066 0.123684 2.420748
873 0.104577 1.23251 0.139674 2.111233
1694 1.244023 2.829902 2.667624 7.578251
1660 0.663955 3.390111 0.742885 7.739606
34 0.00506 0.013776 0.016401 0.015149
552 0.2589 0.565389 0.587832 0.985984
204 0.103766 0.138242 0.147309 0.198946
512 0.027051 0.412089 0.51316 0.615384
757 0.650931 0.977058 0.947612 1.733067
1667 1.552856 3.181417 3.081447 8.359598
665 0.108966 0.362295 0.775105 0.622948
851 0.428029 0.870116 0.984351 2.101454
101 0.005771 0.041839 0.045816 0.048471
1329 1.001985 2.211843 2.211882 3.796459
702 0.312872 0.674586 0.695095 1.393946
1925 1.740692 3.894515 4.39959 9.382733
422 0.057098 0.556772 0.070103 0.838656
1104 1.402062 2.177849 2.352799 4.633232
1819 0.483013 0.735802 0.743286 10.030068
1398 0.235085 2.647477 2.69718 4.446098
1025 0.042551 1.146168 1.120589 2.340055
1709 0.638588 3.761834 1.05201 8.863972
33 0.011331 0.017513 0.020088 0.018214
1285 0.363257 2.193338 0.515916 5.004635
1307 0.135536 2.052 0.195069 4.4365
1414 1.151237 2.290351 2.232441 5.630247
1002 0.090191 0.257827 0.126359 2.330266
459 0.035577 0.293485 0.049995 0.680817
792 0.029686 0.759927 0.041829 1.232721
1591 1.349232 2.713462 2.653759 7.045202
428 0.039795 0.171114 0.115389 0.250403
1205 0.69804 1.527098 1.471904 3.554282
729 0.093878 0.823557 0.802608 1.396241
1144 0.810493 1.461203 1.42764 3.67001
1392 1.155465 2.244044 2.133835 5.528786
65 0.003426 0.025699 0.027672 0.027822
1062 0.267997 0.838255 0.34405 1.592151
669 1.09481 0.668884 0.671289 1.392964
970 0.141348 1.364059 1.348981 2.994533
58 0.002816 0.025117 0.041278 0.027972
875 0.06873 1.04721 0.936792 1.75046
59 0.024967 0.048141 0.04207 0.060014
251 0.010129 0.210949 0.221038 0.29096
1746 2.261466 3.235459 4.244646 9.595546
1823 0.543748 4.455285 0.727365 9.047288
1501 0.328331 0.957311 0.517799 5.540097
470 0.013936 0.358458 0.02115 0.580558
1348 0.864915 2.069053 1.905102 5.16603
489 0.045827 0.095381 0.093617 0.138091
237 0.075332 0.141428 0.142369 0.192014
391 0.020479 0.324664 0.189148 0.475819
466 0.032842 0.398934 0.414624 0.677511
1280 0.12178 0.185972 0.19061 3.921756
1615 1.829339 4.090916 3.443351 9.147388
897 0.224515 0.357686 0.271343 3.465634
159 0.013325 0.123273 0.163168 0.143211
622 0.236116 0.512259 0.512359 0.903418
1231 0.171975 1.853986 1.86148 4.919433
776 0.425495 0.81427 0.800043 1.526166
1058 0.185241 0.206009 0.2169 3.667064
538 0.230826 0.465641 0.449921 0.786838
1775 1.42773 3.031773 2.754248 7.611684
995 0.607198 2.563868 1.191773 3.147091
985 0.225005 0.233822 0.229194 2.913349
254 0.095761 0.141968 0.137771 0.154482
455 0.035046 0.235406 0.060374 0.318352
1131 0.109147 1.837134 0.247077 3.773636
406 0.165994 0.353468 0.336346 0.611626
1266 0.342647 0.568736 0.573144 5.416563
749 0.023995 0.680828 0.036009 1.077057
731 0.017503 0.279378 0.383535 0.402231
782 0.079651 0.443018 0.13217 0.750148
1308 1.261907 2.142061 2.092177 4.934512
1714 1.243942 2.633109 2.542067 6.518246
1277 0.503773 2.476183 0.697529 5.46251
1345 1.625003 2.683896 2.683304 8.252155
390 0.022693 1.041119 0.376592 0.890393
1130 0.23821 0.274429 0.306109 2.584457
1284 0.814861 2.435585 1.593172 5.330069
1033 0.083638 0.140045 0.13208 3.506191
1084 0.300949 2.275383 0.316378 4.181136
924 0.108706 1.617258 0.16386 3.128856
1439 1.906515 3.567346 3.44781 8.843433
1716 1.936903 4.350316 4.173412 11.113105
1001 0.86745 1.621186 1.527158 5.020143
391 0.082797 0.568766 0.101673 1.01549
693 0.102794 1.158221 1.206652 2.435637
2111 2.219517 4.857125 3.970558 13.062792
92 0.041909 0.065504 0.068369 0.076665
303 0.117292 0.236056 0.234744 0.315076
334 0.131509 0.234313 0.242939 0.335514
1160 1.004299 1.735282 1.976437 3.36259
797 0.196902 1.13166 0.191051 2.402924
1115 1.063552 1.657254 1.75554 4.127345
1591 1.255715 2.611378 2.515427 9.452024
674 0.117432 1.058602 1.044155 1.837515
293 0.166896 0.30107 0.312261 0.49178
459 0.043091 0.559559 0.603482 0.983399
391 0.058831 0.073449 0.068099 0.706566
1686 1.40142 4.170507 2.97724 10.633248
1894 0.330084 0.880234 0.427459 10.63434
711 0.064873 0.92019 0.84061 1.347038
466 0.01599 0.468867 0.017042 0.667112
1245 0.258229 0.294026 0.302712 5.06084
1060 0.247207 0.554258 0.447807 4.523664
1638 1.726284 2.852364 2.324395 6.594
80 0.005501 0.035467 0.038242 0.041198
1106 0.652344 1.392653 1.366525 4.42111
510 0.023585 0.192224 0.390388 0.284117
1630 1.596919 2.824922 2.816656 7.257444
603 0.246205 0.483004 0.50279 0.828667
77 0.023765 0.037541 0.039474 0.056327
843 0.055355 0.287714 0.08972 1.518491
1314 1.048793 2.082788 1.95653 4.964268
1297 0.20637 2.048884 0.330205 4.840233
1543 0.564397 0.688301 0.631253 8.074589
165 0.008586 0.011041 0.108435 0.011812
639 0.125687 0.724961 0.14808 2.191093
1108 0.768443 1.695276 1.695256 3.97675
992 0.264109 0.228723 0.217651 2.568978
775 0.451795 0.969222 0.91453 2.097486
142 0.007714 0.084811 0.049964 0.108706
1400 0.320315 0.373957 0.358057 4.940583
73 0.008967 0.019687 0.043031 0.025107
1646 1.28494 2.644191 2.41129 6.397898
1249 0.098356 0.12664 0.135466 3.478708
915 0.097364 0.599434 0.145796 2.048835
919 0.727907 1.39062 1.286042 3.165667
1381 1.082868 2.108537 2.012175 4.870801
1246 0.318823 2.066217 0.39115 4.390272
832 0.41239 0.891185 0.885385 3.078402
45 0.002866 0.005119 0.018816 0.005691
1261 0.158069 1.694655 1.644259 3.382587
1908 1.728458 3.424215 3.26249 8.532194
753 0.070483 0.389196 0.093317 0.630132
1188 0.26997 0.581209 0.335955 4.343584
446 0.153501 0.281493 0.289608 0.409875
1647 1.67637 2.967141 2.84516 7.220625
1106 0.144373 1.461904 1.414966 2.867353
805 0.094629 0.947913 0.127582 1.805644
1288 1.331919 2.366154 2.309497 5.662928
1182 0.215247 2.001324 0.356735 4.368361
307 0.006722 0.046808 0.17978 0.058221
1026 0.059192 1.145336 1.132491 2.275553
360 0.111971 0.209676 0.224214 0.283175
914 0.1483 0.259131 0.189027 2.458259
185 0.006162 0.125317 0.06855 0.156506
407 0.016391 0.060485 0.297082 0.087906
1158 0.134845 0.209176 0.196562 4.353393
334 0.107353 0.19067 0.20065 0.279098
26 0.001774 0.011011 0.012844 0.011632
1567 0.309776 2.715405 2.556925 6.387228
370 0.007685 0.179359 0.188527 0.220257
1909 1.472004 4.583908 1.92465 11.476242
1561 0.41779 0.7875 0.657133 6.405573
1578 0.448999 2.914672 2.862303 6.692095
74 0.031279 0.048352 0.054332 0.065153
105 0.029425 0.046738 0.049404 0.051959
1523 0.218483 2.562115 0.293425 5.460897
387 0.034685 0.078699 0.065564 0.664587
842 0.478645 1.022915 1.003067 2.334374
2173 1.779765 3.72809 3.52737 9.474166
1723 0.517639 0.718159 0.599484 6.255338
717 0.370852 0.748336 0.724359 1.29543
1336 1.023426 1.907537 1.805915 4.052032
1176 0.12677 1.647916 1.622148 3.517992
1229 0.066907 1.52827 1.483606 3.246178
1531 0.943815 2.084181 1.994231 4.92858
1307 0.118384 0.382383 0.397522 4.635697
731 0.070443 0.774985 0.795575 1.40679
1080 2.997859 1.316709 1.2691 2.843297
1502 0.49674 0.687049 0.697098 7.041285
112 0.003286 0.009598 0.044825 0.012474
1145 0.653005 1.415437 1.36941 3.811227
588 0.281773 0.565659 0.550612 1.005041
1147 0.91512 1.703862 1.657846 3.810266
539 0.027252 0.134986 0.037511 0.760969
394 0.03166 0.39633 0.424392 0.696607
1162 0.742785 1.410858 1.347408 3.110061
593 0.237178 0.47098 0.484466 0.806906
587 0.022232 0.030157 0.033523 0.77724
1240 0.202463 1.986596 1.974504 4.525147
430 0.034876 0.40191 0.05272 0.670798
965 0.424272 0.95764 0.928616 2.100121
1040 0.40178 1.719663 0.44462 3.874176
1698 1.313995 3.253112 2.900495 9.585536
1206 0.810743 1.878502 1.772592 6.133949
1448 1.408143 2.664099 2.565251 6.517344
281 0.01573 0.096072 0.16378 0.136158
904 0.1636 0.388154 0.313453 4.746245
682 0.494976 0.699543 0.79868 1.468437
965 0.058911 0.686568 0.080482 2.519825
869 0.647996 1.71325 1.02056 3.377787
1316 0.368827 0.431116 0.472885 7.046696
1089 0.119576 1.129706 1.145246 3.188319
578 0.334913 0.548797 0.526807 0.823608
439 0.01085 0.155384 0.307311 0.219225
1129 0.138071 1.603382 0.202403 3.752706
1284 0.479918 3.011715 1.032122 5.911609
1062 0.328501 0.571531 0.4546 4.15096
522 0.034656 0.448729 0.041449 0.647475
271 0.012904 0.051517 0.203555 0.071325
330 0.15318 0.31746 0.318542 0.612207
764 0.309937 0.774985 0.65577 1.344713
548 0.27999 0.42273 0.475189 0.765728
264 0.020609 0.108946 0.231467 0.178567
243 0.007093 0.134965 0.010791 0.178468
304 0.009107 0.245083 0.015139 0.389347
1434 0.901034 1.989162 1.939097 5.107939
363 0.112492 0.213774 0.208093 0.28034
1266 0.191282 0.404034 0.417429 4.240258
937 0.460161 1.008978 0.900092 1.844358
810 0.356845 0.907506 0.796286 1.714371
1508 0.708189 3.78084 0.901465 7.461571
1562 0.30133 2.963424 2.915122 7.961736
1717 1.663445 3.202816 3.069614 8.268888
862 0.112683 1.083178 1.074762 2.167378
1039 0.075203 0.104107 0.128443 2.509987
1248 0.715963 1.468016 1.361174 2.927206
538 0.034445 0.514332 0.037141 0.801646
1530 0.604934 3.133014 1.118956 7.035084
825 0.029926 0.888551 0.069942 1.705746
1373 0.348118 0.511216 0.49172 5.217036
147 0.044594 0.070894 0.074882 0.083858
564 0.279889 0.531645 0.50775 0.824629
1528 0.308974 3.109339 2.890336 7.358565
9 0.005741 0.006772 0.008636 0.007564
1325 1.051057 2.016072 1.880567 5.00308
603 0.248189 0.477813 0.478975 0.844767
896 0.150966 1.203917 1.294378 2.406772
1872 1.673104 3.401222 3.356487 9.020107
467 0.039775 0.440594 0.467334 0.611887
660 0.034655 0.585457 0.708871 0.997686
291 0.011622 0.19569 0.223713 0.332399
763 0.09547 0.227861 0.154392 0.779995
108 0.004708 0.007885 0.005841 0.072217
910 0.086614 1.112935 1.192665 2.43793
465 0.16916 0.37026 0.358729 0.562243
446 0.172436 0.36477 0.361253 0.630012
1399 0.754297 2.019329 1.64925 4.207136
812 0.073349 0.101071 0.106791 0.710413
1118 0.971127 1.753596 1.73949 4.402776
367 0.029376 0.333902 0.340504 0.541845
96 0.032782 0.059622 0.060825 0.074962
873 0.151526 0.19539 0.209637 2.582283
642 0.01602 0.020389 0.022062 0.656792
746 0.067798 0.135797 0.112914 1.499395
1488 0.276313 2.806116 3.217094 6.507196
756 0.053952 0.196511 0.056657 0.697349
788 0.067167 0.229113 0.0949 2.062851
1704 1.410978 2.532749 3.191064 6.919104
1088 1.05787 2.103408 1.608221 3.930022
1395 0.963522 2.213366 2.090283 7.016529
1783 1.686569 7.104224 4.052443 11.910022
85 0.009899 0.050685 0.053781 0.061596
1238 0.685987 1.930801 1.65505 4.01867
1418 0.919058 2.101995 2.033535 5.452661
1976 2.075134 3.805937 3.573437 9.29668
388 0.01589 0.324714 0.323883 0.464979
2139 0.462735 4.7538 4.182169 11.863794
318 0.015128 0.218083 0.295288 0.341827
690 0.076896 0.087636 0.0954 0.599473
749 0.112132 0.446264 0.894291 0.787419
33 0.013776 0.018464 0.019767 0.019507
547 0.06338 0.622397 0.125588 1.049655
1329 0.33319 2.176326 2.128696 4.45783
967 0.069241 0.115609 0.095861 2.006645
137 0.003397 0.012263 0.05791 0.013385
1569 1.564669 3.146721 2.910956 7.256402
1058 0.339442 0.393554 1.436858 1.739399
38 0.003807 0.020018 0.022713 0.022373
115 0.004638 0.006412 0.007033 0.0633
2194 0.643947 0.731814 0.715242 11.657064
614 0.26427 0.524312 0.525153 0.931141
1982 0.662663 4.232404 4.096858 9.765296
1125 0.162357 1.709232 1.718419 4.002819
559 0.046457 0.081344 0.08961 0.53914
777 0.064212 0.235145 0.086052 1.645211
432 0.145916 0.283706 0.291071 0.442286
673 0.033413 0.632887 0.650229 1.075855
562 0.040256 0.589374 0.056397 1.008948
96 0.004469 0.044414 0.045847 0.050165
1881 0.324523 3.460043 3.24111 9.757311
1735 0.670648 1.027834 1.182256 8.845306
227 0.06901 0.118554 0.118975 0.141477
631 0.015559 0.2434 0.374498 0.390809
1599 0.063881 2.220609 0.10061 4.70088
448 0.179139 0.341546 0.343039 0.505516
1174 0.698481 1.542908 1.481782 3.547298
84 0.00545 0.050235 0.054052 0.059643
798 0.139804 0.981416 0.191131 1.669808
816 0.056056 0.960186 0.090611 0.804431
991 0.483815 1.032463 1.028074 2.151909
1029 0.515866 1.194809 1.156477 2.877542
2207 1.964435 4.027967 3.977722 10.712118
935 0.577582 1.05748 1.024678 1.954846
1106 0.209877 1.685647 1.685337 3.543181
1680 1.471663 2.909101 2.880918 7.5197
1715 0.557324 1.327981 0.705474 8.049131
690 0.028574 0.677401 0.040427 1.234715
396 0.013616 0.270101 0.269179 0.37549
1589 0.66103 0.760318 0.770116 7.886563
422 0.027993 0.355592 0.381051 0.546824
470 0.012604 0.304976 0.317681 0.40231
1255 0.776198 1.647796 1.619412 4.970019
1546 1.230116 2.563849 2.5171 6.423306
1348 0.891866 2.142702 2.022495 5.848098
1072 0.171585 1.764327 0.3863 3.873736
1063 0.6719 1.371514 1.341036 3.232503
1330 0.199557 0.52897 0.251045 4.001847
1014 0.062147 1.278949 0.091984 2.736364
1440 0.924709 2.119258 2.071467 5.500832
561 0.053551 0.538017 0.562514 0.853624
878 0.376031 0.855478 0.875926 1.786798
123 0.003426 0.059823 0.062809 0.072668
1064 0.118935 0.164041 0.1586 3.104671
533 0.049293 0.184318 0.065434 0.894452
883 0.070604 0.488965 0.90456 0.710955
571 0.014186 0.382793 0.397652 0.542756
6 0.002846 0.003226 0.003837 0.003637
2025 0.542326 4.228627 0.681779 10.135857
743 0.083388 0.922725 0.10032 2.651204
284 0.008276 0.165132 0.180922 0.242078
1208 0.364359 0.593603 0.464458 4.397716
1388 0.294647 0.310968 0.318863 2.103027
323 0.007634 0.011381 0.012183 0.219094
1760 0.484847 0.637345 0.721374 6.743813
1658 0.536264 3.301563 3.219479 7.891954
145 0.009107 0.086704 0.090912 0.116931
295 0.008466 0.192705 0.011462 0.264661
584 0.02107 0.504283 0.034115 0.780025
1426 0.815101 1.779735 1.685327 4.305011
2303 2.697972 4.710608 4.408677 11.583634
236 0.006042 0.122932 0.12666 0.156767
1736 1.773584 3.259003 3.071819 8.08577
1248 0.190921 0.239664 0.253439 4.458391
987 0.266524 1.533901 0.3593 4.280765
636 0.274469 0.549048 0.524201 0.824129
696 0.097004 0.841081 0.125918 1.397994
998 0.605275 1.169111 1.115239 2.329255
71 0.011071 0.045426 0.048231 0.055495
1501 0.21142 2.487374 2.348321 4.921196
886 0.185731 0.700424 0.212833 2.969134
245 0.004839 0.115168 0.115448 0.131008
1688 0.437517 0.659868 0.534892 6.41421
884 0.20062 0.254571 0.260944 1.113425
287 0.01097 0.081404 0.159912 0.106842
1391 0.913507 2.070195 1.881848 5.269945
940 0.11115 1.376232 0.167567 2.971039
778 0.072598 0.890213 0.905783 1.745451
367 0.021511 0.039014 0.042931 0.26429
1006 0.490307 1.071817 1.077387 2.239385
1534 0.309886 2.966861 2.85523 6.80544
766 0.374388 0.771859 0.731032 1.410838
1158 0.231868 1.838857 0.409555 5.315321
275 0.013996 0.180562 0.013696 0.223492
454 0.01039 0.292313 0.294256 0.418431
304 0.018125 0.117222 0.247668 0.178497
761 0.084711 0.187044 0.196742 1.643548
1344 0.321778 2.248332 2.150135 5.005696
743 0.357796 0.810583 0.803379 1.905683
1710 0.309726 0.450151 0.460762 7.198062
191 0.004299 0.083568 0.087105 0.094148
1672 0.616326 3.552217 1.404736 7.770313
375 0.030248 0.191722 0.394626 0.302883
975 0.828407 1.274901 1.21121 2.678586
195 0.059002 0.102694 0.107033 0.137329
22 0.007314 0.01069 0.011823 0.012283
1802 0.410897 3.615517 3.443542 8.659877
140 0.009548 0.079761 0.023735 0.096693
792 0.1427 0.185661 0.192894 2.494066
334 0.104177 0.191151 0.201171 0.261364
195 0.004308 0.023284 0.090461 0.027181
609 0.086694 0.767642 0.779664 1.596389
55 0.003837 0.028935 0.030709 0.033413
1216 0.21159 2.12034 0.280912 5.077992
1398 1.133794 3.894144 2.16275 5.675021
729 0.093948 0.917435 0.114767 1.668415
1622 0.451885 0.509414 0.530143 7.337906
326 0.102594 0.179199 0.186322 0.244422
520 0.180431 0.366192 0.360592 0.560059
766 0.094649 0.847102 0.891155 1.612159
1190 0.347797 2.052522 0.750108 4.491654
852 0.395428 0.870116 0.87776 1.953665
1323 0.245244 0.570058 0.577613 4.347741
2543 0.326007 5.292318 0.424623 12.842576
87 0.027231 0.042961 0.044244 0.048622
1608 0.434712 2.906807 0.575058 6.829224
1692 1.080043 2.625274 2.483776 7.119043
1473 1.124918 2.350455 2.301502 5.963687
1272 0.173147 1.813269 0.242178 3.799946
553 0.197534 0.370891 0.37571 0.580157
1729 1.225037 2.796107 8.205247 7.715501
1494 0.974433 2.133234 2.049325 5.310703
332 0.017753 0.23816 0.245564 0.340924
233 0.006252 0.076855 0.012303 0.101101
19 0.008036 0.011552 0.011982 0.014077
721 0.052349 0.227921 0.224595 1.182026
703 0.042691 0.67163 0.670097 1.16849
1065 0.554288 1.186905 1.156797 2.626266
1301 0.153129 0.561572 0.556001 3.695609
1470 0.327529 2.750561 0.453758 6.659665
1324 0.093858 1.846061 0.14267 4.06127
750 0.267887 0.591338 0.588263 1.026321
1824 1.350253 2.933818 2.846002 7.753362
1082 0.620233 1.359811 1.330045 3.249314
1965 2.084943 3.788434 3.614345 9.363125
684 0.348539 0.670939 0.67136 1.192405
61 0.017874 0.028334 0.029536 0.033233
1262 0.191843 0.434471 0.426867 4.265185
1073 0.12155 0.285881 0.166585 3.058574
174 0.01067 0.105359 0.125427 0.126539
1032 0.69255 1.292023 1.283607 2.771351
67 0.023705 0.040977 0.041158 0.048081
181 0.00546 0.010369 0.092124 0.013555
1520 1.063371 2.188579 3.255226 5.216554
577 0.027502 0.512138 0.508372 0.886938
1564 1.068029 2.341087 2.214769 5.917891
1357 1.260664 2.320798 2.265224 5.543513
1527 0.916072 2.230428 2.144085 5.582296
1087 0.55539 1.22707 1.180532 2.638149
1613 1.664488 2.960969 2.829621 6.766205
1161 0.257707 2.086446 0.34359 4.633543
605 0.235686 0.505246 0.479357 0.848114
1189 0.734259 1.609654 1.571912 4.032085
1505 0.761089 2.978873 2.94018 6.598488
1121 0.071665 1.467545 1.503994 3.260346
1807 0.217832 0.291181 0.292694 7.790603
65 0.019978 0.033273 0.043713 0.039224
162 0.046037 0.07933 0.079951 0.093436
793 0.053431 0.926111 0.076315 1.666461
379 0.12138 0.226679 0.225707 0.323401
2118 1.377074 3.065747 1.797569 11.541636
263 0.083488 0.156075 0.157819 0.205439
1249 0.154292 1.926704 0.231628 4.554223
577 0.256155 0.5288 0.544961 1.064533
449 0.013205 0.021711 0.016982 0.049714
1180 0.164471 1.652936 0.245624 3.768968
318 0.00507 0.03721 0.005781 0.048111
2099 1.849588 3.761533 3.411512 9.559627
1300 0.402261 0.451013 0.477783 4.678037
185 0.061306 0.126459 0.116761 0.180341
399 0.021521 0.081163 0.028814 0.122762
908 0.416848 0.92551 0.842613 1.909722
960 0.140095 1.451925 0.177516 3.022897
535 0.029586 0.266695 0.365841 0.456102
1748 0.270041 0.590817 0.355332 7.425151
1245 0.759947 1.696348 1.65497 4.206795
66 0.002905 0.029556 0.0317 0.033624
366 0.223683 0.378205 0.354611 0.583544
67 0.009468 0.043362 0.044955 0.055234
1479 0.552135 0.649378 0.654127 6.389132
17 0.005811 0.007835 0.008716 0.008366
1262 1.044515 1.908759 1.848826 4.226203
1337 0.827595 1.720414 1.647115 3.792873
1339 0.229795 2.065667 2.027134 4.356628
502 0.049734 0.061296 0.065164 0.423802
1572 1.796056 2.000743 1.849427 4.431631
264 0.015569 0.169511 0.057038 0.237208
1000 0.543978 1.213325 1.193247 2.821976
194 0.065153 0.122662 0.136047 0.167977
899 0.173869 1.421257 0.314034 3.063063
888 0.524812 1.056928 1.023385 2.272818
878 0.375941 0.803961 0.813869 1.507711
613 0.038102 0.226358 0.075102 1.145205
1043 0.622176 1.317942 1.284709 2.950449
363 0.009728 0.110338 0.112944 0.173388
1439 1.021221 2.361486 2.275834 6.414279
1765 1.573335 3.137173 2.990456 7.947539
247 0.009157 0.14774 0.159282 0.204917
1075 0.487842 1.140567 1.061798 2.269622
1680 1.110009 2.425556 2.271546 5.738261
1568 0.398614 0.540753 0.547786 6.842099
360 0.016712 0.271474 0.282435 0.400958
1400 0.790855 1.830372 1.730743 4.550485
666 0.293856 0.604463 0.611657 1.116661
783 0.378466 0.713529 0.683032 1.203596
57 0.002916 0.024737 0.02676 0.026821
1184 0.705975 1.609434 1.565671 4.15665
1849 1.379979 2.962913 2.804834 7.727844
1812 1.315668 1.68661 1.58096 8.579123
737 0.083468 0.853824 0.83548 1.632187
1091 0.266985 1.756451 0.344892 3.806248
819 0.070523 0.862331 0.896946 1.508222
432 0.034666 0.19016 0.383525 0.299917
382 0.017824 0.06889 0.021651 0.096552
507 0.268518 0.505887 0.499735 0.855848
381 0.12166 0.247308 0.25365 0.374909
1221 0.196893 2.021163 0.271343 4.471657
368 0.013435 0.143782 0.160304 0.208835
918 0.46567 0.943614 0.887999 1.757703
1020 0.106241 1.501209 1.439942 3.34204
464 0.009879 0.060274 0.297944 0.07934
951 0.235766 0.29082 0.282214 2.90337
185 0.098115 0.154713 0.163008 0.217572
893 0.426307 0.890084 0.890263 1.753636
1554 1.106592 2.322672 2.133234 5.457721
1292 0.327189 2.211693 2.159794 6.312076
1577 1.417941 2.63921 2.542037 6.444918
1315 0.202072 2.017325 2.020601 4.705809
831 0.046358 0.848816 0.841211 1.376783
1342 0.183788 2.214227 0.267766 5.19251
221 0.071796 0.162998 0.155484 0.183066
41 0.003056 0.018004 0.019617 0.019016
729 0.023645 0.659618 0.684514 1.083529
392 0.020538 0.158881 0.025328 0.222781
422 0.033974 0.343039 0.360361 0.51827
513 0.011532 0.021791 0.014207 0.273317
1422 0.151987 2.156478 2.160906 5.038017
311 0.008626 0.038112 0.194327 0.050335
476 0.170813 0.34366 0.343449 0.504945
1863 2.182618 3.556676 3.301513 7.901472
1532 1.096053 2.267448 2.057521 5.350598
313 0.018655 0.240926 0.244362 0.380039
1544 0.566341 0.646101 0.653175 6.433325
992 0.467173 1.074532 1.074131 2.232812
1553 1.235707 2.706548 2.579197 7.788119
1365 0.192074 1.869245 1.770718 4.323857
738 0.101682 0.942773 0.954756 2.127793
411 0.017793 0.040196 0.022232 0.18017
41 0.011883 0.017584 0.018495 0.018645
1323 0.357566 0.462595 0.471351 4.625026
111 0.038302 0.06852 0.070895 0.086924
766 0.068229 0.963653 0.09024 1.707829
1125 0.531174 1.252549 1.215168 2.789224
1430 0.871268 2.059505 1.966399 5.229279
584 0.032742 0.165313 0.058571 0.864014
1449 0.822265 1.976829 1.858103 4.71134
1723 2.048995 3.56406 3.425718 8.616765
883 0.03163 0.881958 0.048833 1.488234
1075 0.945398 1.637476 1.582803 3.465995
1089 0.633098 1.333832 1.30045 3.105242
1396 1.214687 2.246798 2.126522 5.096588
1270 1.027223 3.025451 1.748847 3.864127
434 0.260673 0.455451 0.445072 0.762792
1226 0.321478 2.004461 1.991366 4.334648
1236 0.11094 0.141217 0.144243 3.93403
1314 0.283807 1.960177 0.377725 4.101286
445 0.029125 0.199707 0.415355 0.360411
1685 0.572162 3.509226 0.690405 7.629137
661 0.037631 0.059442 0.049102 1.088729
2203 0.316338 4.354695 4.190495 10.764637
636 0.040146 0.60323 0.625393 1.034586
1354 0.279508 2.391082 0.352386 5.893554
1072 0.286953 1.323954 1.318874 3.580581
876 0.077607 0.991946 1.005832 1.955809
688 0.231568 0.9519 0.965505 1.960688
805 0.369799 0.792649 0.774715 1.533651
315 0.008486 0.102865 0.012714 0.151767
1249 0.865557 1.668655 1.677321 3.561665
854 0.398614 0.8835 0.905342 3.107266
846 0.112723 0.318653 0.329724 2.050557
996 0.048412 1.144945 0.072407 2.261667
731 0.05851 0.804973 0.090772 1.499756
484 0.06361 0.130757 0.081064 0.213524
1272 0.926162 1.80893 1.749729 3.957393
424 0.024587 0.346936 0.373125 0.591218
733 0.456112 0.855538 0.852532 1.683353
1174 0.27454 1.682983 0.337719 3.065417
1191 0.133262 1.423983 0.81427 2.549542
2322 2.159093 4.372569 4.183882 11.367516
97 0.029766 0.049654 0.051207 0.059282
325 0.107333 0.203425 0.205759 0.28068
910 0.471682 0.973341 0.985654 1.939067
935 0.111171 1.204878 1.187235 2.502382
988 0.040126 1.171826 0.132971 2.62287
1820 0.702588 2.033125 0.866438 8.742932
1906 0.344642 0.419112 0.430324 8.640148
173 0.005049 0.017443 0.087415 0.022412
165 0.004308 0.073068 0.075533 0.083137
119 0.003076 0.013977 0.054022 0.014928
1050 0.541003 1.161045 1.143762 5.825377
152 0.119146 0.219135 0.209917 0.278988
710 0.124285 1.860578 0.197543 3.212695
897 0.117742 1.46468 0.215547 1.683714
2039 0.901756 0.993128 1.006032 10.922625
302 0.017453 0.210849 0.215598 0.307752
270 0.018425 0.214666 0.028784 0.318131
1637 1.080473 2.349353 2.139446 5.551708
608 0.024045 0.125237 0.479367 0.181002
1748 0.538438 3.707771 3.561425 8.786586
1140 0.932203 1.586641 1.532007 3.277888
13 0.00503 0.006692 0.007353 0.007244
831 0.059603 0.504464 0.502149 1.575238
1903 0.768584 4.195244 4.040832 9.616255
735 0.022312 0.027732 0.028854 1.093918
211 0.005681 0.114436 0.118234 0.146197
1863 1.960027 3.364412 3.165245 7.563011
1316 0.826443 1.774386 5.196817 4.220472
456 0.027181 0.374168 0.037872 0.558817
430 0.009728 0.060955 0.014437 0.093727
789 0.077567 0.432728 0.850488 0.728167
296 0.014888 0.221499 0.224384 0.304315
991 0.505636 1.139785 1.160204 2.757926
711 0.031891 0.035077 0.039435 0.593773
754 0.364059 0.768653 0.762322 1.456334
886 0.104798 1.209878 0.139624 2.299248
1814 1.205219 2.867212 2.75507 7.818776
1645 1.210149 2.77045 2.586021 7.460959
978 0.193185 1.574738 1.580178 3.487325
1552 2.127984 3.076278 2.967201 6.413999
520 0.031389 0.053451 0.056967 0.16394
1525 1.081155 2.275783 2.209779 5.689179
1789 0.499134 0.827685 0.579796 8.549818
848 0.027201 0.047109 0.042601 1.452497
841 0.387122 0.821023 0.827285 1.678995
1447 1.003718 2.121452 1.975225 4.876651
1208 0.181764 0.423441 0.242699 5.236873
1195 0.355182 2.090353 0.455181 4.371177
984 0.201672 1.611869 0.269981 3.575501
2112 1.673515 3.70189 3.252511 9.923175
1357 0.987838 2.036691 1.962812 4.711611
981 0.541244 1.113005 1.079762 2.447167
486 0.034184 0.249542 0.265652 0.709532
1726 0.41766 3.484539 0.524682 8.425523
1889 1.569628 3.071609 2.950259 7.632964
926 0.048762 0.06898 0.072787 1.902237
1924 1.657745 3.496272 3.266578 9.234222
85 0.033273 0.055435 0.054092 0.066987
691 0.037822 0.669416 0.078148 1.176795
1761 1.120429 2.674167 2.486292 6.801311
1589 1.126661 2.552046 2.505778 6.81107
1953 1.624422 3.194971 2.975837 7.808927
1009 0.198104 2.735173 0.33313 3.322193
2085 2.052 3.953987 3.711048 9.981475
1363 0.956088 2.066387 1.94594 4.990006
1800 1.682792 3.368059 3.135419 8.617787
458 0.01032 0.349952 0.02082 0.503081
708 0.190551 0.926411 0.90968 1.61272
983 0.479647 1.018797 1.001624 2.036341
1222 0.2009 0.507019 0.378816 3.751233
1736 1.08382 1.566863 1.536786 9.447746
1378 0.09497 1.937444 1.928898 4.154507
263 0.005691 0.073669 0.149563 0.094249
1758 1.393675 2.73413 2.582574 6.215794
567 0.259461 0.528479 0.494445 0.801596
79 0.007163 0.011632 0.044534 0.014477
283 0.012002 0.125317 0.251386 0.183878
243 0.01061 0.168178 0.171554 0.241928
1039 0.154983 1.282796 0.21156 2.666552
853 0.060335 0.90423 0.087866 1.631816
1210 0.12681 0.153851 0.162547 4.009802
1535 0.89896 2.267398 2.041961 5.349347
1924 1.324505 3.061029 2.902308 8.280859
1037 0.413212 2.332741 2.133495 4.591853
145 0.019977 0.16417 0.039765 0.202313
55 0.019026 0.049934 0.051136 0.056847
386 0.020589 0.135096 0.106621 0.291782
1632 2.865618 2.941121 2.810334 7.131467
102 0.008666 0.057388 0.01018 0.071575
215 0.019156 0.189037 0.024166 0.291671
814 0.336076 0.744598 0.735551 1.438761
642 0.066556 0.092284 0.097925 1.222863
389 0.020078 0.165883 0.028414 0.235575
504 0.077797 0.283967 0.573294 0.477373
348 0.118274 0.239573 0.239403 0.37022
69 0.002184 0.007524 0.027322 0.008596
795 0.061015 0.85141 0.893229 1.558387
767 0.360272 0.782309 0.760779 1.4913
1595 0.235035 0.339472 0.350432 6.604068
972 0.127411 1.356525 0.168258 2.957192
2252 0.886296 1.011202 1.010641 10.546584
71 0.002504 0.006703 0.03142 0.007564
1270 0.429523 0.687329 0.705284 5.594639
508 0.217101 0.418091 0.423902 0.742724
851 0.040747 0.927353 0.063741 1.744438
981 0.218133 1.539601 0.301951 3.292957
1566 1.23734 2.610707 2.530095 6.568762
1526 1.530214 2.769167 2.652366 6.724776
1395 0.180572 0.225376 0.229263 4.23565
714 0.083959 0.429953 0.875416 0.818317
921 0.473897 0.972199 0.973601 2.373338
1748 0.730001 0.870536 0.881286 8.831059
530 0.06338 0.532537 0.589765 0.958302
1553 0.425494 0.541434 0.555571 6.08126
111 0.032582 0.054533 0.056957 0.06365
983 0.065965 1.196693 0.099939 2.465532
226 0.075342 0.136418 0.141227 0.199006
626 0.239954 0.515635 0.510014 0.881757
608 0.024868 0.518701 0.532507 0.796046
1860 1.743517 8.078326 4.497455 12.138154
40 0.007975 0.008697 0.008876 0.052359
455 0.185771 0.319434 0.321428 0.440603
1629 0.405457 0.864464 0.884523 6.877846
393 0.13199 0.266754 0.271103 0.420014
721 0.071024 0.796606 0.77733 1.281433
1253 0.850639 1.777561 1.69764 4.241501
1304 0.079991 0.11093 0.117552 3.834621
373 0.022613 0.319685 0.336687 0.503121
886 0.45988 0.964955 0.975966 2.314126
1579 1.04684 2.372346 2.219948 5.614738
261 0.020238 0.201231 0.213874 0.334833
121 0.003697 0.031659 0.004879 0.040637
2055 2.042934 3.991869 3.746745 9.825831
434 0.014547 0.355062 0.020639 0.556482
1779 1.541034 3.224929 3.158202 8.461812
1494 0.352917 0.474367 0.436987 6.096208
842 0.070023 1.055486 1.030108 1.958143
1538 0.492822 0.609412 0.614793 7.144711
606 0.039604 0.306309 0.057619 0.509433
1426 0.937573 1.959405 1.892128 4.835113
991 0.214596 1.606949 0.249662 3.203769
1600 1.103927 2.457177 2.416339 6.384423
1083 1.687902 1.302122 1.259211 2.879265
1506 0.400808 0.908228 0.490047 4.773396
858 0.402151 0.857351 0.840069 1.689224
1599 1.128594 2.440606 2.325658 5.761735
228 0.077116 0.141888 0.15347 0.202874
717 0.307732 0.653926 0.678172 1.31644
126 0.006933 0.071696 0.075252 0.106351
1023 0.52352 1.114688 1.06843 2.175594
235 0.091773 0.139154 0.14297 0.186202
107 0.011121 0.059592 0.071055 0.070554
1459 1.354161 2.431598 2.328363 5.432292
217 0.020108 0.149172 0.159792 0.201541
17 0.002154 0.010099 0.011762 0.010059
1615 0.299727 0.756281 0.596829 6.527825
1002 0.23264 0.327349 0.335464 3.129718
380 0.135626 0.263758 0.270711 0.426246
353 0.02106 0.24868 0.26412 0.356114
512 0.027422 0.044925 0.051107 0.15852
688 0.066406 0.762281 0.774384 1.292925
1997 0.403793 0.641193 0.65568 9.712456
659 0.073869 0.739919 0.085382 1.351896
1433 0.272705 0.590046 0.329243 6.071561
1435 0.231438 2.381404 2.30579 5.194714
488 0.014818 0.350042 0.356024 0.480429
1156 0.115639 1.632447 0.183146 3.332942
1145 0.882819 1.832416 1.725122 4.325129
902 0.077777 1.12106 1.136459 2.150356
1374 0.140886 2.116903 0.216439 4.850452
21 0.004378 0.011271 0.011061 0.002735
1476 0.947361 2.186064 2.116843 6.64178
146 0.043172 0.072246 0.075493 0.087806
1884 0.506648 0.567554 0.568064 8.221797
1865 0.377223 0.709322 0.660128 7.501956
518 0.019427 0.424623 0.446344 0.716285
1119 0.080973 0.878632 0.109898 2.534503
842 0.053011 0.863844 0.842754 1.519123
794 0.358067 0.749707 0.732094 1.375892
1173 0.32815 2.066318 2.045468 5.211656
157 0.050285 0.093977 0.099398 0.122491
1434 1.108376 2.078811 1.943415 4.506312
1404 0.81953 1.988159 1.898009 4.861263
1658 1.382584 2.88208 2.789706 7.41944
81 0.003998 0.040667 0.042961 0.045826
21 0.007764 0.011442 0.012012 0.012474
1336 0.334693 2.369461 2.28404 5.550827
1083 0.145435 1.618581 0.274419 3.597563
779 0.03674 0.051107 0.052299 1.387103
1778 1.670319 3.118968 2.920112 7.378372
893 0.065674 0.141247 0.090721 2.169302
824 0.030248 0.881737 0.469578 1.643499
26 0.005982 0.013446 0.014878 0.003808
1139 0.800685 1.415216 1.324395 2.528662
669 0.377814 0.620483 0.622086 0.996544
1457 1.349512 2.587623 3.624854 6.145752
1817 0.434281 3.610878 3.451297 8.633597
279 0.132781 0.246406 0.249151 0.412921
1458 0.880225 1.94037 1.87138 4.758479
903 0.532728 1.153481 1.120279 2.724632
917 0.087295 1.185151 0.132671 2.464751
300 0.03172 0.076345 0.079451 0.389016
1355 0.334402 0.453778 0.47053 2.32147
340 0.012063 0.094338 0.197414 0.127211
1817 1.23761 2.870989 2.763305 7.659674
986 0.098487 0.133092 0.146027 2.894353
1552 0.524953 3.150237 0.706636 7.431743
834 0.056187 0.094208 0.071275 1.352568
61 0.005821 0.041348 0.008937 0.049243
1542 1.266044 2.5648 2.483737 6.393109
1765 0.495126 0.764506 0.631023 7.721151
177 0.054624 0.100229 0.102584 0.131228
758 0.091593 0.937062 0.948183 1.700656
1947 1.2744 3.017115 2.841302 8.023803
573 0.030648 0.559799 0.584305 1.014519
1492 1.156647 3.174723 2.267408 5.99715
1506 1.060135 2.271756 2.079172 5.618835
1183 0.27472 0.439752 0.452696 4.378139
225 0.012384 0.015429 0.01574 0.223723
1743 1.369009 2.893582 2.713311 7.068496
1592 0.514543 3.207695 0.637966 7.382811
267 0.008155 0.169861 0.011532 0.028083
1807 0.285741 3.493877 0.40219 8.443376
141 0.00531 0.080463 0.006813 0.096142
369 0.133853 0.267365 0.288736 0.456964
827 0.394156 0.921863 0.865908 1.844798
255 0.011792 0.109757 0.011541 0.122772
169 0.045226 0.072056 0.07388 0.078078
97 0.014266 0.047039 0.049424 0.056226
1353 0.76695 1.764727 1.776028 4.581033
306 0.044274 0.337117 0.05816 0.565119
1463 1.072337 3.450816 3.349303 7.66747
2041 1.930481 3.93974 3.735063 9.823336
680 0.362365 0.732265 0.699923 1.319184
223 0.085392 0.120237 0.138783 0.165793
927 0.369379 0.809371 0.811885 1.539151
1453 1.354211 2.534012 2.371785 7.137046
700 0.027883 0.329463 0.333661 0.917354
1607 1.303204 2.753898 2.730784 7.609209
1675 1.555611 2.979594 2.877331 7.322287
715 0.56589 0.892879 0.896675 1.42775
400 0.163079 0.265572 0.271153 0.377985
2669 0.316478 0.394015 0.397361 14.034109
777 0.395238 0.759857 0.737445 1.277726
1433 0.1741 0.247398 0.262837 5.23549
631 0.032751 0.580428 0.582832 0.955547
59 0.017182 0.03163 0.027722 0.029946
523 0.303013 0.577822 0.561852 1.200039
329 0.102042 0.179369 0.186202 0.230115
1165 0.273948 0.584575 0.625523 3.832107
845 0.079601 1.000342 1.000863 1.923728
279 0.010369 0.097114 0.202553 0.14296
1658 1.26358 2.742587 2.61745 7.083385
1641 0.522318 3.198228 3.05631 7.069137
390 0.011792 0.25418 0.260843 0.355683
1750 0.278006 3.128656 2.999683 7.20767
991 0.701196 1.280762 2.195442 2.650903
163 0.007023 0.02077 0.083198 0.030467
1355 0.302843 2.582764 0.399045 5.660244
511 0.027703 0.409034 0.048111 0.67195
833 0.61352 1.171505 1.186103 2.758166
648 0.258679 0.493714 0.504905 0.892027
1619 1.064223 2.571383 2.444884 6.928913
1626 0.609202 0.76665 0.779124 7.727994
1032 0.109467 1.436526 0.149773 2.705857
851 0.479056 0.980113 0.960827 2.121391
1141 0.168499 1.686529 0.297412 3.468829
232 0.013305 0.077647 0.160384 0.101722
1434 0.167136 0.210799 0.210237 4.176849
1025 0.559478 1.262808 1.234505 3.512512
1158 0.62384 1.34874 1.306291 3.13595
1717 0.611386 0.770527 0.778512 8.386749
1825 0.768163 0.874784 0.928376 9.214154
885 0.207282 1.244073 0.254742 2.415728
672 0.05832 0.741472 0.716936 1.45381
1440 1.135337 2.184521 2.140698 5.151752
1079 0.103275 0.189499 0.189759 2.954046
231 0.087786 0.972649 0.174149 0.28556
1310 0.794643 1.799523 1.739719 4.330389
1859 0.504394 4.120342 3.946643 9.414945
558 0.229454 0.493243 0.470119 0.929948
286 0.009097 0.184529 0.014698 0.26965
798 0.051788 0.056647 0.0635 0.728989
739 0.401569 0.823598 0.800213 1.563837
1347 0.357586 0.880796 0.490287 5.264235
561 0.245374 0.48689 0.484597 0.831423
1732 0.328541 3.380653 3.279772 8.380829
832 0.065955 0.520264 0.533239 1.775077
1744 1.827576 3.331951 2.949509 7.811611
1060 0.236758 0.38065 0.296751 3.35804
734 0.076134 0.773523 0.802087 1.444692
469 0.013716 0.342507 0.341275 0.537626
997 0.509463 1.072207 1.06818 2.12069
946 0.113685 1.184781 1.164162 2.247621
57 0.017423 0.027191 0.028544 0.029576
866 0.06876 0.3856 0.091362 1.901806
1439 0.347678 0.620483 0.583504 6.391808
585 0.033062 0.567513 0.559368 0.853634
510 0.039244 0.468236 0.049604 0.720272
346 0.127391 0.241006 0.237609 0.330125
706 0.037851 1.453839 0.680086 1.230376
1811 2.062891 3.716828 3.489208 9.064441
1150 0.381541 0.92515 0.540141 3.662707
1677 0.410776 0.749127 0.573434 8.342988
1208 0.120177 1.691679 0.181624 3.592233
93 0.004398 0.041899 0.044965 0.049243
2084 1.719622 3.661334 3.445285 9.658875
966 0.506538 1.114888 1.118235 2.75499
1821 2.56987 3.751555 3.633692 7.850325
373 0.037541 0.386451 0.361263 0.547005
1901 0.489786 0.815102 0.782169 9.381981
233 0.073399 0.143462 0.138522 0.181052
1430 0.478225 0.537616 0.53936 5.331251
1933 0.408532 3.839571 3.640444 8.792567
2053 0.564047 0.714812 0.660849 10.795174
375 0.019837 0.315677 0.025008 0.460641
913 0.118384 1.306961 0.172256 2.747636
1318 0.398954 2.536517 0.516046 5.325822
373 0.007524 0.228291 0.240194 0.316569
510 0.044424 0.075522 0.081293 0.391411
688 0.339151 0.697609 0.734128 1.407872
257 0.014988 0.10058 0.166125 0.109357
273 0.006753 0.074881 0.154141 0.094619
1391 0.787359 1.810564 1.764737 4.561816
313 0.114587 0.197724 0.202643 0.260322
935 0.108204 0.28551 0.292954 2.415939
1005 0.638407 1.346156 1.282224 3.053524
670 0.074701 0.397762 0.580197 0.710123
231 0.076565 0.146247 0.14315 0.203695
433 0.025739 0.36485 0.346706 0.560039
1509 1.237359 2.450193 2.327521 5.892833
1261 0.82016 1.708712 1.672062 3.918981
17 0.002004 0.007274 0.008687 0.007735
1497 0.162127 2.148352 0.314315 4.561035
355 0.015259 0.036309 0.024316 0.411398
634 0.040015 0.286793 0.065344 0.447857
1959 0.548828 3.866492 0.721154 9.522798
511 0.038713 0.263868 0.048512 0.410306
1002 0.101312 1.30048 0.161545 2.649601
800 0.129204 1.181504 0.181302 2.510948
575 0.035267 1.270122 0.565429 0.970325
224 0.080733 0.146557 0.178197 0.196401
160 0.055034 0.101552 0.102644 0.128894
1557 0.569928 2.894113 2.87709 6.460246
584 0.057799 0.647584 0.095701 1.145657
1650 1.021742 2.358329 2.309787 6.019303
303 0.097034 0.176604 0.182715 0.230837
1724 1.179019 2.814252 2.712459 7.5458
1302 0.101972 0.159471 0.136929 1.516167
1776 0.308714 3.157991 0.461522 6.861114
1595 1.017274 2.475952 2.340907 6.640317
584 0.023244 0.579706 0.034014 1.027733
1464 0.448017 2.918239 0.639529 6.668841
577 0.017403 0.197493 0.411749 0.298064
1037 0.603621 1.244153 1.250054 2.765059
1456 1.243582 2.39024 2.214497 5.566676
81 0.002345 0.032571 0.034294 0.053962
608 0.241006 0.474637 0.450832 0.742965
1409 1.783612 1.955027 1.911184 4.827298
1509 0.440863 3.100513 0.603691 7.63077
909 0.221859 0.683543 0.567904 2.793854
1586 0.524902 3.378659 0.712617 7.920527
1405 0.272866 0.442256 0.354961 5.414569
892 0.512098 0.960727 0.910442 1.72366
3 0.002365 0.002154 0.002755 0.002164
1207 0.833737 1.605716 1.551113 3.541197
1707 0.319063 1.089471 0.670438 7.587118
1328 0.757251 1.626426 1.511368 3.665131
313 0.006021 0.192564 0.01067 0.248851
500 0.210768 0.404565 0.424633 0.769876
1491 1.470461 2.651684 2.48578 5.960983
374 0.023013 0.361543 0.040166 0.567052
637 0.328581 0.68721 0.691187 1.504916
1562 0.357006 0.598752 0.578153 6.363384
700 0.415135 0.811374 0.789052 1.481732
655 0.064852 0.0789 0.083367 0.582562
1246 0.90408 1.625554 0.140976 3.393346
625 0.015289 0.518842 0.02682 0.732635
1328 0.795655 1.829359 1.838286 4.769078
1070 0.691928 1.483805 1.416118 3.545274
1753 1.402222 3.033266 2.981127 8.170883
749 0.031259 0.050135 0.065093 1.660069
625 0.242599 0.567002 0.513571 0.893811
1471 0.902266 1.864897 1.749969 4.054727
1047 0.071987 1.37002 0.118404 3.170004
1774 2.12069 3.660872 3.36842 8.995681
17 0.001993 0.007334 0.008817 0.007814
853 0.301981 0.397011 0.331647 3.104592
581 0.236467 0.450642 0.44958 0.680808
1928 0.405717 3.958856 3.82839 9.643757
318 0.019547 0.238642 0.249322 0.346947
879 1.085783 0.805293 0.809511 1.421528
5 0.002514 0.002835 0.003466 0.003146
1627 1.052601 2.385531 2.272838 5.786984
250 0.009498 0.082867 0.155765 0.109978
1436 0.190089 2.38526 2.295181 5.075087
369 0.011682 0.263027 0.01619 0.34913
978 0.173448 1.270162 1.282024 2.387475
250 0.08477 0.155525 0.157088 0.217281
532 0.191762 0.376802 0.385309 0.627286
1710 2.254223 3.682153 3.508465 8.40267
905 0.094198 0.547686 0.189298 0.986605
573 0.243741 0.531365 0.525224 1.076155
1015 0.538518 1.201031 1.225859 2.742606
839 0.060545 0.949495 0.090421 1.833437
728 0.047069 0.071215 0.072908 0.598342
1527 0.887038 2.112003 1.995284 5.257943
176 0.008526 0.113495 0.114977 0.155353
342 0.017393 0.258379 0.266394 0.392533
21 0.006663 0.009548 0.01066 0.010159
1245 0.077937 0.09558 0.097946 3.1093
1305 0.140315 2.086356 2.0622 5.095045
1463 0.837484 1.939267 1.853966 4.828901
215 0.008396 0.068048 0.066165 0.087405
392 0.009277 0.257837 0.268267 0.380229
1278 1.029246 2.030791 1.899913 4.501563
789 0.425314 0.870787 0.883221 1.953545
1682 0.468596 0.59746 0.5979 8.350281
178 0.008846 0.105459 0.108245 0.138482
996 0.50217 1.160284 1.14779 2.712199
648 0.025629 0.291791 0.584586 0.458908
1672 1.18455 2.599045 2.447969 6.077533
246 0.008056 0.151417 0.157698 0.207122
949 0.085131 0.108655 0.115008 2.479539
1544 0.991424 2.379901 2.2266 6.568491
947 0.115409 0.578835 0.691678 1.014078
1614 1.240115 2.589517 2.488426 6.51444
899 0.115579 0.23836 0.187705 2.19994
833 0.046738 1.921904 0.854505 1.467004
357 0.031439 0.155895 0.197544 0.23259
114 0.004108 0.057388 0.058992 0.067828
558 0.038743 0.538708 0.555069 1.053893
1478 0.29095 2.445374 0.397551 5.164847
1111 0.552635 1.284679 1.214527 2.956381
1893 1.839188 3.446918 3.352861 8.325334
1234 0.67122 2.08384 0.885365 4.502574
59 0.006282 0.034846 0.037701 0.040005
268 0.007263 0.17981 0.009919 0.237659
951 0.092916 0.336126 0.198385 2.507852
82 0.03194 0.056507 0.056768 0.074992
1316 0.203375 1.994832 0.276543 4.427493
1837 1.736604 3.250346 2.981268 7.757499
924 0.093567 0.573825 1.028865 0.933506
932 0.055405 1.094209 0.072888 2.010002
1551 1.24274 2.542528 2.344303 6.144148
801 0.149743 2.11513 0.894792 1.673204
135 0.00563 0.077347 0.006843 0.08952
1038 0.108175 1.359491 0.168949 3.062341
1719 0.498473 3.565813 1.374319 7.705642
370 0.168228 0.329714 0.328602 0.531696
1529 0.249943 2.452578 2.376434 5.669721
331 0.010249 0.215387 0.228071 0.305889
513 0.012854 0.015429 0.016512 0.260783
476 0.025107 0.214666 0.453397 0.34918
1061 0.552625 1.242329 1.196553 2.80773
1508 0.290229 2.825223 0.456433 6.461699
866 0.094198 1.065224 1.039366 1.918568
1207 0.722015 1.597491 1.540694 3.869077
1141 0.130086 1.504155 1.594846 3.229157
1464 1.299417 2.440855 2.30033 5.724204
491 0.009939 0.341856 0.019567 0.508131
1398 0.481882 1.38556 1.105922 6.953158
460 0.145134 0.283085 0.292002 0.40758
579 0.095711 0.337027 0.69805 0.573715
1449 0.782399 1.820392 1.841061 4.290613
1428 0.855528 1.942383 1.796758 4.67985
21 0.002104 0.008857 0.010179 0.009468
2066 1.9835 3.887651 3.692242 9.669034
97 0.027532 0.044114 0.046027 0.049614
1333 0.860558 1.961159 1.944508 5.323336
931 0.096563 1.257578 0.13247 2.8501
456 0.053832 0.249572 0.519743 0.42852
1016 0.192755 1.528891 1.582322 3.565532
1072 0.508943 1.171636 1.139134 2.706699
1169 0.15335 0.218543 0.249673 3.739742
967 0.138341 1.353599 1.423352 3.095714
1526 1.109448 2.486843 3.508565 6.637362
218 0.006693 0.024477 0.11657 0.029155
1368 0.95685 2.025841 1.902828 4.938669
220 0.086484 0.137249 0.140586 0.188497
806 0.055565 0.091493 0.076644 0.726193
1583 0.378014 0.607859 0.606016 6.995259
214 0.078138 0.15862 0.150675 0.221208
560 0.197874 0.35971 0.358869 0.525895
501 0.033984 0.450161 0.050465 0.754737
1731 0.262366 0.381071 0.34337 7.244589
400 0.149612 0.289568 0.310387 0.477924
1462 0.266975 2.389929 0.384056 5.792323
1036 0.144713 0.314455 0.273267 3.128967
2299 0.414053 0.959625 0.522889 10.002886
903 0.07437 0.092214 0.097655 2.452628
1108 0.315767 0.514903 0.51855 4.068574
1134 0.041478 0.065775 0.06884 2.61265
1474 0.219615 0.466221 0.468957 2.291393
989 0.044314 1.158331 0.065173 2.16264
714 0.046227 0.758044 0.788461 1.390339
1047 0.55475 3.603765 1.16849 2.559079
135 0.003847 0.016912 0.06358 0.019246
740 0.032973 0.08467 0.069642 0.672381
1030 0.226619 0.233311 0.242689 3.234606
423 0.143612 0.253209 0.256646 0.320687
202 0.007033 0.024206 0.120768 0.033153
1337 0.224094 2.084121 0.400727 4.348202
3 0.002013 0.001914 0.002344 0.002224
577 0.244081 0.498232 0.488704 0.914349
191 0.006833 0.085041 0.094549 0.098817
1654 1.022453 1.583134 1.605827 8.954393
2096 1.811556 3.88152 3.502353 10.003688
1873 0.653266 1.891858 1.614523 9.386891
578 0.047199 0.657975 0.062147 1.160214
883 0.498583 0.992056 1.022754 2.359091
1537 1.185803 2.482755 2.477876 6.245801
379 0.03677 0.341335 0.367656 0.63986
367 0.015028 0.302382 0.301951 0.452566
1367 0.183888 0.241647 0.247498 4.908823
1976 0.669887 2.090593 1.592211 8.741701
1380 1.104058 2.07291 3.398507 4.956012
1166 0.191182 0.296701 0.274069 3.68555
578 0.037241 0.255373 0.529511 0.403293
1912 1.66593 3.383118 3.115381 8.953822
317 0.016201 0.114677 0.242097 0.170732
144 0.004318 0.074911 0.079921 0.096743
1792 0.871337 1.984914 1.071056 8.546312
991 0.602159 1.331859 1.250275 2.917327
1087 0.323071 1.841452 0.431697 3.769578
1633 1.753296 2.996065 2.796078 6.512164
825 0.136889 0.232139 0.236187 2.049185
1126 0.859686 1.53373 1.487483 3.309298
1451 1.123525 2.235598 2.146338 5.170969
1531 1.510777 2.987059 2.784656 7.239601
353 0.005841 0.040266 0.20628 0.054904
1231 0.74028 1.565761 1.537137 3.572836
1964 1.308454 2.94006 2.686811 8.660758
1891 2.275493 3.820424 3.588917 8.945918
148 0.012404 0.019888 0.014908 0.061266
664 0.021871 0.628999 0.622717 1.118465
888 0.426557 0.908969 0.899751 1.875286
1381 0.287193 2.389529 0.413632 5.681253
1354 0.780957 1.882019 1.840871 4.707151
481 0.017293 0.395148 0.399064 0.675628
381 0.013005 0.257487 0.023465 0.355712
1505 0.184739 0.235876 0.241637 4.747377
5 0.002866 0.003226 0.003517 0.003146
1755 1.164362 2.546125 2.388737 6.253586
759 0.336686 0.712227 0.724019 1.40134
1558 1.157228 2.409576 2.308646 5.942458
504 0.026039 0.397783 0.407731 0.609723
391 0.038523 0.366874 0.398995 0.615534
494 0.218473 0.386761 0.446314 0.589124
1368 0.996474 2.144726 2.063693 5.353885
1305 0.161986 1.90895 1.863253 4.630827
586 0.024897 0.223202 0.451534 0.345544
1478 0.598461 3.14663 0.739849 6.813715
509 0.213954 0.366663 0.3702 0.628438
527 0.024226 0.23759 0.051066 0.390628
1071 0.121299 1.441676 1.386502 2.810204
1187 0.431586 1.995955 1.972159 4.128447
1562 1.331347 3.874999 2.579057 6.817362
1911 1.437759 3.195403 2.89775 8.338008
85 0.028784 0.050886 0.051728 0.069642
105 0.002755 0.045326 0.048692 0.050355
1056 0.118094 1.337739 1.3116 2.382335
506 0.016171 0.025579 0.027722 0.652484
422 0.226118 0.418061 0.415646 0.680357
31 0.003406 0.016341 0.017162 0.019757
1341 0.453287 2.52755 2.423453 6.145622
365 0.12159 0.240515 0.254491 0.390468
7 0.003677 0.004158 0.004799 0.00507
848 0.118524 0.162728 0.165082 1.902077
1494 1.261084 2.531057 2.410388 6.469013
186 0.024947 0.127421 0.13778 0.190992
770 0.042661 0.79318 0.817165 1.463688
1241 0.74579 1.632106 1.508833 3.890136
853 0.065013 0.985994 0.097084 1.875546
1707 0.251385 2.772513 2.692271 6.516253
593 0.062578 0.347798 0.347818 1.016482
943 0.441886 0.864755 0.84052 1.614362
41 0.002104 0.016491 0.018204 0.017533
738 0.051217 0.751681 0.066416 1.303154
858 0.424172 0.940789 0.958673 2.116312
836 0.413682 0.837614 0.826323 1.584126
1629 0.436917 3.063182 2.878323 6.718134
1710 1.079462 2.582575 2.466374 6.780792
34 0.013535 0.017473 0.019577 0.020609
1806 1.395398 3.10404 2.744801 8.289305
1669 1.212222 3.261277 3.133605 7.309372
407 0.247518 0.472954 0.471923 0.657944
94 0.058901 0.101051 0.101282 0.12692
1831 1.845309 6.191839 6.368864 6.743171
764 0.303063 0.658305 0.656752 1.309386
1775 1.442398 2.92417 2.76009 7.440409
1152 0.103666 1.571973 1.543459 3.372357
3 0.002094 0.001993 0.002615 0.002364
81 0.002054 0.031229 0.033664 0.034014
107 0.002305 0.008997 0.043102 0.010139
682 0.043492 0.66656 0.367685 1.131459
1776 1.912256 3.349023 3.140609 8.042218
118 0.003968 0.0262 0.055134 0.031881
1403 1.182997 2.378387 2.252209 5.908974
1989 0.315066 0.442708 0.423411 9.615073
310 0.016852 0.108445 0.226859 0.157078
1114 0.638066 1.375411 1.358159 2.969225
851 0.162207 0.301741 0.332899 2.376263
1203 0.612478 1.429242 1.381834 3.385432
1889 1.439382 3.152691 2.986628 8.1647
286 0.101502 0.179329 0.205889 0.245815
1712 1.120018 3.72821 1.553367 8.116668
483 0.0474 0.234423 0.059994 0.368828
359 0.014237 0.229023 0.019097 0.34918
508 0.036899 0.403032 0.05825 0.662684
1402 1.077758 2.111182 2.063342 5.226994
1378 0.893379 1.886267 1.828819 4.35769
750 0.023485 0.726173 0.704953 1.267747
945 0.062217 0.075723 0.076114 1.912917
1329 1.107103 2.157249 2.086676 6.691204
432 0.017944 0.272716 0.296481 0.371402
267 0.01094 0.195079 0.202393 0.278958
834 0.083588 1.047481 0.119125 2.22102
255 0.012734 0.036268 0.176153 0.049694
110 0.006182 0.028785 0.060243 0.035588
1588 1.149674 2.475892 2.439894 6.59438
271 0.007033 0.007594 0.008596 0.20107
695 0.023465 0.668334 0.685015 1.277325
569 0.075333 0.7088 0.10073 1.235125
1436 0.950347 2.027895 1.941461 4.894286
1378 1.16829 2.170475 2.149625 5.165578
682 0.282003 0.61343 0.623489 1.230016
1005 0.091683 1.234013 0.116781 2.477104
1761 0.620323 3.692963 3.580742 8.448035
948 0.049714 1.075624 1.08413 2.153171
1054 0.500105 1.13693 1.105912 2.57023
694 0.044303 0.289658 0.588673 0.460892
755 0.188356 0.342587 0.34397 1.045978
1347 0.845078 1.384248 1.256246 3.920714
764 0.415836 0.837434 0.819309 1.692049
690 0.049664 0.079851 0.083097 1.305719
280 0.01553 0.046037 0.019948 0.3116
729 0.018465 0.566381 0.56547 0.864084
1027 0.117072 1.386602 1.351967 2.844639
1463 0.378216 0.449691 0.469377 5.015525
1489 0.48655 2.782262 0.589274 6.240752
1663 1.327511 2.752635 2.677925 7.159759
1711 0.607649 0.729549 0.734529 8.267233
1692 1.797669 4.460434 2.926905 7.780233
1354 1.156828 2.071808 1.99937 4.517994
626 0.313192 0.654578 0.661831 1.52834
730 0.081194 0.20057 0.197173 1.711186
865 0.081955 0.123694 0.128673 1.936442
1748 0.600876 3.502773 3.366736 7.738574
1353 0.151777 1.898851 1.88237 4.036223
735 0.040155 0.798259 0.064613 1.536436
646 0.034055 0.044644 0.04742 0.961658
1917 1.734881 3.351889 3.089212 8.230233
1159 0.755448 1.525675 1.448389 3.490741
1101 0.276924 1.841462 0.358508 3.912027
1908 2.100802 3.721838 3.486302 8.702598
693 0.018515 0.570468 0.028344 0.898258
1895 0.382693 0.793972 0.499935 7.943171
865 0.509654 1.079621 1.04158 2.308766
1406 0.980294 1.933566 1.865427 4.340679
667 0.299687 0.596077 0.585277 1.019057
1427 1.137181 2.22079 2.259763 5.185156
1025 0.061957 0.109627 0.089098 2.397404
1648 1.518492 2.899754 2.641365 12.329034
212 0.171865 0.304045 0.318121 0.44417
673 0.118865 0.718419 0.255513 1.591519
1576 1.146347 2.487544 2.40623 6.464825
1484 1.123925 2.41144 2.40037 6.170198
1618 0.526726 0.881206 0.72995 7.19222
1008 0.570559 1.202534 1.138503 2.661804
1004 0.147529 1.41747 0.189277 2.971729
1309 0.698831 1.683644 1.587001 4.054136
580 0.036368 0.538288 0.06356 0.853003
1879 1.572453 3.358862 3.238474 8.576117
364 0.010871 0.268708 0.017794 0.4179
1268 0.733598 1.663205 1.576081 4.031984
179 0.070894 0.125748 0.134344 0.204086
1420 0.808579 0.911494 0.929738 6.7372
275 0.056136 0.199257 0.20615 0.372514
690 0.281502 0.989501 0.395187 1.978751
397 0.009147 0.045536 0.225687 0.065695
879 0.37042 0.834157 0.799892 1.650491
579 0.016752 0.513061 0.027131 0.79824
1476 0.424933 2.727789 2.665892 6.051153
1678 0.387533 0.685456 0.651933 7.167063
1063 0.147008 1.503102 1.518582 3.092669
280 0.009157 0.179339 0.188256 0.239403
324 0.022032 0.237209 0.242569 0.323351
607 0.256315 0.514102 0.525574 0.949486
1778 0.57649 3.721046 3.587204 9.543307
209 0.005731 0.049333 0.104588 0.061376
111 0.035868 0.067618 0.070203 0.096643
1738 1.149985 2.668957 2.413885 6.949131
545 0.18513 0.384868 0.349391 0.522328
944 0.596568 1.104519 1.067318 2.285983
8 0.003627 0.004379 0.005079 0.005571
1515 1.231729 2.603663 2.462116 6.613225
1262 0.181083 2.089581 0.23787 4.74843
510 0.024366 0.212632 0.032872 0.320837
1034 0.616255 1.213795 1.158881 2.414345
111 0.004178 0.01035 0.049924 0.011832
1105 0.092555 0.143912 0.120468 1.092166
1213 0.321398 2.086496 0.440082 4.578107
486 0.017473 0.048111 0.024076 0.142519
68 0.021541 0.035016 0.037591 0.040917
823 0.366914 0.800153 0.762051 1.526347
623 0.078769 0.756561 0.110379 1.402292
707 0.172255 1.056067 0.232971 1.89889
1945 2.007296 3.549733 3.374651 8.239181
309 0.006502 0.023054 0.173408 0.027922
610 0.02645 0.556813 0.591999 0.921533
77 0.0266 0.047099 0.048081 0.061927
128 0.003316 0.057509 0.060695 0.066365
695 0.056617 0.077487 0.080341 1.198106
688 0.323782 0.624811 0.634299 1.166476
1220 0.278346 2.200421 0.345664 4.86534
556 0.266474 0.579125 0.58176 1.215358
71 0.024126 0.038513 0.040016 0.045355
504 0.218092 0.41775 0.437868 0.749247
1688 1.384298 2.857183 2.612691 7.042478
290 0.020459 0.224555 0.028824 0.314154
730 0.628799 1.066116 1.054874 2.209207
292 0.010009 0.194247 0.111721 0.261504
367 0.140034 0.248079 0.254672 0.344242
713 0.27513 0.625573 0.603121 1.141829
582 1.858695 0.493954 0.506167 1.032092
109 0.006443 0.042721 0.084039 0.059192
689 0.084951 0.718558 0.093927 1.250245
387 0.014899 0.303995 0.305808 0.537657
1366 0.236427 0.336867 0.339312 4.439725
560 0.013375 0.178097 0.181352 0.307752
2120 2.682934 4.46886 4.265827 10.562033
2350 0.864915 1.131911 1.034517 11.933367
489 0.180822 0.372724 0.377303 0.562744
461 0.210387 0.406629 0.434081 0.674496
1391 0.156486 2.101023 0.217922 4.639794
1103 0.56046 1.281783 1.20058 2.86626
547 0.03161 0.466863 0.487672 0.794562
1352 0.188807 2.0309 1.993851 4.145009
475 0.237359 0.471011 0.501779 0.910893
1145 0.770367 1.590397 1.59663 3.905966
1581 1.109418 2.350636 2.2579 5.725847
590 0.044925 0.642706 0.073419 1.072258
564 0.045526 0.56076 0.546182 0.884142
935 0.210588 0.682711 1.342038 1.327461
1406 0.233161 0.28562 0.286972 3.965499
499 0.027442 0.419052 0.438499 0.697378
1707 1.261295 2.849959 2.739109 7.647982
1533 1.393064 2.670239 2.588495 7.61496
1371 0.768232 1.760389 1.61322 4.186898
366 0.021921 0.141077 0.297743 0.210698
1190 0.063851 0.095169 0.100941 2.646505
429 0.019356 0.165242 0.351385 0.249452
16 0.006752 0.009148 0.009929 0.011231
782 0.443128 0.911604 0.862772 1.786799
494 0.024657 0.028264 0.029405 0.272886
627 0.028514 0.042941 0.040997 1.018856
1899 1.556313 3.313096 3.065817 8.453095
893 0.108465 0.199999 0.143482 2.033626
1228 1.213645 2.111873 2.006955 4.413656
915 0.3964 1.15842 1.154093 2.2955
320 0.006472 0.191963 0.197684 0.290019
1185 0.199737 1.832325 1.798491 4.105804
234 0.008076 0.159932 0.012042 0.234834
1016 0.153992 1.533891 0.428039 3.147272
2075 2.048985 4.02445 3.752156 9.748295
1561 1.167077 2.57518 2.394247 6.458684
893 0.087776 0.127801 0.124676 1.952813
1293 0.837414 1.864125 1.809412 4.708174
158 0.048853 0.089429 0.083648 0.101703
2166 1.58655 3.637389 3.388298 9.619641
1500 2.463359 4.83857 2.632819 7.064729
1886 1.322621 3.139527 3.045399 8.574355
1154 0.679424 1.396221 1.398445 3.168672
839 0.09513 0.939827 0.966117 1.672964
51 0.00521 0.026831 0.029105 0.032501
1982 2.262649 4.095564 3.906447 10.05815
952 0.099748 1.570901 1.405648 2.877412
382 0.04741 0.265693 0.40748 0.293745
411 0.01556 0.347557 0.347748 0.553156
950 0.034084 0.970486 0.055705 1.853595
2077 2.040529 3.938087 3.798032 9.867119
388 0.127881 0.244592 0.255022 0.363548
1382 0.26447 0.522377 0.537747 5.295013
923 0.129155 1.135167 1.122172 2.047451
1321 0.160523 1.937454 0.233592 4.340688
1120 0.481 0.624722 0.61877 4.404779
903 0.421988 0.954074 0.94124 1.970346
771 0.089249 0.295188 0.219355 2.024188
1952 0.790575 0.937442 0.932403 9.982797
1684 1.946 4.930203 8.077875 7.552222
1631 0.491389 0.696567 0.674185 7.360298
57 0.004519 0.006021 0.006642 0.009498
149 0.004508 0.014708 0.071255 0.017744
1479 0.947252 2.133965 2.044787 5.112638
1622 1.102255 2.541065 2.438932 7.029232
188 0.005551 0.101602 0.103826 0.114005
590 0.025227 0.506187 0.507901 0.861189
1519 0.967891 2.180795 2.098208 5.323176
11 0.007684 0.006913 0.007565 0.008567
796 0.050276 0.420074 0.723057 0.559017
700 0.308664 0.620233 0.621536 1.18477
1031 0.090301 0.113044 0.115408 1.122313
1079 0.18544 0.818398 1.66065 1.620084
1232 0.799331 1.564799 1.43858 3.148203
786 0.098376 0.25901 0.150024 0.843134
1325 0.870115 1.982068 1.872872 4.852907
20 0.003556 0.012363 0.012704 0.014187
1654 1.195361 2.646385 2.580079 7.05936
1544 0.331347 0.590116 0.615714 6.516883
1251 0.825992 1.593383 1.517009 3.711418
657 0.28024 0.569577 0.543438 0.963832
505 0.024546 0.420044 0.439941 0.670297
926 0.095701 1.073961 1.104018 2.302424
42 0.003096 0.016982 0.023424 0.019386
1900 1.462045 3.096035 2.787691 7.5353
1213 0.163369 0.217772 0.228522 4.221693
1243 0.17429 1.933025 0.241317 4.43663
1373 0.482532 2.7975 3.742778 6.404902
1076 0.137901 1.541996 0.186964 3.085915
1290 0.823196 1.786679 1.723329 4.504518
175 0.003827 0.020919 0.082887 0.027432
9 0.004057 0.00526 0.006182 0.006152
71 0.002806 0.032161 0.033664 0.037871
435 0.168349 0.331627 0.348449 0.567403
1099 0.551694 1.134847 1.065745 2.137973
867 0.373236 0.739338 0.781528 1.32707
1555 0.286322 0.516717 0.49158 7.011639
786 0.082727 0.963011 0.965616 2.087368
1417 0.895113 1.927464 1.865317 4.752036
553 0.265392 0.503272 0.504765 0.812847
1332 0.850117 1.893731 1.779725 4.49997
2359 0.599744 0.840279 0.787749 13.580832
80 0.004168 0.020018 0.00524 0.023976
823 0.309405 0.981175 0.921142 1.710254
654 0.062378 0.12161 0.080823 0.591609
994 0.526055 1.200931 1.194769 2.868845
1569 0.4915 0.615264 0.617107 6.311736
855 0.052089 0.947341 0.997877 1.861269
1016 0.652824 1.360643 1.392333 3.296184
660 0.285631 0.571821 0.570208 1.024277
699 0.040377 0.355813 0.058551 0.606286
112 0.006021 0.033493 0.067197 0.041829
1124 0.137039 0.250614 0.179008 3.566956

==> measurements/ettt/ettt_no_jitter_schedulability.dat <==
utilization no_iip PRM CP CW
0.1 0.985 0.985 0.985 0.985
0.2 0.905 0.925 0.96 0.96
0.3 0.68 0.77 0.845 0.855
0.4 0.505 0.62 0.745 0.81
0.5 0.32 0.45 0.585 0.66
0.6 0.155 0.265 0.42 0.54
0.7 0.115 0.18 0.235 0.38
0.8 0.045 0.095 0.15 0.23
0.9 0.035 0.04 0.075 0.17

==> measurements/ettt/ettt_no_jitter_schedulable.dat <==
Job_count time_noiip time_prm time_cp time_cw
1332 12.555212 8.369537 10.781399 33.348052
107 0.489295 0.474718 0.503783 0.607318
1538 7.542502 7.548464 9.9049 14.492516
2022 7.891483 20.613621 16.174938 26.599139
12 0.010329 0.019387 0.022472 0.022462
1925 -1 -1 2.198207 28.102994
881 0.715573 3.13035 3.210532 7.464195
1392 -1 6.953519 6.680794 10.662873
1516 -1 10.931042 11.179311 23.5161
213 0.117492 0.334001 0.341175 0.377965
1166 0.985464 4.368641 4.460745 18.703579
2 0.004198 0.00524 0.006853 0.005971
951 0.508121 2.950089 2.944339 7.253246
17 0.007374 0.01594 0.018836 0.017984
973 0.713359 3.959277 3.973103 9.717295
1282 -1 9.08491 9.252407 16.23439
1538 -1 -1 1.175473 11.235867
961 0.489596 3.06196 3.131261 7.805521
2079 1.76086 10.712307 10.862952 19.961228
1413 -1 7.453665 7.106799 11.58126
1025 0.8991 4.085746 4.131442 6.029652
200 0.107053 0.361423 0.385709 0.416388
784 0.508041 2.213426 2.19949 2.991016
121 0.075292 0.240514 0.240565 0.291641
1562 -1 9.643516 9.867701 17.455118
985 0.581339 3.46884 3.546236 5.868187
2212 2.008969 12.110993 12.535805 18.563704
1104 -1 -1 0.175792 5.001708
1360 1.211712 6.512906 6.786093 10.500297
703 -1 -1 0.08461 2.356857
573 -1 -1 0.575659 2.574138
13 0.01065 0.020589 0.025678 0.019386
1410 1.135237 7.9591 6.268264 10.603251
481 0.192143 1.016201 1.04735 1.453569
671 0.275721 1.603763 1.59214 2.165345
1959 1.431306 9.539589 9.68293 15.146102
2510 -1 -1 -1 25.880892
341 -1 -1 -1 0.568555
1192 0.682341 4.109591 4.065308 6.06024
1047 0.659117 4.103249 4.128076 6.561117
1189 0.849246 4.726558 6.258695 6.65217
1413 2.955539 7.015458 18.070371 10.329423
1003 0.664567 3.776782 3.933899 5.673238
917 -1 -1 -1 5.749092
443 -1 -1 0.085722 1.17931
1375 -1 -1 -1 11.53876
215 0.074982 0.335184 0.339031 0.399286
1489 -1 -1 0.669066 10.445733
1717 -1 -1 0.640972 11.680609
1152 0.627527 3.668758 3.697532 5.506463
1099 -1 -1 -1 6.603788
1849 -1 -1 -1 16.894598
884 3.116994 2.762705 2.787652 4.177621
1263 0.928075 5.636769 6.207759 9.100198
1748 1.979013 9.638287 9.636303 14.565964
1544 -1 -1 1.11032 10.832665
1224 0.718369 4.65903 4.925915 6.988786
1708 1.29021 8.177504 8.233349 12.692282
609 0.265893 1.548258 1.493304 2.029658
1676 1.421928 12.708313 11.93023 29.504524
1004 0.48093 3.124689 3.319087 4.734123
1399 1.158731 6.687406 6.774701 9.543056
114 0.032962 0.129144 0.157729 0.157668
1549 -1 -1 0.985674 11.074622
679 0.324724 2.37968 2.265024 3.32633
2067 2.429614 14.297026 15.926457 20.870297
73 0.021401 0.074661 0.076935 0.083077
1017 0.685035 4.072311 3.879035 5.519748
554 0.207402 1.066577 1.056277 1.358779
1620 1.122493 7.446452 7.895521 11.912516
959 0.761409 4.000415 4.024811 5.912621
1475 -1 8.871316 7.589372 11.468547
1608 1.527238 8.849896 8.955896 13.613914
2049 2.009039 11.971649 12.059375 17.828214
1144 0.600576 3.995435 3.937576 6.597405
1706 -1 -1 1.757012 14.775952
1577 1.201111 7.131416 7.396247 11.111974
1894 -1 12.628561 12.566575 17.959111
1493 -1 -1 -1 16.043659
1656 1.378737 9.300678 9.320024 14.036174
356 0.143661 0.621165 0.651763 0.779454
625 -1 1.80843 1.7925 2.700848
697 0.32787 2.088109 1.888101 2.667544
1779 -1 -1 2.366194 16.690533
398 -1 -1 0.243972 1.396832
922 0.553487 3.517803 3.369642 4.894466
1242 0.858033 5.94932 5.838702 8.838012
1456 1.097265 7.042258 7.25567 10.277836
546 0.247748 1.308464 1.331808 3.209139
1777 1.489767 9.29158 9.377232 15.690201
1676 1.345284 8.427416 9.115387 13.079133
1143 -1 -1 -1 7.005408
1919 1.757583 10.894863 11.368748 16.149028
1806 1.448569 11.394978 11.040819 16.157094
1442 1.07364 7.162755 7.458364 10.238952
1044 0.584695 3.917808 3.962543 5.736227
1146 0.731162 5.223047 5.051203 8.109725
9 0.00509 0.009609 0.012013 0.011051
1978 1.720393 11.760791 11.642576 17.856587
1117 -1 -1 0.916803 7.843173
1311 0.994681 5.215052 5.678057 7.813285
1150 0.683623 4.29936 4.226783 7.36664
401 -1 1.029536 1.088609 1.1317
669 0.341295 1.578665 2.021333 1.922565
1493 -1 8.689783 9.097613 13.009953
2109 -1 14.015133 14.719124 19.478495
663 0.284728 2.030119 2.999622 2.38483
1753 -1 10.62932 10.689134 14.883295
894 -1 -1 -1 4.979166
1988 1.710966 9.842041 10.143312 14.957876
1118 0.75605 5.293371 5.650415 8.64128
1881 -1 -1 -1 20.931673
899 0.634109 3.541537 4.258473 4.974286
535 -1 -1 0.089639 1.598663
594 0.246296 1.239964 1.407111 1.671792
877 0.397922 2.062541 2.127554 2.911666
1187 0.809942 4.804045 5.025563 6.947728
746 0.37525 2.28413 2.397053 3.424856
709 0.26473 2.421379 1.495498 1.941753
29 0.017853 0.048081 0.051237 0.05834
1070 0.802337 4.761414 4.792323 7.002241
362 -1 -1 -1 0.818769
1924 2.374941 12.32103 12.072299 16.448314
807 0.356474 2.298065 2.333663 3.034117
630 0.332839 1.982068 2.06806 2.677684
1308 0.991946 6.115484 6.066191 9.796686
199 0.076505 0.339933 0.345043 0.392663
1529 1.231689 8.551892 8.237467 12.160335
1025 0.909149 4.112738 4.116073 5.745054
1461 -1 -1 2.334775 12.948135
1811 -1 -1 4.634875 18.292362
1367 2.441737 8.986654 9.782419 12.309879
825 0.43923 2.911927 2.766712 4.149226
225 -1 -1 0.033253 0.420706
1356 -1 2.260494 2.752064 5.278663
1545 1.437639 2.473528 3.529384 5.225622
1300 0.946811 1.834789 1.804042 4.439074
435 0.16383 0.334352 0.353148 0.72476
927 0.496739 1.091885 1.08402 3.673316
1310 -1 -1 -1 5.523686
996 0.604764 1.272196 1.198256 2.836033
203 -1 -1 0.011001 0.191372
1610 -1 -1 0.41276 6.116116
1488 0.891085 2.12602 2.249253 5.504349
379 -1 -1 0.018014 0.479627
1055 0.57106 1.29024 1.239233 3.385292
1707 -1 -1 0.646282 8.429871
1397 -1 2.428061 2.675529 6.913675
2075 1.551804 3.262339 2.926414 8.969802
460 -1 0.383726 0.393915 0.642225
808 -1 1.064553 1.021913 1.515726
307 0.104067 0.188266 0.201251 0.268368
879 0.454269 0.987828 0.930229 2.50157
1727 -1 -1 -1 7.75795
824 0.330686 0.69269 0.661961 1.273598
1018 0.916453 1.579056 1.580038 3.942235
1630 1.175583 3.083942 2.6653 7.911592
331 0.149382 0.256175 0.321097 0.339983
1076 -1 -1 0.252037 5.047726
1608 -1 -1 -1 7.408941
822 -1 -1 0.088568 1.680087
653 0.38583 0.656492 0.644269 1.080223
777 0.711095 1.065304 1.069072 1.859256
666 0.260132 0.545372 0.536535 0.914599
1510 1.278418 2.696179 2.548229 7.092813
2006 -1 -1 -1 10.648245
1402 0.992507 1.91941 1.833878 4.505961
1434 2.000573 5.413577 2.883623 6.971713
1097 0.685266 1.368117 1.321839 2.927686
1287 1.013537 1.830291 1.779645 4.527281
1377 0.989051 2.190823 2.096535 5.852697
838 0.718168 1.273028 1.272016 2.741034
610 0.219785 0.461051 0.468246 0.81947
1419 1.212463 2.180683 2.181916 4.908873
771 0.339532 0.740451 0.745409 1.476863
929 -1 -1 0.261945 2.974946
1395 1.261055 2.356226 2.199119 5.06567
1102 -1 -1 0.228522 3.377066
495 0.187875 0.406879 0.397542 0.685165
1645 1.548408 2.943296 4.951965 7.23467
780 0.411007 0.877709 0.875035 1.759738
708 0.466482 0.736072 0.768443 1.461073
731 -1 -1 -1 0.965476
67 -1 0.035878 0.038192 0.041959
177 0.072276 0.14238 0.13185 0.23259
754 0.300108 0.628939 0.605165 1.02052
42 -1 0.019547 0.021481 0.022102
2024 -1 -1 -1 10.471592
87 0.026621 0.043552 0.045185 0.050556
699 -1 0.810864 0.841231 1.818379
878 0.44412 0.896545 0.870746 1.665038
1270 0.784894 1.832326 1.777161 4.51603
1187 -1 -1 -1 3.524765
1996 1.348039 3.160457 3.006765 9.785175
1417 0.846191 1.89835 1.723559 4.603515
1354 1.040858 2.020642 1.837455 4.638281
729 0.332429 0.709522 0.701977 1.447687
2154 -1 -1 -1 10.157448
1036 0.597069 1.501439 1.549931 3.354674
17 0.007965 0.009958 0.010861 0.011973
1630 1.298345 3.541968 2.941041 7.618748
1029 -1 -1 0.080342 2.664609
756 0.577252 1.126651 1.113325 2.335797
630 -1 -1 0.030057 0.918747
691 -1 0.731122 0.726744 1.356154
296 0.139113 0.249963 0.251546 0.372815
1085 0.562613 1.29561 1.424323 3.00903
11 0.007495 0.006412 0.007044 0.007244
877 0.564477 1.191242 1.142741 2.884024
1717 -1 -1 0.540893 7.802014
819 -1 -1 0.08462 1.595989
1980 1.984633 3.719223 3.510449 14.857827
129 -1 -1 -1 0.102323
1287 1.213585 2.123495 2.038134 4.953737
1921 1.386071 3.041872 2.828739 7.638945
479 0.200379 0.366704 0.40707 0.553987
1848 1.514313 2.933397 2.769127 6.679431
470 0.172376 0.363838 0.337688 0.617337
864 0.515384 1.06778 1.040418 3.256839
1104 0.602559 1.290139 1.29031 2.515828
1172 -1 1.800945 1.751773 4.042995
1515 1.017935 1.991135 1.905925 4.446368
1641 1.658316 3.173952 3.040209 9.169009
143 0.054804 0.085332 0.082106 0.107293
1856 -1 -1 1.293516 10.201942
625 -1 0.532517 0.533389 0.850839
1481 -1 -1 -1 5.630838
488 0.255753 0.43915 0.47091 0.902657
3 0.003506 0.002685 0.003407 0.003056
1042 0.747013 1.475099 1.34841 3.198759
632 0.291381 0.545281 0.531205 0.99418
1427 1.029527 2.24201 2.133174 5.942637
948 2.643689 1.304017 1.225818 2.07767
820 0.503803 1.727497 1.250996 2.994172
1313 1.05758 1.73446 2.632818 5.164827
658 0.278667 0.588082 0.583213 1.067228
1833 2.362497 4.224959 4.608966 12.042562
519 0.292413 0.572993 0.572151 0.753345
1660 1.371834 3.007437 2.715234 7.947108
1849 -1 -1 -1 10.600426
1761 2.11536 4.136592 3.96071 8.59862
1670 2.086926 3.385152 3.423655 7.01189
1099 0.644269 1.436416 1.365762 3.477436
1245 0.939156 1.854617 1.76627 4.165377
1688 1.103296 2.573156 2.476222 7.649256
711 0.61886 1.090362 1.148812 1.715223
935 -1 -1 0.35413 3.720946
581 -1 0.929908 0.862071 1.416579
965 -1 -1 0.363077 3.323234
1487 1.05282 2.279651 2.587443 6.209593
1995 1.757995 3.847927 3.521579 9.753965
1629 2.405789 3.329526 3.181436 7.93236
873 -1 -1 0.139674 2.111233
1694 1.244023 2.829902 2.667624 7.578251
552 0.2589 0.565389 0.587832 0.985984
204 0.103766 0.138242 0.147309 0.198946
757 0.650931 0.977058 0.947612 1.733067
1667 1.552856 3.181417 3.081447 8.359598
851 0.428029 0.870116 0.984351 2.101454
1329 1.001985 2.211843 2.211882 3.796459
702 0.312872 0.674586 0.695095 1.393946
1925 1.740692 3.894515 4.39959 9.382733
1104 1.402062 2.177849 2.352799 4.633232
1819 -1 -1 -1 10.030068
1398 -1 2.647477 2.69718 4.446098
1025 -1 1.146168 1.120589 2.340055
1709 -1 -1 1.05201 8.863972
33 0.011331 0.017513 0.020088 0.018214
1285 -1 -1 0.515916 5.004635
1307 -1 -1 0.195069 4.4365
1414 1.151237 2.290351 2.232441 5.630247
1002 -1 -1 -1 2.330266
459 -1 -1 -1 0.680817
1591 1.349232 2.713462 2.653759 7.045202
1205 0.69804 1.527098 1.471904 3.554282
1144 0.810493 1.461203 1.42764 3.67001
1392 1.155465 2.244044 2.133835 5.528786
669 1.09481 0.668884 0.671289 1.392964
970 -1 1.364059 1.348981 2.994533
59 0.024967 0.048141 0.04207 0.060014
1746 2.261466 3.235459 4.244646 9.595546
1823 -1 -1 0.727365 9.047288
1348 0.864915 2.069053 1.905102 5.16603
237 0.075332 0.141428 0.142369 0.192014
1280 -1 -1 -1 3.921756
1615 1.829339 4.090916 3.443351 9.147388
897 -1 -1 -1 3.465634
159 -1 0.123273 0.163168 0.143211
622 0.236116 0.512259 0.512359 0.903418
1231 -1 1.853986 1.86148 4.919433
776 0.425495 0.81427 0.800043 1.526166
538 0.230826 0.465641 0.449921 0.786838
1775 1.42773 3.031773 2.754248 7.611684
995 0.607198 2.563868 1.191773 3.147091
254 0.095761 0.141968 0.137771 0.154482
1131 -1 -1 0.247077 3.773636
406 0.165994 0.353468 0.336346 0.611626
1308 1.261907 2.142061 2.092177 4.934512
1714 1.243942 2.633109 2.542067 6.518246
1277 -1 -1 0.697529 5.46251
1345 1.625003 2.683896 2.683304 8.252155
1284 0.814861 2.435585 1.593172 5.330069
1033 -1 -1 -1 3.506191
1084 -1 -1 0.316378 4.181136
924 -1 -1 0.16386 3.128856
1439 1.906515 3.567346 3.44781 8.843433
1716 1.936903 4.350316 4.173412 11.113105
1001 0.86745 1.621186 1.527158 5.020143
693 -1 1.158221 1.206652 2.435637
2111 2.219517 4.857125 3.970558 13.062792
92 0.041909 0.065504 0.068369 0.076665
303 0.117292 0.236056 0.234744 0.315076
334 0.131509 0.234313 0.242939 0.335514
1160 1.004299 1.735282 1.976437 3.36259
1115 1.063552 1.657254 1.75554 4.127345
1591 1.255715 2.611378 2.515427 9.452024
293 0.166896 0.30107 0.312261 0.49178
459 -1 0.559559 0.603482 0.983399
391 -1 -1 -1 0.706566
1686 1.40142 4.170507 2.97724 10.633248
1060 -1 -1 -1 4.523664
1638 1.726284 2.852364 2.324395 6.594
1106 0.652344 1.392653 1.366525 4.42111
1630 1.596919 2.824922 2.816656 7.257444
603 0.246205 0.483004 0.50279 0.828667
77 0.023765 0.037541 0.039474 0.056327
1314 1.048793 2.082788 1.95653 4.964268
1297 -1 -1 0.330205 4.840233
1543 -1 -1 -1 8.074589
1108 0.768443 1.695276 1.695256 3.97675
775 0.451795 0.969222 0.91453 2.097486
142 -1 -1 0.049964 0.108706
1646 1.28494 2.644191 2.41129 6.397898
915 -1 -1 -1 2.048835
919 0.727907 1.39062 1.286042 3.165667
1381 1.082868 2.108537 2.012175 4.870801
832 0.41239 0.891185 0.885385 3.078402
1908 1.728458 3.424215 3.26249 8.532194
446 0.153501 0.281493 0.289608 0.409875
1647 1.67637 2.967141 2.84516 7.220625
1288 1.331919 2.366154 2.309497 5.662928
1026 -1 1.145336 1.132491 2.275553
360 0.111971 0.209676 0.224214 0.283175
914 -1 -1 -1 2.458259
185 -1 -1 0.06855 0.156506
1158 -1 -1 -1 4.353393
334 0.107353 0.19067 0.20065 0.279098
1567 -1 2.715405 2.556925 6.387228
1909 -1 -1 1.92465 11.476242
1561 -1 -1 -1 6.405573
74 0.031279 0.048352 0.054332 0.065153
105 0.029425 0.046738 0.049404 0.051959
1523 -1 -1 0.293425 5.460897
387 -1 -1 -1 0.664587
842 0.478645 1.022915 1.003067 2.334374
2173 1.779765 3.72809 3.52737 9.474166
717 0.370852 0.748336 0.724359 1.29543
1336 1.023426 1.907537 1.805915 4.052032
1176 -1 1.647916 1.622148 3.517992
1229 -1 1.52827 1.483606 3.246178
1531 0.943815 2.084181 1.994231 4.92858
1307 -1 -1 -1 4.635697
1080 2.997859 1.316709 1.2691 2.843297
1502 -1 -1 -1 7.041285
1145 0.653005 1.415437 1.36941 3.811227
588 0.281773 0.565659 0.550612 1.005041
1147 0.91512 1.703862 1.657846 3.810266
1162 0.742785 1.410858 1.347408 3.110061
593 0.237178 0.47098 0.484466 0.806906
587 -1 -1 -1 0.77724
430 -1 -1 0.05272 0.670798
965 0.424272 0.95764 0.928616 2.100121
1698 1.313995 3.253112 2.900495 9.585536
1206 0.810743 1.878502 1.772592 6.133949
1448 1.408143 2.664099 2.565251 6.517344
682 0.494976 0.699543 0.79868 1.468437
869 -1 -1 1.02056 3.377787
578 0.334913 0.548797 0.526807 0.823608
1129 -1 -1 0.202403 3.752706
330 0.15318 0.31746 0.318542 0.612207
764 0.309937 0.774985 0.65577 1.344713
548 0.27999 0.42273 0.475189 0.765728
304 -1 -1 0.015139 0.389347
1434 0.901034 1.989162 1.939097 5.107939
363 0.112492 0.213774 0.208093 0.28034
937 0.460161 1.008978 0.900092 1.844358
810 0.356845 0.907506 0.796286 1.714371
1562 -1 2.963424 2.915122 7.961736
1717 1.663445 3.202816 3.069614 8.268888
862 -1 1.083178 1.074762 2.167378
1248 0.715963 1.468016 1.361174 2.927206
1530 -1 -1 1.118956 7.035084
825 -1 -1 0.069942 1.705746
147 0.044594 0.070894 0.074882 0.083858
564 0.279889 0.531645 0.50775 0.824629
1528 -1 3.109339 2.890336 7.358565
9 0.005741 0.006772 0.008636 0.007564
1325 1.051057 2.016072 1.880567 5.00308
603 0.248189 0.477813 0.478975 0.844767
1872 1.673104 3.401222 3.356487 9.020107
108 -1 -1 -1 0.072217
910 -1 1.112935 1.192665 2.43793
465 0.16916 0.37026 0.358729 0.562243
446 0.172436 0.36477 0.361253 0.630012
1399 0.754297 2.019329 1.64925 4.207136
1118 0.971127 1.753596 1.73949 4.402776
367 -1 0.333902 0.340504 0.541845
96 0.032782 0.059622 0.060825 0.074962
1488 -1 2.806116 3.217094 6.507196
1704 1.410978 2.532749 3.191064 6.919104
1088 1.05787 2.103408 1.608221 3.930022
1395 0.963522 2.213366 2.090283 7.016529
1783 1.686569 7.104224 4.052443 11.910022
1238 0.685987 1.930801 1.65505 4.01867
1418 0.919058 2.101995 2.033535 5.452661
1976 2.075134 3.805937 3.573437 9.29668
2139 -1 4.7538 4.182169 11.863794
33 0.013776 0.018464 0.019767 0.019507
967 -1 -1 -1 2.006645
1569 1.564669 3.146721 2.910956 7.256402
2194 -1 -1 -1 11.657064
614 0.26427 0.524312 0.525153 0.931141
1125 -1 1.709232 1.718419 4.002819
432 0.145916 0.283706 0.291071 0.442286
1881 -1 3.460043 3.24111 9.757311
227 0.06901 0.118554 0.118975 0.141477
1599 -1 -1 0.10061 4.70088
448 0.179139 0.341546 0.343039 0.505516
1174 0.698481 1.542908 1.481782 3.547298
84 -1 0.050235 0.054052 0.059643
991 0.483815 1.032463 1.028074 2.151909
1029 0.515866 1.194809 1.156477 2.877542
2207 1.964435 4.027967 3.977722 10.712118
935 0.577582 1.05748 1.024678 1.954846
1680 1.471663 2.909101 2.880918 7.5197
1715 -1 -1 -1 8.049131
690 -1 -1 0.040427 1.234715
1255 0.776198 1.647796 1.619412 4.970019
1546 1.230116 2.563849 2.5171 6.423306
1348 0.891866 2.142702 2.022495 5.848098
1063 0.6719 1.371514 1.341036 3.232503
1440 0.924709 2.119258 2.071467 5.500832
878 0.376031 0.855478 0.875926 1.786798
123 -1 0.059823 0.062809 0.072668
6 0.002846 0.003226 0.003837 0.003637
2025 -1 -1 0.681779 10.135857
1658 -1 3.301563 3.219479 7.891954
1426 0.815101 1.779735 1.685327 4.305011
2303 2.697972 4.710608 4.408677 11.583634
1736 1.773584 3.259003 3.071819 8.08577
1248 -1 -1 -1 4.458391
636 0.274469 0.549048 0.524201 0.824129
998 0.605275 1.169111 1.115239 2.329255
886 -1 -1 -1 2.969134
1391 0.913507 2.070195 1.881848 5.269945
940 -1 -1 0.167567 2.971039
1006 0.490307 1.071817 1.077387 2.239385
1534 -1 2.966861 2.85523 6.80544
766 0.374388 0.771859 0.731032 1.410838
1344 -1 2.248332 2.150135 5.005696
743 0.357796 0.810583 0.803379 1.905683
1710 -1 -1 -1 7.198062
975 0.828407 1.274901 1.21121 2.678586
195 0.059002 0.102694 0.107033 0.137329
22 0.007314 0.01069 0.011823 0.012283
1802 -1 3.615517 3.443542 8.659877
792 -1 -1 -1 2.494066
334 0.104177 0.191151 0.201171 0.261364
55 -1 0.028935 0.030709 0.033413
1216 -1 -1 0.280912 5.077992
1398 1.133794 3.894144 2.16275 5.675021
326 0.102594 0.179199 0.186322 0.244422
520 0.180431 0.366192 0.360592 0.560059
852 0.395428 0.870116 0.87776 1.953665
2543 -1 -1 0.424623 12.842576
87 0.027231 0.042961 0.044244 0.048622
1608 -1 -1 0.575058 6.829224
1692 1.080043 2.625274 2.483776 7.119043
1473 1.124918 2.350455 2.301502 5.963687
553 0.197534 0.370891 0.37571 0.580157
1729 1.225037 2.796107 8.205247 7.715501
1494 0.974433 2.133234 2.049325 5.310703
332 -1 0.23816 0.245564 0.340924
19 0.008036 0.011552 0.011982 0.014077
1065 0.554288 1.186905 1.156797 2.626266
1301 -1 -1 -1 3.695609
1470 -1 -1 0.453758 6.659665
1324 -1 -1 0.14267 4.06127
750 0.267887 0.591338 0.588263 1.026321
1824 1.350253 2.933818 2.846002 7.753362
1082 0.620233 1.359811 1.330045 3.249314
1965 2.084943 3.788434 3.614345 9.363125
684 0.348539 0.670939 0.67136 1.192405
61 0.017874 0.028334 0.029536 0.033233
1073 -1 -1 -1 3.058574
1032 0.69255 1.292023 1.283607 2.771351
67 0.023705 0.040977 0.041158 0.048081
1520 1.063371 2.188579 3.255226 5.216554
577 -1 0.512138 0.508372 0.886938
1564 1.068029 2.341087 2.214769 5.917891
1357 1.260664 2.320798 2.265224 5.543513
1527 0.916072 2.230428 2.144085 5.582296
1087 0.55539 1.22707 1.180532 2.638149
1613 1.664488 2.960969 2.829621 6.766205
605 0.235686 0.505246 0.479357 0.848114
1189 0.734259 1.609654 1.571912 4.032085
1807 -1 -1 -1 7.790603
65 0.019978 0.033273 0.043713 0.039224
162 0.046037 0.07933 0.079951 0.093436
793 -1 -1 0.076315 1.666461
379 0.12138 0.226679 0.225707 0.323401
2118 -1 -1 -1 11.541636
263 0.083488 0.156075 0.157819 0.205439
1249 -1 -1 0.231628 4.554223
577 0.256155 0.5288 0.544961 1.064533
1180 -1 -1 0.245624 3.768968
2099 1.849588 3.761533 3.411512 9.559627
185 0.061306 0.126459 0.116761 0.180341
908 0.416848 0.92551 0.842613 1.909722
1748 -1 -1 -1 7.425151
1245 0.759947 1.696348 1.65497 4.206795
366 0.223683 0.378205 0.354611 0.583544
17 0.005811 0.007835 0.008716 0.008366
1262 1.044515 1.908759 1.848826 4.226203
1337 0.827595 1.720414 1.647115 3.792873
1572 1.796056 2.000743 1.849427 4.431631
264 -1 -1 0.057038 0.237208
1000 0.543978 1.213325 1.193247 2.821976
194 0.065153 0.122662 0.136047 0.167977
899 -1 -1 0.314034 3.063063
888 0.524812 1.056928 1.023385 2.272818
878 0.375941 0.803961 0.813869 1.507711
613 -1 -1 -1 1.145205
1043 0.622176 1.317942 1.284709 2.950449
1439 1.021221 2.361486 2.275834 6.414279
1765 1.573335 3.137173 2.990456 7.947539
1075 0.487842 1.140567 1.061798 2.269622
1680 1.110009 2.425556 2.271546 5.738261
1568 -1 -1 -1 6.842099
1400 0.790855 1.830372 1.730743 4.550485
666 0.293856 0.604463 0.611657 1.116661
783 0.378466 0.713529 0.683032 1.203596
1184 0.705975 1.609434 1.565671 4.15665
1849 1.379979 2.962913 2.804834 7.727844
507 0.268518 0.505887 0.499735 0.855848
381 0.12166 0.247308 0.25365 0.374909
1221 -1 -1 0.271343 4.471657
918 0.46567 0.943614 0.887999 1.757703
1020 -1 1.501209 1.439942 3.34204
185 0.098115 0.154713 0.163008 0.217572
893 0.426307 0.890084 0.890263 1.753636
1554 1.106592 2.322672 2.133234 5.457721
1292 -1 2.211693 2.159794 6.312076
1577 1.417941 2.63921 2.542037 6.444918
1315 -1 2.017325 2.020601 4.705809
1342 -1 -1 0.267766 5.19251
221 -1 0.162998 0.155484 0.183066
476 0.170813 0.34366 0.343449 0.504945
1863 2.182618 3.556676 3.301513 7.901472
1532 1.096053 2.267448 2.057521 5.350598
313 -1 0.240926 0.244362 0.380039
992 0.467173 1.074532 1.074131 2.232812
1553 1.235707 2.706548 2.579197 7.788119
1365 -1 1.869245 1.770718 4.323857
738 -1 0.942773 0.954756 2.127793
41 0.011883 0.017584 0.018495 0.018645
111 0.038302 0.06852 0.070895 0.086924
1125 0.531174 1.252549 1.215168 2.789224
1430 0.871268 2.059505 1.966399 5.229279
584 -1 -1 -1 0.864014
1449 0.822265 1.976829 1.858103 4.71134
1723 2.048995 3.56406 3.425718 8.616765
883 -1 -1 0.048833 1.488234
1075 0.945398 1.637476 1.582803 3.465995
1089 0.633098 1.333832 1.30045 3.105242
1396 1.214687 2.246798 2.126522 5.096588
1270 1.027223 3.025451 1.748847 3.864127
434 0.260673 0.455451 0.445072 0.762792
661 -1 -1 -1 1.088729
2203 -1 4.354695 4.190495 10.764637
1354 -1 -1 0.352386 5.893554
876 -1 0.991946 1.005832 1.955809
805 0.369799 0.792649 0.774715 1.533651
1249 0.865557 1.668655 1.677321 3.561665
854 0.398614 0.8835 0.905342 3.107266
731 -1 -1 0.090772 1.499756
1272 0.926162 1.80893 1.749729 3.957393
733 0.456112 0.855538 0.852532 1.683353
2322 2.159093 4.372569 4.183882 11.367516
97 0.029766 0.049654 0.051207 0.059282
325 0.107333 0.203425 0.205759 0.28068
910 0.471682 0.973341 0.985654 1.939067
988 -1 -1 0.132971 2.62287
1906 -1 -1 -1 8.640148
1050 0.541003 1.161045 1.143762 5.825377
152 0.119146 0.219135 0.209917 0.278988
710 -1 -1 0.197543 3.212695
897 -1 -1 0.215547 1.683714
2039 -1 -1 -1 10.922625
270 -1 -1 0.028784 0.318131
1637 1.080473 2.349353 2.139446 5.551708
1748 -1 3.707771 3.561425 8.786586
1140 0.932203 1.586641 1.532007 3.277888
13 0.00503 0.006692 0.007353 0.007244
1903 -1 4.195244 4.040832 9.616255
1863 1.960027 3.364412 3.165245 7.563011
1316 0.826443 1.774386 5.196817 4.220472
456 -1 -1 0.037872 0.558817
991 0.505636 1.139785 1.160204 2.757926
754 0.364059 0.768653 0.762322 1.456334
886 -1 -1 0.139624 2.299248
1814 1.205219 2.867212 2.75507 7.818776
1645 1.210149 2.77045 2.586021 7.460959
1552 2.127984 3.076278 2.967201 6.413999
1525 1.081155 2.275783 2.209779 5.689179
1789 -1 -1 -1 8.549818
848 -1 -1 -1 1.452497
841 0.387122 0.821023 0.827285 1.678995
1447 1.003718 2.121452 1.975225 4.876651
984 -1 -1 0.269981 3.575501
2112 1.673515 3.70189 3.252511 9.923175
1357 0.987838 2.036691 1.962812 4.711611
981 0.541244 1.113005 1.079762 2.447167
486 -1 -1 -1 0.709532
1889 1.569628 3.071609 2.950259 7.632964
926 -1 -1 -1 1.902237
1924 1.657745 3.496272 3.266578 9.234222
85 0.033273 0.055435 0.054092 0.066987
691 -1 -1 0.078148 1.176795
1761 1.120429 2.674167 2.486292 6.801311
1589 1.126661 2.552046 2.505778 6.81107
1953 1.624422 3.194971 2.975837 7.808927
2085 2.052 3.953987 3.711048 9.981475
1363 0.956088 2.066387 1.94594 4.990006
1800 1.682792 3.368059 3.135419 8.617787
983 0.479647 1.018797 1.001624 2.036341
1222 -1 -1 -1 3.751233
1736 -1 -1 -1 9.447746
1758 1.393675 2.73413 2.582574 6.215794
567 0.259461 0.528479 0.494445 0.801596
1535 0.89896 2.267398 2.041961 5.349347
1924 1.324505 3.061029 2.902308 8.280859
145 -1 -1 0.039765 0.202313
55 -1 0.049934 0.051136 0.056847
1632 2.865618 2.941121 2.810334 7.131467
814 0.336076 0.744598 0.735551 1.438761
348 0.118274 0.239573 0.239403 0.37022
767 0.360272 0.782309 0.760779 1.4913
1595 -1 -1 -1 6.604068
1270 -1 -1 -1 5.594639
508 0.217101 0.418091 0.423902 0.742724
851 -1 -1 0.063741 1.744438
981 -1 -1 0.301951 3.292957
1566 1.23734 2.610707 2.530095 6.568762
1526 1.530214 2.769167 2.652366 6.724776
921 0.473897 0.972199 0.973601 2.373338
111 0.032582 0.054533 0.056957 0.06365
983 -1 -1 0.099939 2.465532
226 0.075342 0.136418 0.141227 0.199006
626 0.239954 0.515635 0.510014 0.881757
1860 1.743517 8.078326 4.497455 12.138154
40 -1 -1 -1 0.052359
455 0.185771 0.319434 0.321428 0.440603
393 0.13199 0.266754 0.271103 0.420014
1253 0.850639 1.777561 1.69764 4.241501
1304 -1 -1 -1 3.834621
886 0.45988 0.964955 0.975966 2.314126
1579 1.04684 2.372346 2.219948 5.614738
261 -1 0.201231 0.213874 0.334833
2055 2.042934 3.991869 3.746745 9.825831
1779 1.541034 3.224929 3.158202 8.461812
842 -1 1.055486 1.030108 1.958143
1538 -1 -1 -1 7.144711
1426 0.937573 1.959405 1.892128 4.835113
1600 1.103927 2.457177 2.416339 6.384423
1083 1.687902 1.302122 1.259211 2.879265
858 0.402151 0.857351 0.840069 1.689224
1599 1.128594 2.440606 2.325658 5.761735
228 0.077116 0.141888 0.15347 0.202874
717 0.307732 0.653926 0.678172 1.31644
1023 0.52352 1.114688 1.06843 2.175594
235 0.091773 0.139154 0.14297 0.186202
107 -1 0.059592 0.071055 0.070554
1459 1.354161 2.431598 2.328363 5.432292
1615 -1 -1 -1 6.527825
1002 -1 -1 -1 3.129718
380 0.135626 0.263758 0.270711 0.426246
1997 -1 -1 -1 9.712456
1145 0.882819 1.832416 1.725122 4.325129
1374 -1 -1 0.216439 4.850452
21 -1 0.011271 0.011061 -1
1476 0.947361 2.186064 2.116843 6.64178
146 0.043172 0.072246 0.075493 0.087806
1865 -1 -1 -1 7.501956
794 0.358067 0.749707 0.732094 1.375892
1173 -1 2.066318 2.045468 5.211656
157 0.050285 0.093977 0.099398 0.122491
1434 1.108376 2.078811 1.943415 4.506312
1404 0.81953 1.988159 1.898009 4.861263
1658 1.382584 2.88208 2.789706 7.41944
81 -1 0.040667 0.042961 0.045826
21 0.007764 0.011442 0.012012 0.012474
1336 -1 2.369461 2.28404 5.550827
1778 1.670319 3.118968 2.920112 7.378372
26 -1 0.013446 0.014878 -1
1139 0.800685 1.415216 1.324395 2.528662
669 0.377814 0.620483 0.622086 0.996544
1457 1.349512 2.587623 3.624854 6.145752
1817 -1 3.610878 3.451297 8.633597
279 0.132781 0.246406 0.249151 0.412921
1458 0.880225 1.94037 1.87138 4.758479
903 0.532728 1.153481 1.120279 2.724632
917 -1 -1 0.132671 2.464751
1817 1.23761 2.870989 2.763305 7.659674
1552 -1 -1 0.706636 7.431743
61 -1 -1 0.008937 0.049243
1542 1.266044 2.5648 2.483737 6.393109
177 0.054624 0.100229 0.102584 0.131228
1947 1.2744 3.017115 2.841302 8.023803
573 -1 0.559799 0.584305 1.014519
1492 1.156647 3.174723 2.267408 5.99715
1506 1.060135 2.271756 2.079172 5.618835
1743 1.369009 2.893582 2.713311 7.068496
1592 -1 -1 0.637966 7.382811
1807 -1 -1 0.40219 8.443376
141 -1 -1 0.006813 0.096142
369 0.133853 0.267365 0.288736 0.456964
827 0.394156 0.921863 0.865908 1.844798
169 0.045226 0.072056 0.07388 0.078078
97 -1 0.047039 0.049424 0.056226
1353 0.76695 1.764727 1.776028 4.581033
2041 1.930481 3.93974 3.735063 9.823336
680 0.362365 0.732265 0.699923 1.319184
223 0.085392 0.120237 0.138783 0.165793
927 0.369379 0.809371 0.811885 1.539151
1453 1.354211 2.534012 2.371785 7.137046
1607 1.303204 2.753898 2.730784 7.609209
1675 1.555611 2.979594 2.877331 7.322287
715 0.56589 0.892879 0.896675 1.42775
400 0.163079 0.265572 0.271153 0.377985
2669 -1 -1 -1 14.034109
777 0.395238 0.759857 0.737445 1.277726
1433 -1 -1 -1 5.23549
59 0.017182 0.03163 0.027722 0.029946
523 0.303013 0.577822 0.561852 1.200039
329 0.102042 0.179369 0.186202 0.230115
1658 1.26358 2.742587 2.61745 7.083385
1641 -1 3.198228 3.05631 7.069137
1750 -1 3.128656 2.999683 7.20767
991 0.701196 1.280762 2.195442 2.650903
1355 -1 -1 0.399045 5.660244
833 0.61352 1.171505 1.186103 2.758166
648 0.258679 0.493714 0.504905 0.892027
1619 1.064223 2.571383 2.444884 6.928913
851 0.479056 0.980113 0.960827 2.121391
1158 0.62384 1.34874 1.306291 3.13595
1717 -1 -1 -1 8.386749
1825 -1 -1 -1 9.214154
672 -1 0.741472 0.716936 1.45381
1440 1.135337 2.184521 2.140698 5.151752
1079 -1 -1 -1 2.954046
231 0.087786 0.972649 0.174149 0.28556
1310 0.794643 1.799523 1.739719 4.330389
1859 -1 4.120342 3.946643 9.414945
558 0.229454 0.493243 0.470119 0.929948
286 -1 -1 0.014698 0.26965
739 0.401569 0.823598 0.800213 1.563837
561 0.245374 0.48689 0.484597 0.831423
1732 -1 3.380653 3.279772 8.380829
1744 1.827576 3.331951 2.949509 7.811611
469 -1 0.342507 0.341275 0.537626
997 0.509463 1.072207 1.06818 2.12069
57 0.017423 0.027191 0.028544 0.029576
1439 -1 -1 -1 6.391808
346 0.127391 0.241006 0.237609 0.330125
1811 2.062891 3.716828 3.489208 9.064441
1677 -1 -1 -1 8.342988
1208 -1 -1 0.181624 3.592233
93 -1 0.041899 0.044965 0.049243
2084 1.719622 3.661334 3.445285 9.658875
966 0.506538 1.114888 1.118235 2.75499
1821 2.56987 3.751555 3.633692 7.850325
1901 -1 -1 -1 9.381981
233 0.073399 0.143462 0.138522 0.181052
1933 -1 3.839571 3.640444 8.792567
375 -1 -1 0.025008 0.460641
913 -1 -1 0.172256 2.747636
1318 -1 -1 0.516046 5.325822
688 0.339151 0.697609 0.734128 1.407872
1391 0.787359 1.810564 1.764737 4.561816
313 0.114587 0.197724 0.202643 0.260322
935 -1 -1 -1 2.415939
1005 0.638407 1.346156 1.282224 3.053524
231 0.076565 0.146247 0.14315 0.203695
1509 1.237359 2.450193 2.327521 5.892833
1261 0.82016 1.708712 1.672062 3.918981
1497 -1 -1 0.314315 4.561035
1959 -1 -1 0.721154 9.522798
1002 -1 -1 0.161545 2.649601
224 0.080733 0.146557 0.178197 0.196401
160 0.055034 0.101552 0.102644 0.128894
584 -1 -1 0.095701 1.145657
1650 1.021742 2.358329 2.309787 6.019303
303 0.097034 0.176604 0.182715 0.230837
1724 1.179019 2.814252 2.712459 7.5458
1595 1.017274 2.475952 2.340907 6.640317
584 -1 -1 0.034014 1.027733
1037 0.603621 1.244153 1.250054 2.765059
1456 1.243582 2.39024 2.214497 5.566676
608 0.241006 0.474637 0.450832 0.742965
1409 1.783612 1.955027 1.911184 4.827298
1509 -1 -1 0.603691 7.63077
909 -1 -1 -1 2.793854
1586 -1 -1 0.712617 7.920527
1405 -1 -1 -1 5.414569
892 0.512098 0.960727 0.910442 1.72366
3 0.002365 0.002154 0.002755 0.002164
1207 0.833737 1.605716 1.551113 3.541197
1328 0.757251 1.626426 1.511368 3.665131
313 -1 -1 0.01067 0.248851
500 0.210768 0.404565 0.424633 0.769876
1491 1.470461 2.651684 2.48578 5.960983
637 0.328581 0.68721 0.691187 1.504916
1562 -1 -1 -1 6.363384
700 0.415135 0.811374 0.789052 1.481732
1246 -1 -1 0.140976 3.393346
1328 0.795655 1.829359 1.838286 4.769078
1070 0.691928 1.483805 1.416118 3.545274
1753 1.402222 3.033266 2.981127 8.170883
749 -1 -1 -1 1.660069
625 0.242599 0.567002 0.513571 0.893811
1471 0.902266 1.864897 1.749969 4.054727
1047 -1 -1 0.118404 3.170004
1774 2.12069 3.660872 3.36842 8.995681
581 0.236467 0.450642 0.44958 0.680808
1928 -1 3.958856 3.82839 9.643757
5 0.002514 0.002835 0.003466 0.003146
1627 1.052601 2.385531 2.272838 5.786984
1436 -1 2.38526 2.295181 5.075087
369 -1 -1 0.01619 0.34913
250 0.08477 0.155525 0.157088 0.217281
532 0.191762 0.376802 0.385309 0.627286
1710 2.254223 3.682153 3.508465 8.40267
573 0.243741 0.531365 0.525224 1.076155
1015 0.538518 1.201031 1.225859 2.742606
839 -1 -1 0.090421 1.833437
1527 0.887038 2.112003 1.995284 5.257943
176 -1 0.113495 0.114977 0.155353
21 0.006663 0.009548 0.01066 0.010159
1305 -1 2.086356 2.0622 5.095045
1463 0.837484 1.939267 1.853966 4.828901
392 -1 0.257837 0.268267 0.380229
1278 1.029246 2.030791 1.899913 4.501563
789 0.425314 0.870787 0.883221 1.953545
1682 -1 -1 -1 8.350281
996 0.50217 1.160284 1.14779 2.712199
1672 1.18455 2.599045 2.447969 6.077533
1544 0.991424 2.379901 2.2266 6.568491
1614 1.240115 2.589517 2.488426 6.51444
1478 -1 -1 0.397551 5.164847
1111 0.552635 1.284679 1.214527 2.956381
1893 1.839188 3.446918 3.352861 8.325334
1234 -1 -1 0.885365 4.502574
82 0.03194 0.056507 0.056768 0.074992
1316 -1 -1 0.276543 4.427493
1837 1.736604 3.250346 2.981268 7.757499
1551 1.24274 2.542528 2.344303 6.144148
135 -1 -1 0.006843 0.08952
1038 -1 -1 0.168949 3.062341
370 0.168228 0.329714 0.328602 0.531696
1529 -1 2.452578 2.376434 5.669721
1061 0.552625 1.242329 1.196553 2.80773
1508 -1 -1 0.456433 6.461699
866 -1 1.065224 1.039366 1.918568
1207 0.722015 1.597491 1.540694 3.869077
1464 1.299417 2.440855 2.30033 5.724204
460 0.145134 0.283085 0.292002 0.40758
1449 0.782399 1.820392 1.841061 4.290613
1428 0.855528 1.942383 1.796758 4.67985
2066 1.9835 3.887651 3.692242 9.669034
97 0.027532 0.044114 0.046027 0.049614
1333 0.860558 1.961159 1.944508 5.323336
931 -1 -1 0.13247 2.8501
1072 0.508943 1.171636 1.139134 2.706699
1169 -1 -1 -1 3.739742
1526 1.109448 2.486843 3.508565 6.637362
1368 0.95685 2.025841 1.902828 4.938669
220 0.086484 0.137249 0.140586 0.188497
1583 -1 -1 -1 6.995259
214 0.078138 0.15862 0.150675 0.221208
560 0.197874 0.35971 0.358869 0.525895
400 0.149612 0.289568 0.310387 0.477924
1462 -1 -1 0.384056 5.792323
1036 -1 -1 -1 3.128967
1108 -1 -1 -1 4.068574
1134 -1 -1 -1 2.61265
1047 0.55475 3.603765 1.16849 2.559079
423 0.143612 0.253209 0.256646 0.320687
1337 -1 -1 0.400727 4.348202
3 0.002013 0.001914 0.002344 0.002224
577 0.244081 0.498232 0.488704 0.914349
1654 -1 -1 -1 8.954393
2096 1.811556 3.88152 3.502353 10.003688
1873 -1 -1 -1 9.386891
883 0.498583 0.992056 1.022754 2.359091
1537 1.185803 2.482755 2.477876 6.245801
367 -1 0.302382 0.301951 0.452566
1367 -1 -1 -1 4.908823
1380 1.104058 2.07291 3.398507 4.956012
1912 1.66593 3.383118 3.115381 8.953822
991 0.602159 1.331859 1.250275 2.917327
1633 1.753296 2.996065 2.796078 6.512164
1126 0.859686 1.53373 1.487483 3.309298
1451 1.123525 2.235598 2.146338 5.170969
1531 1.510777 2.987059 2.784656 7.239601
1231 0.74028 1.565761 1.537137 3.572836
1964 1.308454 2.94006 2.686811 8.660758
1891 2.275493 3.820424 3.588917 8.945918
664 -1 0.628999 0.622717 1.118465
888 0.426557 0.908969 0.899751 1.875286
1381 -1 -1 0.413632 5.681253
1354 0.780957 1.882019 1.840871 4.707151
481 -1 0.395148 0.399064 0.675628
1505 -1 -1 -1 4.747377
5 0.002866 0.003226 0.003517 0.003146
1755 1.164362 2.546125 2.388737 6.253586
759 0.336686 0.712227 0.724019 1.40134
1558 1.157228 2.409576 2.308646 5.942458
504 -1 0.397783 0.407731 0.609723
494 0.218473 0.386761 0.446314 0.589124
1368 0.996474 2.144726 2.063693 5.353885
1305 -1 1.90895 1.863253 4.630827
1478 -1 -1 0.739849 6.813715
509 0.213954 0.366663 0.3702 0.628438
1562 1.331347 3.874999 2.579057 6.817362
1911 1.437759 3.195403 2.89775 8.338008
85 0.028784 0.050886 0.051728 0.069642
506 -1 -1 -1 0.652484
422 0.226118 0.418061 0.415646 0.680357
31 -1 0.016341 0.017162 0.019757
1341 -1 2.52755 2.423453 6.145622
365 0.12159 0.240515 0.254491 0.390468
7 0.003677 0.004158 0.004799 0.00507
848 -1 -1 -1 1.902077
1494 1.261084 2.531057 2.410388 6.469013
770 -1 0.79318 0.817165 1.463688
1241 0.74579 1.632106 1.508833 3.890136
1707 -1 2.772513 2.692271 6.516253
943 0.441886 0.864755 0.84052 1.614362
738 -1 -1 0.066416 1.303154
858 0.424172 0.940789 0.958673 2.116312
836 0.413682 0.837614 0.826323 1.584126
1710 1.079462 2.582575 2.466374 6.780792
34 0.013535 0.017473 0.019577 0.020609
1806 1.395398 3.10404 2.744801 8.289305
1669 1.212222 3.261277 3.133605 7.309372
407 0.247518 0.472954 0.471923 0.657944
94 0.058901 0.101051 0.101282 0.12692
1831 1.845309 6.191839 6.368864 6.743171
764 0.303063 0.658305 0.656752 1.309386
1775 1.442398 2.92417 2.76009 7.440409
1152 -1 1.571973 1.543459 3.372357
3 0.002094 0.001993 0.002615 0.002364
1776 1.912256 3.349023 3.140609 8.042218
1403 1.182997 2.378387 2.252209 5.908974
1989 -1 -1 -1 9.615073
1114 0.638066 1.375411 1.358159 2.969225
1203 0.612478 1.429242 1.381834 3.385432
1889 1.439382 3.152691 2.986628 8.1647
286 0.101502 0.179329 0.205889 0.245815
1712 -1 -1 1.553367 8.116668
1402 1.077758 2.111182 2.063342 5.226994
1378 0.893379 1.886267 1.828819 4.35769
750 -1 0.726173 0.704953 1.267747
1329 1.107103 2.157249 2.086676 6.691204
1588 1.149674 2.475892 2.439894 6.59438
695 -1 0.668334 0.685015 1.277325
1436 0.950347 2.027895 1.941461 4.894286
1378 1.16829 2.170475 2.149625 5.165578
682 0.282003 0.61343 0.623489 1.230016
1761 -1 3.692963 3.580742 8.448035
948 -1 1.075624 1.08413 2.153171
1054 0.500105 1.13693 1.105912 2.57023
755 -1 -1 -1 1.045978
1347 -1 -1 -1 3.920714
764 0.415836 0.837434 0.819309 1.692049
690 -1 -1 -1 1.305719
1663 1.327511 2.752635 2.677925 7.159759
1692 1.797669 4.460434 2.926905 7.780233
1354 1.156828 2.071808 1.99937 4.517994
626 0.313192 0.654578 0.661831 1.52834
735 -1 -1 0.064613 1.536436
646 -1 -1 -1 0.961658
1917 1.734881 3.351889 3.089212 8.230233
1159 0.755448 1.525675 1.448389 3.490741
1908 2.100802 3.721838 3.486302 8.702598
693 -1 -1 0.028344 0.898258
1895 -1 -1 -1 7.943171
865 0.509654 1.079621 1.04158 2.308766
1406 0.980294 1.933566 1.865427 4.340679
667 0.299687 0.596077 0.585277 1.019057
1427 1.137181 2.22079 2.259763 5.185156
1025 -1 -1 -1 2.397404
1648 1.518492 2.899754 2.641365 12.329034
212 0.171865 0.304045 0.318121 0.44417
1576 1.146347 2.487544 2.40623 6.464825
1484 1.123925 2.41144 2.40037 6.170198
1618 -1 -1 -1 7.19222
1008 0.570559 1.202534 1.138503 2.661804
1309 0.698831 1.683644 1.587001 4.054136
1879 1.572453 3.358862 3.238474 8.576117
364 -1 -1 0.017794 0.4179
1268 0.733598 1.663205 1.576081 4.031984
179 0.070894 0.125748 0.134344 0.204086
275 -1 0.199257 0.20615 0.372514
690 -1 -1 0.395187 1.978751
879 0.37042 0.834157 0.799892 1.650491
579 -1 -1 0.027131 0.79824
1476 -1 2.727789 2.665892 6.051153
324 -1 0.237209 0.242569 0.323351
607 0.256315 0.514102 0.525574 0.949486
1778 -1 3.721046 3.587204 9.543307
111 0.035868 0.067618 0.070203 0.096643
1738 1.149985 2.668957 2.413885 6.949131
545 0.18513 0.384868 0.349391 0.522328
944 0.596568 1.104519 1.067318 2.285983
8 0.003627 0.004379 0.005079 0.005571
1515 1.231729 2.603663 2.462116 6.613225
1034 0.616255 1.213795 1.158881 2.414345
68 0.021541 0.035016 0.037591 0.040917
823 0.366914 0.800153 0.762051 1.526347
707 -1 -1 0.232971 1.89889
1945 2.007296 3.549733 3.374651 8.239181
77 0.0266 0.047099 0.048081 0.061927
695 -1 -1 -1 1.198106
688 0.323782 0.624811 0.634299 1.166476
556 0.266474 0.579125 0.58176 1.215358
71 0.024126 0.038513 0.040016 0.045355
504 0.218092 0.41775 0.437868 0.749247
1688 1.384298 2.857183 2.612691 7.042478
730 0.628799 1.066116 1.054874 2.209207
292 -1 -1 0.111721 0.261504
367 0.140034 0.248079 0.254672 0.344242
713 0.27513 0.625573 0.603121 1.141829
582 1.858695 0.493954 0.506167 1.032092
689 -1 -1 0.093927 1.250245
2120 2.682934 4.46886 4.265827 10.562033
2350 -1 -1 -1 11.933367
489 0.180822 0.372724 0.377303 0.562744
461 0.210387 0.406629 0.434081 0.674496
1391 -1 -1 0.217922 4.639794
1103 0.56046 1.281783 1.20058 2.86626
475 0.237359 0.471011 0.501779 0.910893
1145 0.770367 1.590397 1.59663 3.905966
1581 1.109418 2.350636 2.2579 5.725847
1406 -1 -1 -1 3.965499
1707 1.261295 2.849959 2.739109 7.647982
1533 1.393064 2.670239 2.588495 7.61496
1371 0.768232 1.760389 1.61322 4.186898
1190 -1 -1 -1 2.646505
16 0.006752 0.009148 0.009929 0.011231
782 0.443128 0.911604 0.862772 1.786799
627 -1 -1 -1 1.018856
1899 1.556313 3.313096 3.065817 8.453095
1228 1.213645 2.111873 2.006955 4.413656
915 -1 1.15842 1.154093 2.2955
320 -1 0.191963 0.197684 0.290019
1185 -1 1.832325 1.798491 4.105804
2075 2.048985 4.02445 3.752156 9.748295
1561 1.167077 2.57518 2.394247 6.458684
893 -1 -1 -1 1.952813
1293 0.837414 1.864125 1.809412 4.708174
158 0.048853 0.089429 0.083648 0.101703
2166 1.58655 3.637389 3.388298 9.619641
1500 -1 -1 -1 7.064729
1886 1.322621 3.139527 3.045399 8.574355
1154 0.679424 1.396221 1.398445 3.168672
1982 2.262649 4.095564 3.906447 10.05815
411 -1 0.347557 0.347748 0.553156
950 -1 -1 0.055705 1.853595
2077 2.040529 3.938087 3.798032 9.867119
388 0.127881 0.244592 0.255022 0.363548
1321 -1 -1 0.233592 4.340688
903 0.421988 0.954074 0.94124 1.970346
1952 -1 -1 -1 9.982797
1684 1.946 4.930203 8.077875 7.552222
1631 -1 -1 -1 7.360298
1479 0.947252 2.133965 2.044787 5.112638
1622 1.102255 2.541065 2.438932 7.029232
590 -1 0.506187 0.507901 0.861189
1519 0.967891 2.180795 2.098208 5.323176
11 0.007684 0.006913 0.007565 0.008567
700 0.308664 0.620233 0.621536 1.18477
1232 0.799331 1.564799 1.43858 3.148203
1325 0.870115 1.982068 1.872872 4.852907
20 -1 0.012363 0.012704 0.014187
1654 1.195361 2.646385 2.580079 7.05936
1544 -1 -1 -1 6.516883
1251 0.825992 1.593383 1.517009 3.711418
657 0.28024 0.569577 0.543438 0.963832
1900 1.462045 3.096035 2.787691 7.5353
1213 -1 -1 -1 4.221693
1243 -1 -1 0.241317 4.43663
1290 0.823196 1.786679 1.723329 4.504518
9 0.004057 0.00526 0.006182 0.006152
435 0.168349 0.331627 0.348449 0.567403
1099 0.551694 1.134847 1.065745 2.137973
867 0.373236 0.739338 0.781528 1.32707
1555 -1 -1 -1 7.011639
786 -1 0.963011 0.965616 2.087368
1417 0.895113 1.927464 1.865317 4.752036
553 0.265392 0.503272 0.504765 0.812847
1332 0.850117 1.893731 1.779725 4.49997
2359 -1 -1 -1 13.580832
823 -1 0.981175 0.921142 1.710254
994 0.526055 1.200931 1.194769 2.868845
855 -1 0.947341 0.997877 1.861269
1016 0.652824 1.360643 1.392333 3.296184
660 0.285631 0.571821 0.570208 1.024277
1124 -1 -1 -1 3.566956

==> measurements/ettt/ettt_no_jitter_slowdowns.dat <==
S_no_PRM S_no_CP S_no_CW
0.67 0.86 2.66
0.97 1.03 1.24
1.00 1.31 1.92
2.61 2.05 3.37
1.88 2.18 2.17
4.37 4.49 10.43
2.84 2.90 3.22
4.43 4.53 18.98
1.25 1.63 1.42
5.81 5.79 14.27
2.16 2.55 2.44
5.55 5.57 13.62
6.25 6.40 15.94
6.08 6.17 11.34
4.54 4.60 6.71
3.38 3.60 3.89
4.36 4.33 5.89
3.19 3.20 3.87
5.97 6.10 10.09
6.03 6.24 9.24
5.37 5.60 8.67
1.93 2.41 1.82
7.01 5.52 9.34
5.29 5.45 7.57
5.82 5.77 7.85
6.66 6.77 10.58
6.02 5.96 8.88
6.23 6.26 9.95
5.57 7.37 7.83
2.37 6.11 3.49
5.68 5.92 8.54
4.47 4.52 5.33
5.85 5.89 8.77
0.89 0.89 1.34
6.07 6.69 9.81
4.87 4.87 7.36
6.49 6.86 9.73
6.34 6.38 9.84
5.82 5.62 7.63
8.94 8.39 20.75
6.50 6.90 9.84
5.77 5.85 8.24
3.92 4.79 4.78
7.33 6.98 10.24
5.88 6.56 8.59
3.49 3.59 3.88
5.94 5.66 8.06
5.14 5.09 6.55
6.63 7.03 10.61
5.25 5.29 7.77
5.79 5.86 8.91
5.96 6.00 8.87
6.65 6.56 10.99
5.94 6.16 9.25
6.75 6.76 10.18
4.32 4.54 5.43
6.37 5.76 8.14
6.36 6.09 8.84
6.93 6.80 10.30
6.42 6.61 9.37
5.28 5.38 12.95
6.24 6.29 10.53
6.26 6.78 9.72
6.20 6.47 9.19
7.87 7.62 11.15
6.67 6.95 9.54
6.70 6.78 9.81
7.14 6.91 11.09
1.89 2.36 2.17
6.84 6.77 10.38
5.24 5.71 7.86
6.29 6.18 10.78
4.63 5.92 5.63
7.13 10.54 8.38
5.75 5.93 8.74
7.00 7.47 11.43
5.59 6.72 7.84
5.03 5.71 6.79
5.18 5.35 7.32
5.93 6.20 8.58
6.09 6.39 9.13
9.15 5.65 7.33
2.69 2.87 3.27
5.93 5.97 8.73
5.19 5.08 6.93
6.45 6.55 8.51
5.96 6.21 8.04
6.17 6.12 9.88
4.44 4.51 5.13
6.94 6.69 9.87
4.52 4.53 6.32
3.68 4.01 5.04
6.63 6.30 9.45
1.72 2.45 3.63
1.94 1.91 4.69
2.04 2.16 4.42
2.20 2.18 7.39
2.10 1.98 4.69
2.39 2.52 6.18
2.26 2.17 5.93
2.10 1.89 5.78
1.81 1.93 2.58
2.17 2.05 5.51
2.09 2.00 3.85
1.72 1.72 4.30
2.62 2.27 6.73
1.71 2.15 2.28
1.70 1.67 2.80
1.50 1.50 2.61
2.10 2.06 3.52
2.11 1.99 5.55
1.93 1.85 4.54
2.71 1.44 3.48
2.00 1.93 4.27
1.81 1.76 4.47
2.22 2.12 5.92
1.77 1.77 3.82
2.10 2.13 3.73
1.80 1.80 4.05
2.18 2.20 4.35
1.87 1.74 4.02
2.17 2.12 3.65
1.90 3.20 4.67
2.14 2.13 4.28
1.58 1.65 3.13
1.97 1.82 3.22
2.10 2.02 3.40
1.64 1.70 1.90
2.02 1.96 3.75
2.33 2.26 5.75
2.34 2.23 7.26
2.24 2.04 5.44
1.94 1.77 4.46
2.13 2.11 4.35
2.51 2.60 5.62
1.25 1.36 1.50
2.73 2.27 5.87
1.95 1.93 4.05
1.80 1.81 2.68
2.30 2.53 5.35
0.86 0.94 0.97
2.11 2.02 5.11
1.87 1.77 7.49
1.75 1.68 4.08
2.19 2.04 5.51
1.83 2.03 2.76
1.94 1.83 4.41
2.11 1.96 3.58
2.07 2.02 6.32
2.14 2.14 4.18
1.96 1.87 4.37
1.91 1.83 5.53
1.56 1.50 1.96
1.72 1.84 3.53
0.77 0.97 0.87
1.97 1.81 4.28
1.87 1.82 3.41
2.18 2.07 5.77
0.49 0.46 0.79
3.43 2.48 5.94
1.64 2.49 4.88
2.11 2.09 3.83
1.79 1.95 5.10
1.96 1.96 2.58
2.19 1.98 5.79
1.96 1.87 4.06
1.62 1.64 3.36
2.23 2.12 5.40
1.97 1.88 4.44
2.33 2.24 6.93
1.76 1.86 2.77
2.17 2.46 5.90
2.19 2.00 5.55
1.38 1.32 3.30
2.27 2.14 6.09
2.18 2.27 3.81
1.33 1.42 1.92
1.50 1.46 2.66
2.05 1.98 5.38
2.03 2.30 4.91
2.21 2.21 3.79
2.16 2.22 4.46
2.24 2.53 5.39
1.55 1.68 3.30
1.55 1.77 1.61
1.99 1.94 4.89
2.01 1.97 5.22
2.19 2.11 5.09
1.80 1.76 4.53
1.94 1.85 4.78
0.61 0.61 1.27
1.93 1.69 2.40
1.43 1.88 4.24
2.39 2.20 5.97
1.88 1.89 2.55
2.24 1.88 5.00
2.17 2.17 3.83
1.91 1.88 3.59
2.02 1.95 3.41
2.12 1.93 5.33
4.22 1.96 5.18
1.48 1.44 1.61
2.13 2.03 3.68
1.70 1.66 3.91
2.12 2.04 5.24
1.65 1.65 5.08
2.99 1.96 6.54
1.87 1.81 4.64
2.25 2.15 5.74
1.87 1.76 5.79
2.19 1.79 5.89
1.56 1.63 1.83
2.01 2.00 2.69
1.78 1.85 2.55
1.73 1.97 3.35
1.56 1.65 3.88
2.08 2.00 7.53
1.80 1.87 2.95
2.98 2.12 7.59
1.65 1.35 3.82
2.13 2.09 6.78
1.77 1.76 4.54
1.96 2.04 3.37
1.58 1.66 2.37
1.99 1.87 4.73
2.21 2.21 5.18
2.15 2.02 4.64
2.06 1.88 4.98
1.91 1.77 4.35
1.95 1.86 4.50
2.16 2.15 7.46
1.98 1.89 4.94
1.83 1.89 2.67
1.77 1.70 4.31
1.78 1.73 4.25
1.87 2.00 2.53
1.78 1.87 2.60
1.55 1.74 2.08
1.59 1.68 1.77
2.14 2.10 4.88
2.09 1.98 5.32
2.02 1.95 3.49
1.86 1.76 3.96
2.21 2.11 5.22
0.44 0.42 0.95
2.17 2.10 5.84
2.01 1.95 3.57
1.86 1.81 4.16
1.90 1.81 4.19
1.99 2.04 3.40
2.26 2.19 4.95
2.48 2.21 7.29
2.32 2.19 7.57
1.89 1.82 4.63
1.41 1.61 2.97
1.64 1.57 2.46
2.07 2.08 4.00
2.50 2.12 4.34
1.51 1.70 2.73
2.21 2.15 5.67
1.90 1.85 2.49
2.19 1.96 4.01
2.54 2.23 4.80
1.93 1.85 4.97
2.05 1.90 4.09
1.59 1.68 1.88
1.90 1.81 2.95
1.18 1.50 1.32
1.92 1.79 4.76
1.93 1.93 3.40
2.03 2.01 5.39
2.19 2.12 3.32
2.12 2.09 3.65
2.68 2.19 5.58
1.81 1.79 4.53
1.82 1.86 2.29
1.80 2.26 4.90
1.99 1.52 3.72
2.30 2.17 7.28
4.21 2.40 7.06
2.81 2.41 5.86
2.29 2.21 5.93
1.83 1.72 4.48
1.34 1.43 1.42
2.01 1.86 4.64
1.98 1.99 3.52
1.94 1.99 3.03
1.72 1.72 2.05
1.91 1.91 2.82
2.21 2.12 5.08
2.13 2.12 4.45
2.32 2.24 5.58
2.05 2.02 5.45
1.83 1.77 3.38
1.98 1.96 5.11
2.12 2.09 6.40
2.08 2.05 5.22
2.40 2.27 6.56
2.04 2.00 4.81
2.29 2.24 5.95
2.28 2.33 4.75
1.13 1.35 1.28
2.18 2.07 5.28
1.75 1.63 4.29
1.84 1.73 4.56
2.00 1.91 3.00
1.93 1.84 3.85
2.27 2.06 5.77
2.19 2.20 4.57
2.06 1.95 3.77
2.27 2.25 5.33
1.54 1.46 3.23
1.74 1.81 2.33
1.46 1.62 1.68
1.83 1.93 2.51
3.43 1.91 5.01
1.75 1.82 2.38
2.03 2.00 3.10
2.20 2.22 4.94
1.58 1.62 1.79
2.43 2.30 6.59
2.09 2.05 5.30
1.88 1.90 2.94
2.28 6.70 6.30
2.19 2.10 5.45
1.44 1.49 1.75
2.14 2.09 4.74
2.21 2.20 3.83
2.17 2.11 5.74
2.19 2.14 5.24
1.82 1.73 4.49
1.93 1.93 3.42
1.59 1.65 1.86
1.87 1.85 4.00
1.73 1.74 2.03
2.06 3.06 4.91
2.19 2.07 5.54
1.84 1.80 4.40
2.43 2.34 6.09
2.21 2.13 4.75
1.78 1.70 4.07
2.14 2.03 3.60
2.19 2.14 5.49
1.67 2.19 1.96
1.72 1.74 2.03
1.87 1.86 2.66
1.87 1.89 2.46
2.06 2.13 4.16
2.03 1.84 5.17
2.06 1.90 2.94
2.22 2.02 4.58
2.23 2.18 5.54
1.69 1.59 2.61
1.35 1.50 1.44
1.83 1.77 4.05
2.08 1.99 4.58
1.11 1.03 2.47
2.23 2.19 5.19
1.88 2.09 2.58
2.01 1.95 4.33
2.14 2.16 4.01
2.12 2.06 4.74
2.31 2.23 6.28
1.99 1.90 5.05
2.34 2.18 4.65
2.19 2.05 5.17
2.31 2.19 5.75
2.06 2.08 3.80
1.89 1.80 3.18
2.28 2.22 5.89
2.15 2.03 5.60
1.88 1.86 3.19
2.03 2.08 3.08
2.03 1.91 3.77
1.58 1.66 2.22
2.09 2.09 4.11
2.10 1.93 4.93
1.86 1.79 4.55
2.01 2.01 2.96
1.63 1.51 3.62
2.07 1.88 4.88
2.30 2.30 4.78
2.19 2.09 6.30
1.48 1.56 1.57
1.79 1.85 2.27
2.36 2.29 5.25
2.36 2.26 6.00
2.40 2.26 5.73
1.74 1.67 4.21
1.73 1.67 3.67
2.11 2.05 4.90
1.85 1.75 4.20
2.95 1.70 3.76
1.75 1.71 2.93
2.14 2.09 4.15
1.93 1.94 4.11
2.22 2.27 7.80
1.95 1.89 4.27
1.88 1.87 3.69
2.03 1.94 5.26
1.67 1.72 1.99
1.90 1.92 2.62
2.06 2.09 4.11
2.15 2.11 10.77
1.84 1.76 2.34
2.17 1.98 5.14
1.70 1.64 3.52
1.33 1.46 1.44
1.72 1.61 3.86
2.15 6.29 5.11
2.25 2.29 5.45
2.11 2.09 4.00
2.38 2.29 6.49
2.29 2.14 6.17
1.45 1.39 3.01
2.10 2.04 5.26
2.12 2.14 4.34
2.11 1.97 4.86
2.21 1.94 5.93
2.06 1.99 4.77
2.06 1.99 4.52
1.96 1.88 4.86
2.11 1.97 5.57
1.67 1.63 2.01
2.39 2.22 6.07
2.27 2.22 6.05
1.97 1.83 4.81
1.93 1.81 4.86
2.16 2.04 5.22
2.00 1.86 5.12
2.12 2.09 4.25
1.96 1.85 4.46
2.04 1.91 3.09
2.52 2.27 5.95
2.31 2.19 6.25
1.03 0.98 2.49
2.22 2.19 4.28
2.03 2.02 3.13
2.17 2.11 4.14
1.93 1.95 3.42
2.11 2.04 5.31
1.81 1.73 4.39
2.05 2.05 5.01
1.67 1.75 1.95
1.81 1.87 2.64
2.15 2.13 3.67
4.63 2.58 6.96
1.72 1.73 2.37
2.02 2.05 3.18
2.09 2.00 4.99
2.10 2.12 5.03
2.27 2.12 5.36
1.95 1.83 4.81
2.09 2.05 5.49
2.09 2.02 5.16
2.23 2.19 5.78
0.77 0.75 1.71
2.13 2.09 4.20
2.16 2.06 5.11
1.84 1.99 2.63
2.12 2.20 4.28
2.13 2.04 4.16
1.52 1.56 2.03
1.80 1.72 4.01
1.94 2.00 3.14
2.08 1.95 4.90
2.31 2.23 7.01
1.67 1.75 2.03
2.09 2.04 3.84
1.87 1.98 2.44
1.88 1.75 4.07
2.43 2.32 5.93
2.08 2.02 5.37
1.47 1.55 1.61
1.87 1.75 4.42
1.77 1.65 3.16
1.64 1.65 2.64
1.92 2.69 4.55
1.86 1.88 3.11
2.20 2.13 5.41
2.17 2.10 5.11
2.32 2.23 6.19
2.03 1.96 5.05
1.83 1.88 2.40
2.37 2.23 6.30
2.74 1.96 5.18
2.14 1.96 5.30
2.11 1.98 5.16
2.00 2.16 3.41
2.34 2.20 4.68
1.59 1.63 1.73
2.30 2.32 5.97
2.04 1.93 5.09
2.02 1.93 3.64
1.41 1.63 1.94
2.19 2.20 4.17
1.87 1.75 5.27
2.11 2.10 5.84
1.92 1.85 4.71
1.58 1.58 2.52
1.63 1.66 2.32
1.92 1.87 3.23
1.84 1.61 1.74
1.91 1.85 3.96
1.76 1.82 2.26
2.17 2.07 5.61
1.83 3.13 3.78
1.91 1.93 4.50
1.91 1.95 3.45
2.42 2.30 6.51
2.05 2.01 4.43
2.16 2.09 5.03
1.92 1.89 4.54
11.08 1.98 3.25
2.26 2.19 5.45
2.15 2.05 4.05
2.05 1.99 3.89
1.98 1.97 3.39
1.82 1.61 4.27
2.10 2.10 4.16
1.56 1.64 1.70
1.89 1.87 2.59
1.80 1.69 4.39
2.13 2.00 5.62
2.20 2.21 5.44
1.46 1.41 3.05
1.95 1.89 2.47
2.06 2.16 4.15
2.30 2.24 5.79
1.73 1.77 2.27
2.11 2.01 4.78
1.91 1.87 2.66
1.98 1.88 4.76
2.08 2.04 4.78
1.82 2.21 2.43
1.85 1.87 2.34
2.31 2.26 5.89
1.82 1.88 2.38
2.39 2.30 6.40
2.43 2.30 6.53
2.06 2.07 4.58
1.92 1.78 4.48
1.97 1.87 3.08
1.10 1.07 2.71
1.88 1.78 3.37
0.91 1.16 0.92
1.93 1.86 4.25
2.15 2.00 4.84
1.92 2.01 3.65
1.80 1.69 4.05
2.09 2.10 4.58
1.95 1.90 3.57
2.30 2.31 5.99
2.14 2.05 5.12
2.16 2.13 5.83
2.34 2.12 3.68
2.07 1.94 4.49
1.73 1.59 4.24
1.91 1.90 2.88
1.13 1.38 1.25
2.27 2.16 5.50
1.83 1.85 2.56
1.96 2.01 3.27
1.63 1.56 3.73
2.18 2.15 4.42
2.23 2.28 5.09
2.38 2.25 5.93
1.43 1.60 1.52
2.32 2.21 5.77
1.97 1.85 4.37
2.05 2.08 4.59
2.31 2.29 5.40
2.19 2.07 5.13
2.40 2.25 6.63
2.09 2.01 5.25
2.32 2.20 5.35
1.87 1.82 4.53
1.77 1.78 2.35
1.87 1.72 4.47
2.05 1.89 4.94
1.96 1.95 3.16
2.25 2.17 5.08
2.21 2.13 5.36
1.88 1.77 4.41
1.95 2.01 2.81
2.33 2.35 5.48
2.27 2.10 5.47
1.96 1.86 4.87
1.60 1.67 1.80
2.28 2.26 6.19
2.30 2.24 5.32
2.24 3.16 5.98
2.12 1.99 5.16
1.59 1.63 2.18
2.03 1.93 2.83
1.82 1.81 2.66
1.94 2.07 3.19
6.50 2.11 4.61
1.76 1.79 2.23
0.95 1.16 1.10
2.04 2.00 3.75
2.14 1.93 5.52
1.99 2.05 4.73
2.09 2.09 5.27
1.88 3.08 4.49
2.03 1.87 5.37
2.21 2.08 4.84
1.71 1.59 3.71
1.78 1.73 3.85
1.99 1.91 4.60
1.98 1.84 4.79
2.12 2.08 4.83
2.25 2.05 6.62
1.68 1.58 3.93
2.13 2.11 4.40
2.41 2.36 6.03
1.13 1.23 1.10
2.19 2.05 5.37
2.12 2.15 4.16
2.08 1.99 5.14
1.77 2.04 2.70
2.15 2.07 5.37
1.71 1.73 2.94
2.91 1.94 5.12
2.22 2.02 5.80
1.77 1.80 2.42
1.85 1.84 3.01
1.98 2.09 3.21
1.13 1.31 1.38
2.01 1.91 5.13
2.19 2.02 5.22
1.96 1.90 3.65
2.22 2.26 4.99
2.02 2.00 3.83
2.39 2.28 6.28
1.29 1.45 1.52
2.22 1.97 5.94
2.69 2.59 6.03
1.91 1.91 2.66
1.72 1.72 2.15
3.36 3.45 3.65
2.17 2.17 4.32
2.03 1.91 5.16
0.95 1.25 1.13
1.75 1.64 4.21
2.01 1.90 4.99
2.16 2.13 4.65
2.33 2.26 5.53
2.19 2.07 5.67
1.77 2.03 2.42
1.96 1.91 4.85
2.11 2.05 4.88
1.95 1.88 6.04
2.15 2.12 5.74
2.13 2.04 5.15
1.86 1.84 4.42
2.18 2.21 4.36
2.27 2.21 5.14
2.01 1.97 4.07
2.07 2.02 5.39
2.48 1.63 4.33
1.79 1.73 3.91
2.09 2.11 4.88
1.93 1.78 4.74
2.02 1.92 4.62
1.77 1.66 4.14
2.12 2.04 4.53
1.97 1.90 4.43
1.99 1.95 3.40
1.95 1.99 4.56
1.91 1.74 8.12
1.77 1.85 2.58
2.17 2.10 5.64
2.15 2.14 5.49
2.11 2.00 4.67
2.41 2.27 5.80
2.14 2.06 5.45
2.27 2.15 5.50
1.77 1.89 2.88
2.25 2.16 4.46
2.01 2.05 3.70
1.89 1.96 2.69
2.32 2.10 6.04
2.08 1.89 2.82
1.85 1.79 3.83
1.21 1.40 1.54
2.11 2.00 5.37
1.97 1.88 3.92
1.63 1.75 1.90
2.18 2.08 4.16
1.77 1.68 4.10
1.77 1.81 2.33
1.93 1.96 3.60
2.17 2.18 4.56
1.60 1.66 1.88
1.92 2.01 3.44
2.06 1.89 5.09
1.70 1.68 3.51
1.77 1.82 2.46
2.27 2.19 4.15
0.27 0.27 0.56
1.67 1.59 3.94
2.06 2.09 3.11
1.93 2.06 3.21
2.29 2.14 5.11
1.98 2.11 3.84
2.06 2.07 5.07
2.12 2.04 5.16
2.26 2.17 6.06
1.92 1.86 5.47
2.29 2.10 5.45
1.35 1.47 1.66
2.06 1.95 4.03
2.13 1.97 5.43
1.74 1.65 3.64
1.96 1.83 4.76
2.21 2.05 5.53
2.23 2.16 5.62
1.83 1.71 2.08
2.29 2.14 6.06
2.37 2.30 6.48
2.06 2.06 4.66
1.81 1.73 4.45
1.93 1.86 4.84
1.91 1.99 2.84
2.26 2.23 4.67
2.53 4.15 3.88
2.25 2.16 5.40
2.31 2.21 6.38
2.25 2.17 5.50
0.90 0.98 1.11
2.01 2.01 3.84
1.96 1.80 3.94
2.28 2.15 5.58
2.21 2.16 5.91
1.93 1.84 4.49
2.03 1.94 3.44
2.12 1.91 5.15
2.17 2.09 5.47
1.30 1.52 1.52
1.97 2.07 3.37
2.06 1.93 3.88
1.98 2.09 3.56
2.15 2.08 5.31
1.90 1.90 3.06
2.23 2.09 5.29
2.28 2.27 5.45
2.08 2.13 5.05
2.00 2.00 3.59

==> measurements/ettt_sans/ettt_sans_high_jitter.dat <==
Job_count Time_ettt Time_nptest
795 69.529846 16.917951
902 6.739664 9.050284
1903 2413.142018 41204.190196
1538 47.016246 252.768359
2022 967.224241 23054.163942
114 0.337088 3.153404
1315 97.195962 1860.889627
771 1.677582 7.315113
501 1.032712 5.956373
556 12.202104 60.262943
53 0.626565 1.584075
757 12.849438 145.682057
778 5.470715 18.476918
140 0.389196 2.767333
1506 351.240656 8484.044981
1208 13.17867 52.687048
489 3.631246 25.252791
1249 6.320793 25.635125
1039 4.991398 14.979686
952 12.875998 54.759818
386 0.751941 4.657537
115 0.870155 2.047462
200 1.9564 5.648231
280 0.870736 4.417423
729 0.876207 6.792183
102 0.325014 1.603121
1719 855.678722 16863.50663
1726 3248.477799 50421.695198
1161 109.968706 1883.633956
331 2.717268 18.871145
2212 6489.260416 160686.108088
548 1.033314 7.755465
1677 485.988638 10374.504241
341 0.460481 4.077179
1002 29.399504 435.919829
703 1.410086 10.065694
459 2.345806 22.664708
547 0.601738 5.318277
636 3.986268 32.928137
786 4.007498 13.745633
1893 967.799607 20029.630741
1658 500.107919 10081.073569
1706 468.673107 10170.355763
1414 167.341952 3697.7398
204 0.365 3.760732
1189 71.750901 1274.372439
434 0.597149 5.286106
642 0.558766 2.783514
1430 612.3025 9251.958097
456 1.069532 6.622814
8 0.188927 2.479308
1501 33.609335 253.000592
1263 207.955262 3387.560309
221 0.26427 3.418945
1519 191.19574 4243.586352
833 1.595948 14.096778
853 2.731214 14.986589
729 1.064012 8.566239
1158 93.50621 1573.322927
944 17.747941 236.396295
1213 78.945135 1499.840281
1169 43.226051 760.015796
1557 46.455527 356.599729
877 63.205612 761.50343
1070 67.206317 996.922286
1479 230.673592 4645.114366
1523 165.446939 3952.780937
1119 20.5131 427.228007
1688 317.263434 6986.141808
181 0.462725 5.127797
1325 140.654517 2310.157974
2025 3112.611323 68598.81799
1122 34.345787 559.940782
613 1.072949 8.245993
1004 14.106837 68.299895
625 2.36917 11.568546
510 0.543608 4.483318
392 0.34339 4.343473
1395 106.601745 2328.7612
1456 160.343852 3086.914143
538 0.754136 7.025956
560 0.371843 5.043557
1277 108.09606 1999.821445
1025 2.468298 16.541269
766 3.406783 22.106644
232 0.271032 3.37901
1777 447.702388 9362.036985
1336 64.294472 1386.493178
1249 11.675038 56.615941
1284 219.281734 4463.524829
1530 1209.414212 17164.362556
1506 925.905476 15734.263692
1365 21.199629 145.696313
1806 660.682026 15053.82795
1442 351.966272 6873.951577
1531 795.678989 14917.281998
243 0.488875 3.651926
71 0.38616 2.918168
1463 416.270103 7687.211385
1146 98.887928 1611.899906
1036 51.274681 883.570505
1891 1306.520649 30169.571668
355 0.355853 4.094252
932 3.301824 14.686623
1978 3703.282771 63766.182693
1097 6.28225 37.3714
545 1.557405 10.296621
165 0.258318 1.699845
518 0.474818 2.485179
1307 107.426536 2057.568998
1262 157.420586 2555.097364
255 0.272285 4.1931
1807 468.22359 11194.040748
223 0.422429 5.84886
363 0.540503 11.25282
1413 184.215787 3295.339732
1408 15.416743 92.757075
535 0.471762 2.625755
1600 508.992667 10598.01021
1487 293.733597 5688.826014
1089 2.370954 20.656331
691 1.758345 12.432821
1056 8.10678 29.273647
731 0.663474 6.894638
961 35.824616 408.390305
1545 213.356953 4109.767909
1097 33.742518 550.690389
756 16.098613 166.801916
479 0.721635 6.116797
607 0.718659 5.653591
1091 85.333198 1429.018007
446 0.984402 3.085946
541 0.36983 2.304137
657 7.936338 62.568157
659 1.953444 7.532724
1426 960.327713 12455.916412
334 0.254782 4.06638
2669 49502.773107 869283.710958
971 27.028131 348.09953
846 4.017998 19.803618
1060 22.357788 404.109624
996 101.784853 918.953104
1758 405.957879 8990.135939
340 0.487211 4.106065
460 0.921883 5.963878
885 7.748241 35.630247
401 0.377173 4.503106
2075 1456.066489 32661.387162
713 9.276131 68.214032
801 1.113486 14.561887
1268 268.420299 5357.20008
853 12.537819 38.799229
407 1.308214 17.743382
349 0.49717 4.396193
1670 493.432405 11123.857849
792 0.967911 9.697678
1064 6.93247 39.90466
767 11.654908 106.351701
597 0.537507 7.48319
2154 9866.428566 209325.656392
614 1.139635 9.932432
792 30.595256 291.886049
711 3.010132 56.798647
1388 42.334404 447.478515
1185 32.545103 683.995851
693 1.758776 8.849264
739 2.59675 14.893844
400 1.018246 11.416408
2303 32847.255717 456541.871086
708 1.241568 11.440725
225 0.291952 1.873202
177 1.09977 8.930077
1761 709.754514 15479.216915
1440 192.433187 3812.466748
699 7.360519 13.779978
935 24.128938 329.715341
967 12.043254 40.993079
1608 747.343146 12619.953809
33 0.135026 2.867272
272 0.382303 3.472016
1629 262.718948 5714.135629
497 1.197575 8.208642
875 2.323724 9.593191
323 0.147559 3.801599
1061 5.370496 45.777717
899 35.393661 535.731523
1246 12.733419 75.041126
805 2.004521 14.503998
886 40.309927 522.822622
1630 1352.087165 22292.398289
1099 2.51697 16.90659
897 17.488301 278.836738
630 0.88814 3.223115
1789 3448.694239 51694.215951
1535 42.782633 352.546185
82 0.162888 3.821516
1953 9521.696269 170864.916637
218 0.148891 3.408034
832 2.360594 15.394551
108 0.123283 2.986939
318 0.264169 3.653239
690 12.564059 120.444314
823 4.396464 26.301447
935 4.317915 23.669249
1925 3739.574756 73753.44375
532 0.453919 5.811861
1076 51.282457 881.966728
1900 1153.759047 24825.969377
1099 86.42379 1420.109765
729 3.466305 16.014725
1245 130.964287 2460.045248
625 0.699443 9.10584
1776 902.336489 18271.900128
152 0.148691 3.052131
1406 68.043643 1508.979051
59 0.300197 3.579759
1928 1292.590732 26384.281803
313 0.305538 4.276887
807 1.963524 14.761274
734 1.175553 10.890324
1436 350.934368 8374.203736
1140 34.040521 669.529814
661 4.23568 33.776643
5 0.206942 2.610216
552 1.053732 7.257193
967 22.110271 349.902338
2055 2822.653294 71881.715497
1072 22.654981 295.131734
893 1.428311 12.032374
359 0.233301 4.0825
1025 2.719161 19.873001
1748 2826.504678 43619.668683
1494 204.220779 3800.330739
1433 121.132084 2371.194573
187 0.288225 3.431048
397 0.379949 4.106144
1354 92.398239 1808.602802
1375 313.239867 5298.230301
174 0.143201 3.281335
9 0.180501 2.262949
204 0.104698 1.852653
896 6.233337 28.105769
657 0.722776 7.502007
1881 515.690278 11630.635693
545 0.254471 5.337714
739 1.620835 14.208509
585 0.77752 7.158196
749 2.542168 18.918696
365 0.472093 4.758588
1860 1191.45293 24271.286555
771 1.356214 11.384679
1184 13.698695 85.029494
1018 154.021601 1893.090631
1342 86.82021 1607.666034
1476 119.916977 2737.46827
512 1.823758 14.52704
1686 2691.092732 43966.414785
407 0.319434 4.417103
1240 11.987068 58.251666
749 0.736533 8.468604
1088 65.930828 871.208136
1578 295.199112 5923.222827
353 0.157808 4.062613
1508 1092.028214 16255.329424
1449 10.668756 82.423316
320 0.257968 3.745162
1761 3361.218826 57155.659276
1374 59.494787 300.456815
215 0.712177 7.166703
1009 15.585483 36.160831
233 0.272045 3.454382
459 0.791176 6.130283
1534 445.225167 8137.26767
579 1.491301 10.715133
603 0.616145 6.07106
42 0.162047 2.026362
1710 942.017329 18164.159871
1849 5180.037961 79349.700294
673 0.982628 9.694303
80 0.109367 3.467888
1015 6.847048 29.726053
1308 64.027358 536.994797
505 0.503412 5.708234
927 31.121702 363.727091
271 1.27933 10.21154
65 0.216249 2.674858
2077 53734.697297 507204.651239
564 7.740928 61.76423
1895 805.664498 15579.657727
655 2.381868 9.609514
1646 388.899841 8718.431392
690 17.530723 144.378427
185 0.474498 3.707225
1150 9.528761 40.179992
1707 208.666749 1714.272099
1075 36.617089 534.083323
913 33.222978 396.03809
1586 869.458188 12910.480055
304 0.504214 2.117227
1654 3344.490712 39560.034536
632 4.454559 40.852641
920 0.803641 14.881889
1660 580.002603 12421.55251
943 1.521368 13.43432
1207 8.529218 81.044249
626 2.329068 11.818383
304 0.506549 3.980792
1141 6.888334 38.286143
34 0.428411 2.801471
73 0.398835 2.746847
1162 6.457429 40.154388
1608 1742.058396 24772.161281
169 0.414284 3.284074
794 1.902129 12.325652
391 0.404355 4.674694
119 0.348409 2.998142
215 0.425195 3.243096
29 0.357616 2.705459
1654 5270.721528 78887.542705
279 2.847046 15.859176
834 13.496785 46.423873
845 2.169474 15.59198
1309 9.916772 94.698359
879 1.344564 13.666778
622 2.090325 34.866627
45 0.335044 1.721046
1248 31.98209 600.219491
605 1.250195 3.805029
825 1.935642 13.286588
112 0.383064 2.817099
564 0.649569 6.352329
520 0.42828 5.465511
1172 68.024682 1302.745912
1688 877.05051 17639.356557
291 0.66612 4.565147
666 0.831413 7.995547
3 0.235836 2.543351
213 0.822415 4.109626
940 31.246909 408.379479
1753 438.380009 10411.915212
1542 270.518407 5329.54947
779 1.012286 10.150294
1036 53.049797 880.713168
215 0.927425 2.208147
57 0.295359 2.292508
927 0.765869 11.099851
1873 657.575233 15048.515063
61 0.451044 3.459946
2049 2319.076377 48827.098269
873 1.499957 18.38401
1592 842.925608 15107.357595
1800 2747.170953 46613.34235
101 0.418632 3.234189
21 0.32755 2.7802
264 2.375815 15.424209
606 1.385711 9.241443
1406 63.850351 1270.665535
1631 262.165913 5521.048004
995 13.42663 45.272015
788 2.937787 19.143596
467 0.390548 5.372704
1748 484.220751 12181.336869
910 3.783087 23.411129
923 5.109215 26.845195
1129 55.358606 1186.227523
1029 33.627205 435.852093
273 0.484166 3.494151
38 0.249603 2.425028
1933 1181.815584 24684.572954
1027 6.929319 27.102972
1104 5.31766 24.318294
816 1.12085 9.898746
177 0.394426 3.525229
1208 79.800703 1298.65137
1106 4.995099 19.753148
777 1.683214 12.218443
1599 29.768494 350.719663
908 1.586861 13.705698
1381 119.975564 2433.487748
448 3.453393 18.314227
1118 95.620168 1295.571779
688 10.396678 72.663029
1710 291.188464 6397.927212
186 0.551653 5.237929
1102 5.887767 35.373357
135 0.370441 3.011727
2066 277.670018 3019.692798
331 0.426066 3.672578
85 0.510435 3.310173
313 0.353088 3.440359
1255 40.159942 782.667769
1546 604.68918 11581.270096
992 24.614454 312.145292
1029 22.685455 472.909413
1732 2975.050454 49741.226213
59 0.4015 3.184334
1321 15.479512 135.076572
1352 10.323669 73.533191
1310 65.30202 1273.760646
910 32.925724 405.273687
1154 14.848529 67.338193
998 1.394117 11.672201
1418 122.053205 2338.011462
1328 134.208479 2560.926831
926 2.93897 21.680913
1924 1199.968639 25265.851859
243 0.456223 3.734614
909 27.59474 317.160808
578 1.174982 8.113247
1783 772.26076 15698.822694
1420 1305.436088 18229.692288
1464 631.645409 9208.07467
1348 344.250882 6472.177923
876 2.876341 17.849805
1378 23.383993 150.695919
1405 256.148185 4411.434753
1336 267.532619 4724.629844
87 0.432788 3.824494
569 2.009671 6.316507
1210 5.542114 55.125616
1141 40.047224 672.168721
669 4.756137 35.716852
1208 10.606373 44.594906
831 3.84316 39.339845
128 0.498904 3.120302
1945 7570.39152 126968.717847
1076 5.385136 28.948917
796 0.6925 5.679333
873 4.139701 31.687338
665 1.040027 8.725535
648 0.737004 5.802325
129 0.566992 4.4144
728 1.444121 10.410141
1348 552.965715 8266.502062
1355 167.687877 3472.340691
1520 27.310709 219.426622
271 0.459539 3.76424
1398 278.202459 5442.130557
1087 12.178697 83.523778
65 0.439361 3.463271
390 0.653076 4.824956
80 0.358117 3.135551
488 2.025812 9.203709
706 0.875035 5.699782
2099 3760.157568 85453.731113
1055 7.450983 33.973641
429 0.485017 4.846417
888 16.540656 169.583015
2109 1754.685708 40320.874137
587 0.647364 6.160533
1337 10.601502 54.177325
1412 28.875497 302.990408
1355 97.503756 2083.375147
1043 34.06305 558.27435
1378 13.888339 69.976769
247 0.371432 3.818943
837 2.071548 15.618412
653 2.681843 46.038671
17 0.387212 2.938008
783 11.666436 94.736621
581 1.197415 8.464962
2111 6232.60452 103616.013231
263 0.467134 3.869028
1108 104.556251 1591.786062
68 0.510075 3.58991
1345 435.693376 8896.092487
327 0.429503 4.414159
1577 3453.477331 39301.518307
842 7.342116 125.819158
1572 26.833092 280.549397
303 0.922515 9.528252
281 0.685567 10.326071
1532 23.996929 202.78427
888 10.144979 168.776638
77 0.473355 3.545326
1820 7131.371852 115600.609613
1729 3155.873646 45191.871774
584 6.028331 39.789507
763 4.906561 94.589014
181 0.452226 3.21984
382 0.84636 5.108022
2118 3244.574222 63174.572244
1308 403.703604 9997.34146
1551 136.620991 3116.986775
271 0.493573 3.927418
759 1.815654 11.902722
669 3.927699 37.965537
714 3.53163 14.26986
237 0.916203 9.295111
978 5.291487 28.57191
470 0.443468 5.063588
1724 3531.002891 58347.735868
439 0.496249 4.860984
160 0.707398 5.203401
764 5.344339 62.802763
915 52.292403 221.968562
878 2.651495 15.117753
1119 42.729747 682.91031
814 12.073876 93.755005
212 0.358298 3.772024
2322 15222.051715 285121.070316
1449 146.356288 2731.088924
325 1.145366 11.598887
1427 1097.035765 16968.110297
897 12.622043 162.7374
944 33.978524 250.308325
435 0.770547 5.980742
396 0.4761 2.47463
165 0.296441 3.096106
126 0.370621 2.947664
707 8.970075 91.891597
839 2.139006 11.709877
710 1.628269 11.580643
1245 8.072948 46.000191
1675 1202.80139 30520.413682
819 1.268692 12.381382
21 0.412881 2.51974
179 0.967812 10.144155
69 0.425877 2.716022
782 1.846786 6.675489
1182 190.797226 2602.309723
268 0.463638 3.046768
1848 1344.37397 25331.063326
754 1.254935 10.652247
1238 49.960445 1008.824447
81 0.345223 2.642663
1270 106.013885 1882.063583
981 47.950599 748.344929
1525 456.529907 8170.774959
17 0.283587 2.851308
1447 18.869463 147.37749
1476 313.668934 5913.522605
264 0.843186 7.474671
795 1.665824 13.003507
937 3.621927 21.238086
1509 271.016903 5379.936033
1363 166.743555 3139.409399
1366 149.770342 2240.314136
608 6.15403 46.994415
263 0.3807 3.77684
175 0.283397 3.074149
1371 125.37054 2589.079816
1709 775.579996 17084.010061
1305 19.108012 138.214676
1332 6.496739 73.46377
1293 12.521012 66.455432
1982 1927.302626 35527.512645
486 0.532829 4.745824
486 0.665019 5.58403
102 0.363898 2.862278
67 0.329032 2.056282
1501 15.087099 111.478351
374 0.5124 5.747409
1562 511.734358 11380.380565
1434 11.56421 60.387397
561 0.906886 7.77131
948 9.077673 167.888246
648 0.684555 6.348788
893 13.864604 167.412315
1566 464.871794 9566.011563
369 0.485319 4.441457
1619 849.181189 15961.641817
434 0.547727 5.16182
584 1.643131 32.088227
2359 8001.760631 148139.01146
879 2.24564 15.851658
1082 17.119959 84.4072
81 0.311259 3.002933
40 0.453929 2.910689
919 194.279821 2221.485765
682 0.908449 7.745908
688 35.421484 287.797089
1243 222.418632 3647.151122
1141 95.859001 1209.583006
1118 265.778115 4230.169454
1497 285.715495 6249.607271
856 2.010955 13.143143
1120 115.026842 1739.482373
365 0.429533 4.538168
386 0.838106 5.809204
1126 23.28227 401.631815
1042 24.559989 334.037736
228 0.520525 4.745411
1023 7.649576 173.475973
610 0.406419 3.971146
717 0.551363 7.160461
511 0.657684 4.593643
1481 237.943604 4603.098059
57 0.328121 1.697502
573 11.293562 79.975158
1016 35.909016 123.911384
1807 3584.768948 55654.344172
1509 1091.100132 15594.07229
1493 1092.825619 16211.48241
224 1.073161 8.81525
1056 3.258797 19.208658
1434 119.664689 2746.954417
1305 206.488112 3504.920801
56 0.481371 3.202309
697 0.873062 4.885094
1190 4.381541 33.815468
594 1.047843 8.257005
1663 3102.42813 50128.738091
671 1.375543 9.068901
903 9.983931 31.786887
1544 423.479275 8052.000298
1245 6.182228 35.019173
972 10.793623 40.194215
884 27.705714 439.690204
642 1.864498 13.911534
1492 1230.857645 23444.837006
11 0.324825 2.86434
755 4.770456 47.201342
996 38.354623 580.328539
824 1.462337 12.428506
1234 205.443159 3136.842118
5 0.339152 2.793566
609 3.133629 14.141398
373 0.569367 4.823176
699 1.025801 8.22361
1526 1562.829529 25750.619573
400 2.454834 22.686235
51 0.320797 2.804576
820 4.611757 20.79685
1607 738.209605 11585.932618
1637 46.665115 420.165404
1357 379.834985 6413.300875
92 0.423943 3.415813
1622 408.570733 7125.549228
738 1.841555 13.654596
1589 381.200582 8041.969
329 1.019579 12.528013
878 1.513054 13.465658
991 9.234752 31.228426
1626 352.795905 7390.436946
921 3.143808 20.511419
382 0.450112 4.433198
1589 567.647295 11505.615658
59 0.402822 3.400835
669 11.537088 67.906612
546 2.335609 13.468283
672 2.273602 14.18568
67 0.318141 2.734083
2173 3322.70483 75984.272381
822 2.090325 16.081044
1538 700.208065 13389.402033
1278 72.658287 1301.070463
422 5.635322 33.712953
1377 641.78423 7925.415934
1911 2315.853702 44948.907193
1016 38.04602 457.170818
1538 253.236742 5538.835521
1017 27.603303 429.84654
715 13.436721 96.567377
1430 37.194689 281.43582
1727 1605.301813 39759.734367
1341 614.105062 8743.695686
483 0.732005 6.107825
416 0.514794 3.415672
893 1.156418 18.055719
1262 127.157466 2427.834446
3 0.298444 2.594148
373 0.321659 3.843672
945 3.974639 22.491861
899 4.236144 25.114612
1005 32.273969 557.275311
1180 17.33194 86.213144
71 0.410877 3.674812
1779 1718.574074 39965.989203
470 2.372779 20.766797
1694 1676.582225 23948.105124
1453 199.24179 3135.511885
143 0.565409 5.01148
509 0.359129 2.475162
1470 1307.084992 23830.083114
275 1.826245 11.287244
303 8.776353 7.973895
1037 38.121718 658.627747
1248 100.128625 1640.832517
1672 370.604792 8177.0388
19 0.392252 2.722531
991 18.88696 274.133717
553 2.242222 26.343817
1207 71.853373 1516.61896
721 1.111693 10.028362
625 0.766109 9.966415
1004 4.929726 18.783214
1070 83.428701 904.531612
1753 1205.885203 20560.397478
1717 648.465789 13326.885383
388 0.495557 4.584894
903 3.221915 13.715026
1047 22.805804 103.76976
854 3.370527 18.082067
879 0.859235 15.164287
465 2.746416 22.29647
1085 42.019662 673.082353
226 0.468096 3.718615
1117 86.445145 1417.940139
1300 138.041574 2241.266529
250 0.868053 8.917751
577 0.423541 5.413121
445 0.522588 5.121689
1383 88.76844 1708.501354
1400 149.331332 2829.41028
721 0.987408 9.790782
1226 22.023463 201.37714
1723 795.759598 18280.878457
1150 20.565104 118.845458
1014 7.247621 35.393887
255 0.613781 8.812991
560 0.469257 4.743864
879 5.319063 25.85969
33 0.379868 2.885459
935 55.294594 938.047465
1284 18.558207 65.813534
590 0.527558 7.18864
118 0.361644 3.096367
1641 457.400223 9265.105026
1778 1009.497607 20838.924981
1717 2230.39641 35580.013337
1712 239.988735 5920.918778
851 1.284601 11.075212
609 1.174381 7.686892
914 21.930095 245.139398
731 1.859327 12.986697
293 0.510586 4.291409
1638 285.75921 6539.715546
9 0.519233 2.83336
965 16.657441 192.736515
510 0.463887 6.027603
1158 131.035663 1888.518261
1344 213.909147 3288.548241
643 0.938616 9.340519
390 0.451374 4.20276
825 38.990359 411.039313
510 0.607129 5.74109
1456 197.471071 3913.149697
1988 3334.451435 69742.199586
422 5.743776 32.589289
158 0.431606 5.355081
1187 30.992468 520.844619
1736 1667.506883 29001.120911
1292 84.108556 1805.373456
1353 16.896403 97.854058
1711 520.274034 12993.812198
1865 786.384016 16105.229418
513 0.458066 5.340472
567 3.193891 21.167241
581 1.290982 20.497865
495 0.464879 3.887243
1831 788.953323 16954.482686
1354 293.225636 4884.655753
955 57.20325 702.310458
1302 30.051006 729.69537
935 17.009496 193.635164
1417 147.300494 2945.072983
1300 173.624339 3970.582178
654 7.724863 55.293386
1802 1859.810806 41769.413964
310 0.39674 3.937508
2096 3661.546778 71384.638846
1925 1330.589476 34257.58187
1044 46.243235 790.321852
1380 99.863274 2306.369273
97 0.519242 3.751747
1909 3561.799904 63173.952004
1555 265.861385 6106.263917
1692 942.540437 18892.801666
144 0.420515 3.338856
1859 1310.930012 33932.988389
883 1.701198 11.990991
1856 6330.224574 96831.99246
464 0.479437 4.860083
664 0.967931 8.513203
13 0.367626 2.657577
250 0.383385 3.549013
481 0.676349 4.486226
1032 7.111222 29.222626
1647 414.355397 8524.412391
1558 191.516259 4166.959985
1658 1476.885319 25055.635019
1964 2304.313017 52337.096706
1047 15.760342 74.460627
886 47.22513 561.768384
1448 1199.744072 16580.833852
1368 129.226621 2528.311246
638 0.552756 6.394475
1588 588.43252 13442.259741
1397 189.464585 4131.583288
1901 5242.524295 96773.190688
1921 2166.568909 43017.156475
746 1.237281 11.390555
360 0.409665 3.1669
541 0.851832 9.029219
1494 4611.450555 56679.933108
107 0.59224 2.874878
858 14.648859 165.994407
1367 76.210055 1623.734994
883 8.817719 34.137352
1105 3.27291 22.490252
1316 199.638115 2760.710738
981 36.7317 699.018628
1030 16.200273 125.709275
776 11.658813 100.836858
1748 741.050112 16003.588953
670 1.637878 12.076353
579 0.629 5.907484
1025 20.336487 277.752521
1114 5.518959 23.806511
852 1.325918 16.258633
763 13.955147 123.079691
746 1.502472 17.878929
1402 224.18145 3690.850177
750 1.052231 10.021146
926 25.882508 425.35553
368 0.412039 4.365909
1812 1769.405333 28718.758418
466 0.813189 6.284302
1505 388.617984 6292.26802
1221 78.820041 1370.053808
1228 85.374714 1867.450826
81 0.398064 3.049962
948 2.343034 15.377808
1461 586.09317 8455.528041
764 2.030212 11.532473
381 0.548448 4.758505
97 0.415807 3.396427
1526 1025.623236 14248.299199
1354 103.106284 1931.967834
1040 91.432824 1190.633034
593 0.549711 6.136041
1906 4826.828583 86008.769821
1205 66.937386 1143.438466
735 2.708445 15.586781
1849 1615.595396 39981.445983
558 0.902968 7.893386
12 0.307532 2.640315
476 0.781218 2.695701
1806 3227.525606 58642.000934
693 0.763515 6.943327
270 0.482002 3.869461
1037 61.986421 882.032497
1980 1251.903751 29791.081788
667 1.14146 8.763782
1595 662.384265 13118.209287
386 0.580899 4.560368
302 0.573655 4.340783
85 0.257046 3.34065
1111 28.603759 426.332836
1272 13.030544 63.274647
1008 16.101564 361.242154
55 0.460721 3.221906
1879 739.604469 16359.578886
373 0.657885 4.765486
1144 50.841521 876.162587
432 0.33835 4.475508
334 0.393685 2.955962
924 1.509576 13.12925
1684 300.625272 6958.786462
2510 30255.631871 518436.035554
1425 35.843175 312.658988
810 1.164583 17.411228
904 34.826723 456.982249
991 21.089225 374.398954
11 0.378997 2.940763
605 0.709151 6.960888
185 1.059454 7.806177
959 66.430559 773.328451
1101 11.988369 51.593481
1409 181.413446 4470.034133
1073 65.568097 1294.04127
1427 150.118445 2720.50673
109 0.315647 3.146051
1704 106.762435 1017.736705
1583 594.072977 10670.447417
348 0.414294 4.501717
1034 4.084226 17.93585
1533 196.765167 4558.28711
695 11.070492 90.184315
1280 46.050435 991.377075
758 2.51081 14.442982
1314 106.792272 2135.898908
1872 1679.374638 33954.345024
520 2.503396 21.793718
745 1.889594 15.375836
1038 5.506818 44.18215
1382 104.023773 1950.703461
1595 52.389616 497.657858
233 0.969835 8.688206
1688 780.009649 13957.75545
1025 68.267683 861.289023
494 0.63936 5.931271
286 0.93018 8.906809
188 0.333641 2.952876
1435 16.309884 104.880384
97 0.432418 3.909245
1698 1588.079793 26589.92199
1145 142.731937 1786.765128
1236 10.795001 52.875946
1581 187.112563 3897.164335
1894 1379.740234 29485.733323
1750 539.896753 11589.63022
743 26.648982 246.763292
251 0.372986 3.77422
17 0.255844 1.577053
866 4.250671 23.034254
16 0.213524 2.665222
1899 1246.428677 28229.721211
1089 36.950548 447.052646
31 0.345304 2.916778
234 0.487162 1.902809
1566 632.694664 13115.31315
1561 244.31061 4679.447906
283 0.670568 4.875843
73 0.330084 1.816497
975 27.951676 388.487648
580 0.415075 6.95679
737 2.661194 15.942849
1037 2.862285 24.017854
950 2.623954 19.499858
1413 340.993303 5237.034823
841 9.498338 100.260592
1426 122.881083 2624.708751
1976 2314.41968 50085.445205
1615 2427.44071 31853.036841
1562 814.218457 12687.003001
1329 485.741524 5900.051696
387 0.567704 4.798236
296 1.367166 11.528939
392 0.476491 3.702584
577 0.914189 7.2212
504 2.809905 25.930843
1072 79.36373 985.322396
2350 15494.499653 318073.236391
688 1.2208 10.420733
6 0.320116 2.41055
1723 956.346161 21777.803984
2084 1778.467234 51072.365859
148 0.315286 3.352191
342 0.444842 4.451701
442 2.638241 19.312482
1591 453.313343 10512.439358
422 0.567043 5.695053
1746 625.258159 12783.768972
313 1.238082 11.134793
71 0.340624 2.541187
1229 28.237635 477.377573
1439 175.90618 3594.964479
1643 541.676363 12691.20985
344 0.596068 4.721141
858 12.081052 147.480469
1434 964.174854 14289.475098
1819 1680.515764 31958.030693
1016 16.601594 57.814394
970 141.80342 2223.607378
1919 2457.365552 45809.851832
1316 258.967439 4543.574823
694 0.913117 8.805336
1003 9.484702 65.52081

==> measurements/ettt_sans/ettt_sans_high_jitter_schedulable.dat <==
Job_count Time_ettt Time_nptest
1903	2413.142018	41204.190196
2022	967.224241	23054.163942
1315	97.195962	1860.889627
556	12.202104	60.262943
757	12.849438	145.682057
1506	351.240656	8484.044981
489	3.631246	25.252791
115	0.870155	2.047462
200	1.9564	5.648231
1719	855.678722	16863.50663
1726	3248.477799	50421.695198
1161	109.968706	1883.633956
331	2.717268	18.871145
2212	6489.260416	160686.108088
1677	485.988638	10374.504241
1002	29.399504	435.919829
459	2.345806	22.664708
636	3.986268	32.928137
1893	967.799607	20029.630741
1658	500.107919	10081.073569
1706	468.673107	10170.355763
1414	167.341952	3697.7398
1189	71.750901	1274.372439
1430	612.3025	9251.958097
8	0.188927	2.479308
1263	207.955262	3387.560309
1519	191.19574	4243.586352
1158	93.50621	1573.322927
944	17.747941	236.396295
1213	78.945135	1499.840281
1169	43.226051	760.015796
877	63.205612	761.50343
1070	67.206317	996.922286
1479	230.673592	4645.114366
1523	165.446939	3952.780937
1119	20.5131	427.228007
1688	317.263434	6986.141808
181	0.462725	5.127797
1325	140.654517	2310.157974
2025	3112.611323	68598.81799
1122	34.345787	559.940782
1395	106.601745	2328.7612
1456	160.343852	3086.914143
1277	108.09606	1999.821445
1777	447.702388	9362.036985
1336	64.294472	1386.493178
1284	219.281734	4463.524829
1530	1209.414212	17164.362556
1506	925.905476	15734.263692
1806	660.682026	15053.82795
1442	351.966272	6873.951577
1531	795.678989	14917.281998
71	0.38616	2.918168
1463	416.270103	7687.211385
1146	98.887928	1611.899906
1036	51.274681	883.570505
1891	1306.520649	30169.571668
1978	3703.282771	63766.182693
1307	107.426536	2057.568998
1262	157.420586	2555.097364
1807	468.22359	11194.040748
223	0.422429	5.84886
363	0.540503	11.25282
1413	184.215787	3295.339732
1600	508.992667	10598.01021
1487	293.733597	5688.826014
961	35.824616	408.390305
1545	213.356953	4109.767909
1097	33.742518	550.690389
756	16.098613	166.801916
1091	85.333198	1429.018007
657	7.936338	62.568157
1426	960.327713	12455.916412
2669	49502.773107	869283.710958
971	27.028131	348.09953
1060	22.357788	404.109624
996	101.784853	918.953104
1758	405.957879	8990.135939
2075	1456.066489	32661.387162
713	9.276131	68.214032
1268	268.420299	5357.20008
407	1.308214	17.743382
1670	493.432405	11123.857849
767	11.654908	106.351701
2154	9866.428566	209325.656392
792	30.595256	291.886049
711	3.010132	56.798647
1185	32.545103	683.995851
400	1.018246	11.416408
2303	32847.255717	456541.871086
177	1.09977	8.930077
1761	709.754514	15479.216915
1440	192.433187	3812.466748
935	24.128938	329.715341
1608	747.343146	12619.953809
33	0.135026	2.867272
1629	262.718948	5714.135629
899	35.393661	535.731523
886	40.309927	522.822622
1630	1352.087165	22292.398289
897	17.488301	278.836738
1789	3448.694239	51694.215951
82	0.162888	3.821516
1953	9521.696269	170864.916637
690	12.564059	120.444314
1925	3739.574756	73753.44375
1076	51.282457	881.966728
1900	1153.759047	24825.969377
1099	86.42379	1420.109765
1245	130.964287	2460.045248
1776	902.336489	18271.900128
1406	68.043643	1508.979051
59	0.300197	3.579759
1928	1292.590732	26384.281803
1436	350.934368	8374.203736
1140	34.040521	669.529814
661	4.23568	33.776643
5	0.206942	2.610216
967	22.110271	349.902338
2055	2822.653294	71881.715497
1072	22.654981	295.131734
1748	2826.504678	43619.668683
1494	204.220779	3800.330739
1433	121.132084	2371.194573
1354	92.398239	1808.602802
1375	313.239867	5298.230301
9	0.180501	2.262949
1881	515.690278	11630.635693
1860	1191.45293	24271.286555
1018	154.021601	1893.090631
1342	86.82021	1607.666034
1476	119.916977	2737.46827
1686	2691.092732	43966.414785
1088	65.930828	871.208136
1578	295.199112	5923.222827
1508	1092.028214	16255.329424
1761	3361.218826	57155.659276
215	0.712177	7.166703
1534	445.225167	8137.26767
1710	942.017329	18164.159871
1849	5180.037961	79349.700294
927	31.121702	363.727091
271	1.27933	10.21154
2077	53734.697297	507204.651239
564	7.740928	61.76423
1895	805.664498	15579.657727
1646	388.899841	8718.431392
690	17.530723	144.378427
1075	36.617089	534.083323
913	33.222978	396.03809
1586	869.458188	12910.480055
1654	3344.490712	39560.034536
632	4.454559	40.852641
1660	580.002603	12421.55251
1608	1742.058396	24772.161281
29	0.357616	2.705459
1654	5270.721528	78887.542705
279	2.847046	15.859176
622	2.090325	34.866627
1248	31.98209	600.219491
1172	68.024682	1302.745912
1688	877.05051	17639.356557
3	0.235836	2.543351
213	0.822415	4.109626
940	31.246909	408.379479
1753	438.380009	10411.915212
1542	270.518407	5329.54947
1036	53.049797	880.713168
1873	657.575233	15048.515063
61	0.451044	3.459946
2049	2319.076377	48827.098269
1592	842.925608	15107.357595
1800	2747.170953	46613.34235
264	2.375815	15.424209
1406	63.850351	1270.665535
1631	262.165913	5521.048004
1748	484.220751	12181.336869
1129	55.358606	1186.227523
1029	33.627205	435.852093
1933	1181.815584	24684.572954
1208	79.800703	1298.65137
1381	119.975564	2433.487748
448	3.453393	18.314227
1118	95.620168	1295.571779
688	10.396678	72.663029
1710	291.188464	6397.927212
85	0.510435	3.310173
1255	40.159942	782.667769
1546	604.68918	11581.270096
992	24.614454	312.145292
1029	22.685455	472.909413
1732	2975.050454	49741.226213
59	0.4015	3.184334
1310	65.30202	1273.760646
910	32.925724	405.273687
1418	122.053205	2338.011462
1328	134.208479	2560.926831
1924	1199.968639	25265.851859
909	27.59474	317.160808
1783	772.26076	15698.822694
1420	1305.436088	18229.692288
1464	631.645409	9208.07467
1348	344.250882	6472.177923
1405	256.148185	4411.434753
1336	267.532619	4724.629844
87	0.432788	3.824494
1141	40.047224	672.168721
669	4.756137	35.716852
1945	7570.39152	126968.717847
129	0.566992	4.4144
1348	552.965715	8266.502062
1355	167.687877	3472.340691
1398	278.202459	5442.130557
65	0.439361	3.463271
2099	3760.157568	85453.731113
888	16.540656	169.583015
2109	1754.685708	40320.874137
1355	97.503756	2083.375147
1043	34.06305	558.27435
653	2.681843	46.038671
17	0.387212	2.938008
783	11.666436	94.736621
2111	6232.60452	103616.013231
1108	104.556251	1591.786062
68	0.510075	3.58991
1345	435.693376	8896.092487
1577	3453.477331	39301.518307
842	7.342116	125.819158
303	0.922515	9.528252
281	0.685567	10.326071
888	10.144979	168.776638
77	0.473355	3.545326
1820	7131.371852	115600.609613
1729	3155.873646	45191.871774
584	6.028331	39.789507
763	4.906561	94.589014
2118	3244.574222	63174.572244
1308	403.703604	9997.34146
1551	136.620991	3116.986775
669	3.927699	37.965537
237	0.916203	9.295111
1724	3531.002891	58347.735868
160	0.707398	5.203401
764	5.344339	62.802763
915	52.292403	221.968562
1119	42.729747	682.91031
814	12.073876	93.755005
2322	15222.051715	285121.070316
1449	146.356288	2731.088924
325	1.145366	11.598887
1427	1097.035765	16968.110297
897	12.622043	162.7374
707	8.970075	91.891597
1675	1202.80139	30520.413682
21	0.412881	2.51974
179	0.967812	10.144155
1182	190.797226	2602.309723
1848	1344.37397	25331.063326
1238	49.960445	1008.824447
1270	106.013885	1882.063583
981	47.950599	748.344929
1525	456.529907	8170.774959
1476	313.668934	5913.522605
264	0.843186	7.474671
1509	271.016903	5379.936033
1363	166.743555	3139.409399
1366	149.770342	2240.314136
608	6.15403	46.994415
1371	125.37054	2589.079816
1709	775.579996	17084.010061
1982	1927.302626	35527.512645
67	0.329032	2.056282
1562	511.734358	11380.380565
948	9.077673	167.888246
893	13.864604	167.412315
1566	464.871794	9566.011563
1619	849.181189	15961.641817
584	1.643131	32.088227
2359	8001.760631	148139.01146
40	0.453929	2.910689
919	194.279821	2221.485765
688	35.421484	287.797089
1243	222.418632	3647.151122
1141	95.859001	1209.583006
1118	265.778115	4230.169454
1497	285.715495	6249.607271
1120	115.026842	1739.482373
1126	23.28227	401.631815
1042	24.559989	334.037736
228	0.520525	4.745411
1023	7.649576	173.475973
1481	237.943604	4603.098059
57	0.328121	1.697502
573	11.293562	79.975158
1807	3584.768948	55654.344172
1509	1091.100132	15594.07229
1493	1092.825619	16211.48241
224	1.073161	8.81525
1434	119.664689	2746.954417
1305	206.488112	3504.920801
56	0.481371	3.202309
1663	3102.42813	50128.738091
1544	423.479275	8052.000298
884	27.705714	439.690204
1492	1230.857645	23444.837006
11	0.324825	2.86434
755	4.770456	47.201342
996	38.354623	580.328539
1234	205.443159	3136.842118
5	0.339152	2.793566
1526	1562.829529	25750.619573
400	2.454834	22.686235
1607	738.209605	11585.932618
1357	379.834985	6413.300875
1622	408.570733	7125.549228
1589	381.200582	8041.969
329	1.019579	12.528013
1626	352.795905	7390.436946
1589	567.647295	11505.615658
59	0.402822	3.400835
669	11.537088	67.906612
2173	3322.70483	75984.272381
1538	700.208065	13389.402033
1278	72.658287	1301.070463
422	5.635322	33.712953
1377	641.78423	7925.415934
1911	2315.853702	44948.907193
1016	38.04602	457.170818
1538	253.236742	5538.835521
1017	27.603303	429.84654
715	13.436721	96.567377
1727	1605.301813	39759.734367
1341	614.105062	8743.695686
1262	127.157466	2427.834446
3	0.298444	2.594148
1005	32.273969	557.275311
71	0.410877	3.674812
1779	1718.574074	39965.989203
470	2.372779	20.766797
1694	1676.582225	23948.105124
1453	199.24179	3135.511885
143	0.565409	5.01148
1470	1307.084992	23830.083114
275	1.826245	11.287244
303	8.776353	7.973895
1037	38.121718	658.627747
1248	100.128625	1640.832517
1672	370.604792	8177.0388
19	0.392252	2.722531
991	18.88696	274.133717
553	2.242222	26.343817
1207	71.853373	1516.61896
1070	83.428701	904.531612
1753	1205.885203	20560.397478
1717	648.465789	13326.885383
465	2.746416	22.29647
1085	42.019662	673.082353
1117	86.445145	1417.940139
1300	138.041574	2241.266529
250	0.868053	8.917751
1383	88.76844	1708.501354
1400	149.331332	2829.41028
1723	795.759598	18280.878457
255	0.613781	8.812991
33	0.379868	2.885459
935	55.294594	938.047465
1641	457.400223	9265.105026
1778	1009.497607	20838.924981
1717	2230.39641	35580.013337
1712	239.988735	5920.918778
914	21.930095	245.139398
1638	285.75921	6539.715546
9	0.519233	2.83336
965	16.657441	192.736515
1158	131.035663	1888.518261
1344	213.909147	3288.548241
825	38.990359	411.039313
1456	197.471071	3913.149697
1988	3334.451435	69742.199586
422	5.743776	32.589289
158	0.431606	5.355081
1187	30.992468	520.844619
1736	1667.506883	29001.120911
1292	84.108556	1805.373456
1711	520.274034	12993.812198
1865	786.384016	16105.229418
567	3.193891	21.167241
581	1.290982	20.497865
1831	788.953323	16954.482686
1354	293.225636	4884.655753
955	57.20325	702.310458
1302	30.051006	729.69537
935	17.009496	193.635164
1417	147.300494	2945.072983
1300	173.624339	3970.582178
654	7.724863	55.293386
1802	1859.810806	41769.413964
2096	3661.546778	71384.638846
1925	1330.589476	34257.58187
1044	46.243235	790.321852
1380	99.863274	2306.369273
97	0.519242	3.751747
1909	3561.799904	63173.952004
1555	265.861385	6106.263917
1692	942.540437	18892.801666
1859	1310.930012	33932.988389
1856	6330.224574	96831.99246
13	0.367626	2.657577
1647	414.355397	8524.412391
1558	191.516259	4166.959985
1658	1476.885319	25055.635019
1964	2304.313017	52337.096706
886	47.22513	561.768384
1448	1199.744072	16580.833852
1368	129.226621	2528.311246
1588	588.43252	13442.259741
1397	189.464585	4131.583288
1901	5242.524295	96773.190688
1921	2166.568909	43017.156475
1494	4611.450555	56679.933108
107	0.59224	2.874878
858	14.648859	165.994407
1367	76.210055	1623.734994
1316	199.638115	2760.710738
981	36.7317	699.018628
776	11.658813	100.836858
1748	741.050112	16003.588953
1025	20.336487	277.752521
763	13.955147	123.079691
1402	224.18145	3690.850177
926	25.882508	425.35553
1812	1769.405333	28718.758418
1505	388.617984	6292.26802
1221	78.820041	1370.053808
1228	85.374714	1867.450826
1461	586.09317	8455.528041
97	0.415807	3.396427
1526	1025.623236	14248.299199
1354	103.106284	1931.967834
1040	91.432824	1190.633034
1906	4826.828583	86008.769821
1205	66.937386	1143.438466
1849	1615.595396	39981.445983
12	0.307532	2.640315
1806	3227.525606	58642.000934
1037	61.986421	882.032497
1980	1251.903751	29791.081788
1595	662.384265	13118.209287
85	0.257046	3.34065
1111	28.603759	426.332836
1008	16.101564	361.242154
55	0.460721	3.221906
1879	739.604469	16359.578886
1144	50.841521	876.162587
1684	300.625272	6958.786462
2510	30255.631871	518436.035554
904	34.826723	456.982249
991	21.089225	374.398954
11	0.378997	2.940763
185	1.059454	7.806177
959	66.430559	773.328451
1409	181.413446	4470.034133
1073	65.568097	1294.04127
1427	150.118445	2720.50673
1583	594.072977	10670.447417
1533	196.765167	4558.28711
695	11.070492	90.184315
1280	46.050435	991.377075
1314	106.792272	2135.898908
1872	1679.374638	33954.345024
520	2.503396	21.793718
1382	104.023773	1950.703461
233	0.969835	8.688206
1688	780.009649	13957.75545
1025	68.267683	861.289023
286	0.93018	8.906809
97	0.432418	3.909245
1698	1588.079793	26589.92199
1145	142.731937	1786.765128
1581	187.112563	3897.164335
1894	1379.740234	29485.733323
1750	539.896753	11589.63022
743	26.648982	246.763292
16	0.213524	2.665222
1899	1246.428677	28229.721211
1089	36.950548	447.052646
31	0.345304	2.916778
1566	632.694664	13115.31315
1561	244.31061	4679.447906
73	0.330084	1.816497
975	27.951676	388.487648
1413	340.993303	5237.034823
841	9.498338	100.260592
1426	122.881083	2624.708751
1976	2314.41968	50085.445205
1615	2427.44071	31853.036841
1562	814.218457	12687.003001
1329	485.741524	5900.051696
296	1.367166	11.528939
504	2.809905	25.930843
1072	79.36373	985.322396
2350	15494.499653	318073.236391
6	0.320116	2.41055
1723	956.346161	21777.803984
2084	1778.467234	51072.365859
442	2.638241	19.312482
1591	453.313343	10512.439358
1746	625.258159	12783.768972
313	1.238082	11.134793
1229	28.237635	477.377573
1439	175.90618	3594.964479
1643	541.676363	12691.20985
858	12.081052	147.480469
1434	964.174854	14289.475098
1819	1680.515764	31958.030693
970	141.80342	2223.607378
1919	2457.365552	45809.851832
1316	258.967439	4543.574823

==> measurements/ettt_sans/ettt_sans_low_jitter.dat <==
Job_count Time_ettt Time_nptest
795 48.229108 11.179034
902 5.028292 7.848571
1903 152.057843 1411.693722
1538 7.972365 30.118665
2022 63.123204 1148.987239
114 0.763983 3.100288
1315 22.375202 229.868884
771 2.193114 10.988514
501 0.670147 4.504902
556 3.10654 21.355685
53 0.260062 1.43392
757 5.702807 37.279116
778 1.094167 3.467372
140 0.318171 1.397361
1506 25.297163 548.781773
1208 1.657532 11.88511
489 2.032561 18.101095
1249 1.413361 10.323528
1039 0.885894 12.291788
952 1.161174 3.527606
386 0.492862 3.949403
115 0.427347 3.38709
200 0.348589 2.212601
280 0.396389 3.501828
729 0.498562 5.414942
102 0.333781 2.876345
1719 31.909469 628.746573
1726 71.462903 1463.142586
1161 14.046053 169.837363
331 1.085862 12.120504
2212 128.399577 3904.949136
548 0.538778 5.474935
1677 26.841993 717.097347
341 0.551412 3.61455
1002 9.449246 97.214558
703 0.675036 5.543696
459 1.292032 16.068815
547 0.631353 5.408541
636 2.017713 14.412415
786 1.081764 10.571166
1893 25.292395 736.60873
1658 26.441016 567.333578
1706 24.985376 486.556132
1414 17.750423 249.12732
204 0.305127 3.495756
1189 13.506113 148.102853
434 0.426897 3.922993
642 0.443929 4.893898
1430 31.44437 488.26871
456 0.506197 4.948562
8 0.196762 2.621554
1501 2.126589 21.94513
1263 12.483821 222.539476
221 0.217962 3.052539
1519 15.564772 335.878907
833 0.754726 7.614498
853 0.96841 9.116889
729 0.520092 5.341183
1158 13.52057 139.095722
944 6.753392 62.363981
1213 13.359446 150.532144
1169 10.942428 133.945901
1557 2.673883 21.902179
877 4.727183 81.735276
1070 9.841668 94.454763
1479 23.950028 528.558549
1523 17.982683 293.888718
1119 6.326145 78.437665
1688 22.231542 483.428144
181 0.352637 4.819277
1325 10.270078 168.174312
2025 60.106815 1687.030081
1122 3.49789 87.959169
613 0.439009 5.482379
1004 0.961326 8.626212
625 0.619661 7.043219
510 0.339732 4.56166
392 0.274629 3.759955
1395 17.813402 270.576616
1456 17.036093 292.232009
538 0.40736 4.822984
560 0.237689 4.840667
1277 15.285947 198.03959
1025 0.554588 8.070801
766 0.973329 8.886352
232 0.260973 3.431916
1777 21.723832 418.496555
1336 17.116646 170.702131
1249 2.840468 23.122375
1284 16.232716 325.336938
1530 20.279533 436.254263
1506 28.49608 486.697527
1365 3.140083 22.705959
1806 18.73321 520.72498
1442 17.261489 277.758579
1531 43.584634 781.361123
243 0.28569 3.56643
71 0.231327 2.90508
1463 21.58538 440.593144
1146 10.924674 125.409551
1036 12.154348 113.872058
1891 34.222151 905.325304
355 0.34426 4.015018
932 0.666379 7.861847
1978 63.78099 1717.905759
1097 1.073178 14.543362
545 0.564757 6.340723
165 0.123023 3.02141
518 0.233381 4.386379
1307 11.687967 198.838242
1262 23.572105 302.464249
255 0.811103 9.126947
1807 40.702497 831.36299
223 0.34402 5.461501
363 0.574976 4.565468
1413 21.987139 313.011672
1408 1.109537 16.994745
535 0.223252 4.914868
1600 23.574319 536.733548
1487 14.528776 301.153633
1089 0.60877 11.065251
691 0.457054 3.088186
1056 0.839376 10.403109
731 0.261444 5.614931
961 3.403942 64.690147
1545 18.169576 290.319319
1097 7.258997 81.245183
756 4.855235 44.346494
479 0.281963 5.137749
607 0.25922 2.544048
1091 13.438144 139.419467
446 0.261744 4.674083
541 0.236507 2.373936
657 2.151125 21.8922
659 0.420244 6.317148
1426 21.286706 346.917626
334 0.219004 4.208293
2669 169.245771 5632.451026
971 5.93711 60.104042
846 1.68289 18.760422
1060 7.237938 79.003707
996 7.437285 79.652744
1758 30.000724 733.231056
340 0.157398 3.812645
460 0.228973 2.24854
885 6.948852 46.733355
401 0.161575 4.061685
2075 27.66016 810.94086
713 2.628538 28.33689
801 1.817665 17.030353
1268 22.141331 371.504032
853 12.29782 63.096187
407 1.136107 15.628673
349 0.119636 3.891574
1670 23.506732 569.214568
792 0.29647 6.213882
1064 0.562804 4.300758
767 3.187544 33.35351
597 0.302922 5.569746
2154 94.918933 2953.392694
614 0.29617 5.600573
792 8.237697 61.367681
711 2.599072 32.22086
1388 3.773321 28.715225
1185 11.370167 133.176101
693 0.564927 7.844214
739 0.46534 3.394905
400 0.786716 5.659014
2303 210.839006 5115.313009
708 0.503221 7.821581
225 0.170943 3.164861
177 0.23818 5.00558
1761 29.022115 649.382685
1440 15.162333 210.912566
699 0.487842 6.27596
935 7.855636 85.477903
967 0.625683 8.542523
1608 22.938268 505.418536
33 0.186422 2.832343
272 0.164391 3.296169
1629 15.706001 369.016408
497 0.408342 5.259068
875 0.579906 7.801443
323 0.133964 3.263738
1061 2.793439 21.376887
899 8.140284 83.256366
1246 1.010089 15.174026
805 0.694062 9.686415
886 6.896423 63.133357
1630 26.260296 514.604507
1099 0.575758 10.099125
897 6.335062 57.465367
630 0.339972 5.467983
1789 57.778708 1168.135725
1535 5.102262 52.486687
82 0.241526 3.189197
1953 108.83792 2349.992086
218 0.177145 3.464166
832 0.429872 7.72598
108 0.111711 2.916912
318 0.129715 3.538146
690 3.424061 34.989212
823 0.855297 12.307128
935 1.283135 15.736708
1925 84.842234 1926.045116
532 0.239323 4.908646
1076 8.719879 104.877095
1900 37.372306 1092.007398
1099 15.334469 165.044619
729 0.706996 8.832952
1245 19.038109 213.973283
625 0.304576 6.082445
1776 32.413485 652.165233
152 0.143741 1.541823
1406 10.58804 177.222913
59 0.204196 3.054412
1928 37.401842 1009.491104
313 0.311779 4.020317
807 0.992776 8.980772
734 0.472764 6.612196
1436 20.699518 375.104649
1140 8.759995 104.791494
661 1.908707 21.263413
5 0.099408 2.62994
552 0.377804 5.541953
967 6.517266 73.739872
2055 54.261634 1877.131857
1072 5.559597 66.101088
893 0.367214 7.093886
359 0.23767 3.728676
1025 0.483263 8.691024
1748 40.169061 1033.005147
1494 27.709014 479.021893
1433 13.360709 195.029987
187 0.224725 3.363987
397 0.259741 4.199776
1354 10.929173 153.015608
1375 18.61575 247.856698
174 0.129594 3.33868
9 0.097013 2.544118
204 0.213323 3.157477
896 1.974882 14.14472
657 0.257166 5.462242
1881 30.20392 747.330031
545 0.188496 4.779773
739 0.531745 7.305946
585 0.480278 5.197191
749 0.474506 7.630149
365 0.188186 3.754305
1860 32.901537 717.565473
771 0.415014 7.749726
1184 2.30188 18.958899
1018 15.9754 121.331462
1342 16.159138 165.727121
1476 12.982184 259.269336
512 0.346204 6.274648
1686 29.772313 840.268469
407 0.169811 4.207592
1240 1.87335 16.904105
749 0.360241 6.856017
1088 10.936658 106.029706
1578 20.495813 323.032908
353 0.184789 4.117572
1508 28.486554 467.993424
1449 1.006061 17.160029
320 0.150695 3.638937
1761 45.010471 1195.099652
1374 1.961497 18.449797
215 0.429392 6.020077
1009 0.771489 4.841369
233 0.117882 3.066235
459 0.334662 5.057478
1534 27.203069 446.902999
579 0.383575 5.90504
603 0.246526 3.338099
42 0.088217 2.215046
1710 27.345818 619.175301
1849 85.503615 1754.970244
673 0.429432 6.620932
80 0.100991 2.872128
1015 0.648485 9.746149
1308 2.602499 26.047625
505 0.207582 4.527286
927 7.013825 67.400424
271 0.632996 7.595964
65 0.082416 1.417138
2077 121.858791 2689.965103
564 1.64535 17.608687
1895 29.443883 692.727325
655 0.47667 6.554697
1646 20.651768 443.756808
690 4.273917 38.026734
185 0.35461 4.990381
1150 1.369548 15.739444
1707 1.30699 20.041845
1075 6.16985 77.269985
913 7.78871 77.21948
1586 21.63157 366.575018
304 0.18012 3.993467
1654 51.903919 952.91333
632 1.391921 18.464414
920 0.38077 7.679884
1660 24.601051 508.732962
943 0.381872 8.072005
1207 3.151886 28.04524
626 0.339001 5.410956
304 0.172656 2.183917
1141 1.017734 8.008375
34 0.080702 2.644688
73 0.11105 2.69854
1162 0.568394 20.348866
1608 28.359865 539.030289
169 0.096332 3.227299
794 0.435744 7.857509
391 0.177185 3.982586
119 0.080011 2.717765
215 0.111961 3.023854
29 0.127691 2.340834
1654 53.399726 1026.540446
279 0.967639 7.701484
834 0.758974 4.204817
845 0.421406 7.156815
1309 0.651171 11.721251
879 0.329753 3.055975
622 1.720352 17.198983
45 0.085952 2.595996
1248 8.496827 108.038163
605 0.581479 8.296579
825 0.314774 6.452605
112 0.119717 2.767189
564 0.212441 4.914136
520 0.167596 4.5562
1172 8.400455 160.48588
1688 58.09529 1061.854204
291 0.230887 3.923965
666 0.212262 2.534479
3 0.065934 2.479706
213 0.375449 5.443348
940 7.411626 78.856585
1753 28.943518 681.07513
1542 21.797313 396.157136
779 0.310216 6.606055
1036 8.979851 99.163622
215 0.219445 3.838504
57 0.088016 2.737413
927 0.177836 8.552443
1873 22.217547 595.233927
61 0.162858 3.161255
2049 74.821679 1818.878533
873 0.432888 8.19683
1592 40.292836 674.62716
1800 46.855028 906.465163
101 0.119836 2.842342
21 0.081995 2.287252
264 0.720982 8.08527
606 0.243581 4.584844
1406 9.028683 180.49805
1631 14.103473 291.398494
995 2.326336 22.618114
788 0.519151 7.214645
467 0.18005 4.448927
1748 22.935364 677.2566
910 0.651351 9.710331
923 0.646071 8.68327
1129 14.378743 159.075807
1029 7.189847 78.103432
273 0.122101 3.481168
38 0.096563 2.4815
1933 34.121073 975.789408
1027 0.502229 9.90517
1104 0.59777 9.679413
816 0.442305 7.445411
177 0.118193 2.975894
1208 13.213661 157.979975
1106 0.838525 12.575486
777 1.050335 12.436633
1599 2.255183 27.730096
908 0.685916 10.384696
1381 13.720629 193.045994
448 1.21149 12.69441
1118 12.235332 143.894406
688 2.965734 31.651476
1710 18.851997 342.306513
186 0.159562 4.801964
1102 1.71443 12.50383
135 0.091643 2.845918
2066 1.189488 34.581814
331 0.117001 3.965243
85 0.263488 3.528649
313 0.14824 3.416526
1255 9.859192 123.157587
1546 47.54394 910.739548
992 5.606776 56.559077
1029 7.802606 85.394832
1732 39.12487 957.622941
59 0.140506 3.127721
1321 1.212591 14.033591
1352 0.644608 9.889499
1310 13.297019 177.669046
910 11.116267 82.105666
1154 1.001322 15.641791
998 0.508521 8.29221
1418 16.941336 288.300511
1328 17.667348 211.163314
926 0.688852 9.047258
1924 27.205795 749.849274
243 0.139253 3.66733
909 5.426195 51.124387
578 0.258198 5.241656
1783 24.662929 602.662605
1420 29.848579 529.693236
1464 17.324862 339.262712
1348 27.25616 523.401526
876 0.453877 7.496968
1378 1.293845 14.230484
1405 15.53583 276.244358
1336 16.35554 268.411426
87 0.201771 3.334782
569 0.413882 3.263137
1210 2.092635 24.4519
1141 7.7519 93.136754
669 1.480478 20.38811
1208 2.542796 23.18697
831 0.751039 4.384146
128 0.086023 2.797106
1945 60.994521 1451.244226
1076 0.701976 12.364487
796 0.254822 5.267735
873 0.589995 8.717905
665 0.282013 5.062106
648 0.180811 4.860777
129 0.284888 4.239823
728 0.258268 5.56114
1348 20.527374 339.184927
1355 19.940154 299.0776
1520 1.44998 20.899828
271 0.123183 3.482251
1398 21.714146 347.294403
1087 1.146336 16.881353
65 0.161666 3.105218
390 0.195519 4.200758
80 0.043332 2.707607
488 0.299356 4.264479
706 0.300608 5.695704
2099 55.416439 1860.365619
1055 0.839918 11.76321
429 0.187354 3.955767
888 4.272774 48.904151
2109 32.543102 1024.70536
587 1.614692 16.631802
1337 1.086834 13.811672
1412 1.102193 12.112491
1355 16.003323 228.03912
1043 6.38694 77.759583
1378 0.913977 13.399534
247 0.144954 3.690194
837 0.445472 7.49268
653 1.830389 23.693908
17 0.111942 2.655989
783 3.001242 26.806761
581 0.328962 5.360771
2111 70.083107 2003.595111
263 0.131378 3.498522
1108 15.169067 157.404722
68 0.203123 3.26467
1345 21.871123 441.752739
327 0.138963 1.772629
1577 25.269226 588.326913
842 3.516596 30.346961
1572 1.325896 20.45089
303 0.425995 7.129484
281 0.593572 8.092282
1532 1.869072 21.617635
888 5.405105 52.410217
77 0.166454 2.944846
1820 64.074241 1663.67043
1729 41.841565 861.648504
584 2.337417 22.932269
763 3.06382 35.127826
181 0.125958 3.199176
382 0.197623 5.653494
2118 49.149375 1668.435462
1308 27.413237 561.848617
1551 17.068106 264.117255
271 0.138401 3.610774
759 0.293645 2.802066
669 1.487722 12.589092
714 0.379297 6.698249
237 0.479907 2.858352
978 0.670247 10.838743
470 0.167016 3.948713
1724 41.916796 1006.325609
439 0.150203 4.390378
160 0.330795 4.599783
764 2.148851 26.887353
915 4.786446 54.984152
878 0.355281 6.966366
1119 7.437466 84.37645
814 2.674816 27.584531
212 0.140085 3.416247
2322 205.451546 5174.674264
1449 18.189967 235.559667
325 0.474176 7.794992
1427 32.372671 580.909665
897 4.686927 55.015682
944 1.197954 14.045073
435 0.218293 4.326808
396 0.162457 3.7467
165 0.090852 2.681488
126 0.097284 2.426125
707 3.454038 35.523726
839 0.393293 7.206349
710 0.313393 5.780544
1245 0.673954 10.263467
1675 51.590038 1405.213557
819 0.282614 6.321327
21 0.122451 2.578583
179 0.451724 4.748974
69 0.080773 2.4976
782 0.307792 5.746741
1182 12.261082 190.395103
268 0.131137 3.277885
1848 32.53138 766.522633
754 0.349441 6.600485
1238 13.169088 159.990983
81 0.098176 2.982237
1270 10.778539 152.913789
981 11.858612 113.798374
1525 24.014544 457.37914
17 0.096592 2.66139
1447 4.751099 42.228377
1476 18.216136 310.713171
264 0.438359 2.886755
795 0.360962 3.955206
937 0.755719 12.280197
1509 22.286309 387.104701
1363 16.721411 237.661481
1366 16.864843 202.00726
608 1.957329 24.473111
263 0.113093 3.486048
175 0.099288 1.510785
1371 14.558514 264.539007
1709 29.74239 721.983623
1305 1.732334 20.617384
1332 2.202522 26.867817
1293 1.100319 16.412418
1982 27.760444 770.192122
486 0.207993 4.714169
486 0.273327 5.008195
102 0.120007 2.73546
67 0.167677 2.843273
1501 1.737343 21.30817
374 0.207993 4.053309
1562 25.256682 452.586855
1434 1.152748 17.642472
561 0.231457 4.988689
948 3.927312 52.622741
648 0.265862 5.597308
893 4.403732 47.362359
1566 20.907683 405.951962
369 0.15894 4.022802
1619 22.780462 427.863422
434 0.241376 4.547584
584 1.38658 18.169849
2359 59.58554 2184.12216
879 0.435062 7.940045
1082 2.282183 16.98505
81 0.08476 2.748985
40 0.160653 2.754465
919 18.794299 155.449602
682 0.251566 5.515724
688 6.18017 44.246131
1243 22.514159 278.491538
1141 13.183565 129.687405
1118 16.902513 240.431268
1497 28.217448 535.279248
856 0.606246 9.459157
1120 9.852741 107.953701
365 0.408742 6.628997
386 0.245464 4.145806
1126 8.082385 90.417839
1042 8.008755 90.68277
228 0.404635 5.876706
1023 4.596737 58.508054
610 0.235866 5.170321
717 0.315567 2.91071
511 0.252898 4.88417
1481 29.884648 468.152808
57 0.138011 2.997044
573 2.609952 23.349208
1016 0.786827 9.707636
1807 34.218229 863.19783
1509 24.019584 446.219286
1493 23.303251 430.934099
224 0.459358 6.591728
1056 0.489596 8.791434
1434 12.510574 261.37478
1305 16.858632 221.571596
56 0.133242 2.968349
697 1.156897 8.55627
1190 0.635371 11.644227
594 0.308352 5.017602
1663 50.078433 1267.689638
671 0.285409 6.077256
903 0.769345 9.366481
1544 22.929174 408.122498
1245 1.3756 18.93235
972 0.731602 10.754896
884 9.597117 85.717407
642 0.430013 7.558546
1492 24.664773 573.846761
11 0.106892 2.727084
755 2.437737 34.693717
996 8.165782 76.622498
824 0.419332 7.223692
1234 18.259629 242.23044
5 0.086915 2.753825
609 0.621344 7.352476
373 0.189809 3.96293
699 0.254581 5.282223
1526 24.636971 562.341638
400 0.965625 14.631863
51 0.100369 2.574425
820 0.597349 8.851028
1607 25.537724 545.924061
1637 1.82007 22.501546
1357 19.143369 254.948266
92 0.099188 2.849986
1622 19.358525 425.963096
738 0.368947 6.767359
1589 19.764012 361.0986
329 0.713709 11.609721
878 0.263699 6.21169
991 3.492279 28.933742
1626 20.099776 389.629581
921 0.755678 11.41857
382 0.192324 4.010259
1589 22.239791 556.850232
59 0.182355 3.133762
669 2.889261 28.649856
546 0.315967 5.605864
672 0.498252 5.941829
67 0.104056 2.707146
2173 67.744991 2008.087178
822 0.361463 7.138261
1538 30.41964 525.007954
1278 12.733966 147.362341
422 1.344521 17.054071
1377 22.569083 331.426003
1911 50.679449 1136.791759
1016 9.38647 81.938106
1538 28.906991 558.633024
1017 8.70921 91.739179
715 2.331246 27.765273
1430 1.85728 21.113502
1727 40.444035 1182.764756
1341 28.619639 484.897511
483 0.208343 4.54476
416 0.159191 3.942581
893 0.583242 7.574195
1262 16.480297 200.507381
3 0.084289 2.629108
373 0.146437 1.879853
945 0.94174 11.732063
899 2.094007 19.800311
1005 10.737643 99.10014
1180 7.990671 46.863528
71 0.212171 3.256194
1779 80.442399 1984.450897
470 0.962549 15.768511
1694 28.955223 620.342153
1453 16.887125 249.128501
143 0.286632 4.671378
509 0.233141 2.787198
1470 72.79179 1037.707969
275 0.520624 7.569285
303 0.43949 7.123493
1037 8.43459 86.169904
1248 11.895922 160.79032
1672 23.601985 428.927386
19 0.138401 2.692158
991 6.124015 68.714123
553 1.503642 19.85239
1207 13.134032 155.812612
721 0.274098 5.945307
625 0.216079 2.496498
1004 0.490898 8.660287
1070 12.178737 124.89447
1753 30.848831 680.232011
1717 28.955414 687.531929
388 0.18528 4.103556
903 0.787067 8.821182
1047 1.178157 16.104466
854 0.480749 8.420083
879 0.345513 6.505465
465 1.194657 16.247757
1085 8.598971 130.546122
226 0.146207 3.431014
1117 17.542343 190.226723
1300 11.147868 209.6911
250 0.499113 6.800202
577 0.32793 5.668292
445 0.106551 4.125888
1383 11.845056 185.18197
1400 16.835337 209.663527
721 0.32845 6.299195
1226 3.274369 24.701683
1723 24.520021 595.506138
1150 3.958181 37.638554
1014 0.577581 7.889029
255 0.409334 4.046338
560 0.150865 4.44428
879 0.644879 7.742322
33 0.103996 2.415505
935 19.489945 204.626708
1284 1.063751 17.776086
590 0.24854 5.260182
118 0.097013 2.888429
1641 35.191509 624.196061
1778 31.623035 911.43455
1717 30.548955 671.129694
1712 22.507818 516.805172
851 0.367645 6.929286
609 0.29641 5.046447
914 4.517819 40.954451
731 0.376983 7.083517
293 0.155634 3.445502
1638 19.835378 355.741545
9 0.094278 2.636292
965 5.270861 53.836667
510 0.30163 5.035337
1158 13.058069 206.074315
1344 15.177203 284.753703
643 0.319063 5.973419
390 0.142209 2.30705
825 7.824828 65.786531
510 0.203845 4.766429
1456 13.868751 267.526095
1988 54.288091 1363.894811
422 1.570328 12.290679
158 0.329132 4.785454
1187 8.2489 104.383878
1736 29.42965 639.001727
1292 16.29657 198.631288
1353 0.903488 13.844535
1711 39.770975 1055.920255
1865 22.066674 556.705023
513 0.141929 4.284878
567 1.180191 18.774853
581 1.211439 15.214224
495 0.258829 4.973059
1831 28.478001 635.297739
1354 21.257325 277.493674
955 9.566048 90.056341
1302 12.009046 172.361091
935 4.016221 46.498229
1417 14.103163 230.789938
1300 15.721704 278.905061
654 2.42856 26.940104
1802 37.225403 875.188277
310 0.133021 3.631273
2096 51.609369 1431.270697
1925 62.748121 1487.226493
1044 12.249582 131.938876
1380 13.691447 247.130351
97 0.18011 3.369147
1909 48.194646 1362.061553
1555 18.716152 344.1432
1692 28.306498 641.584977
144 0.112492 3.110318
1859 105.018479 3085.139747
883 0.595476 10.393052
1856 57.208051 1282.97396
464 0.162106 4.254621
664 0.295708 5.639579
13 0.047791 2.33846
250 0.109687 3.015339
481 0.245394 4.029846
1032 0.400296 6.902175
1647 23.036868 457.270677
1558 16.98475 261.392548
1658 32.971554 644.371008
1964 64.229871 1584.851428
1047 1.615393 24.110077
886 8.877118 73.282
1448 23.465319 344.165495
1368 17.197613 266.140312
638 0.218904 5.295178
1588 28.336875 593.201202
1397 17.617786 327.780389
1901 53.492809 1357.249777
1921 49.803918 1292.011852
746 0.579375 9.026329
360 0.160974 3.621795
541 0.256164 4.456482
1494 50.717684 1034.362689
107 0.224975 3.75149
858 4.829588 45.885963
1367 15.28107 193.154264
883 0.619451 9.363216
1105 0.472904 8.861578
1316 15.517276 231.224394
981 11.120928 104.530919
1030 4.829979 33.788048
776 2.897737 28.853883
1748 29.05367 695.338219
670 0.746952 9.456893
579 0.197493 4.705374
1025 6.53983 72.470206
1114 0.85742 14.748693
852 1.077266 13.038433
763 3.612878 34.982025
746 0.496468 6.927181
1402 12.698029 221.362246
750 0.252037 6.006902
926 6.679864 68.965071
368 0.15869 3.508931
1812 27.394174 730.705552
466 0.292593 4.863492
1505 16.780445 330.298561
1221 19.279528 239.179589
1228 13.84145 248.239162
81 0.085211 3.092524
948 0.574807 10.031609
1461 21.69875 409.562596
764 0.769694 11.011201
381 0.189989 4.127331
97 0.203384 3.06888
1526 22.215236 477.337449
1354 16.366282 214.648917
1040 19.45534 158.338644
593 0.177014 4.721102
1906 141.891068 2677.352437
1205 9.207111 90.553072
735 0.38098 6.892086
1849 54.28143 1297.933609
558 0.366223 5.533128
12 0.16917 2.403002
476 0.102744 4.233401
1806 46.529029 1041.330691
693 0.235555 5.779774
270 0.572903 7.60326
1037 11.305086 100.358345
1980 50.998825 1336.232577
667 0.753314 16.037461
1595 22.289496 510.69065
386 0.181102 4.094659
302 0.23265 1.997766
85 0.18468 3.168668
1111 7.04804 81.31378
1272 1.547515 17.036889
1008 8.516215 94.904637
55 0.13747 2.909489
1879 27.938392 903.289761
373 0.203554 4.048241
1144 11.91546 127.206026
432 0.142289 4.140065
334 0.135436 3.640701
924 0.424292 9.920069
1684 15.246856 382.028192
2510 103.36048 3949.678759
1425 4.796936 46.445531
810 0.584425 9.216169
904 8.50254 82.723364
991 5.94188 62.617806
11 0.092555 2.573153
605 0.251385 5.13766
185 0.462804 5.437526
959 10.279538 80.414402
1101 0.979471 13.628137
1409 22.160002 359.033094
1073 10.5295 107.389945
1427 23.001032 359.624492
109 0.098366 2.947049
1704 2.517729 28.003277
1583 30.161725 625.030985
348 0.160042 3.885844
1034 0.59293 6.230496
1533 14.513309 300.112365
695 3.285389 31.027432
1280 11.781417 138.99642
758 0.296882 6.244452
1314 10.59289 172.403148
1872 28.282683 775.683716
520 1.06379 18.443077
745 0.554157 8.37053
1038 0.681378 9.933695
1382 16.549197 241.524055
1595 1.421467 20.692829
233 0.504534 7.209074
1688 33.343449 595.126717
1025 12.625041 126.657862
494 0.334803 5.509443
286 0.40238 6.484195
188 0.109958 2.919749
1435 1.197463 17.589113
97 0.198275 3.29123
1698 25.196562 570.586517
1145 11.854265 122.030345
1236 0.642294 10.789462
1581 13.802196 284.781392
1894 25.446814 785.36146
1750 19.209746 406.688064
743 8.036589 53.194697
251 0.145055 3.459558
17 0.07903 1.393534
866 0.501899 7.457083
16 0.10057 2.544108
1899 29.286029 928.607623
1089 8.685456 90.615853
31 0.150344 2.826342
234 0.181803 3.33304
1566 37.484565 533.855219
1561 24.102984 443.572315
283 0.187775 3.657362
73 0.140967 2.636272
975 6.29086 63.188025
580 0.257737 5.116871
737 0.318843 2.792087
1037 1.161655 16.350803
950 0.406799 7.662903
1413 13.192995 232.406575
841 3.00034 36.022372
1426 14.629429 219.329139
1976 67.4606 1526.501839
1615 26.266462 470.895497
1562 21.547544 492.705488
1329 22.322269 288.480034
387 0.242568 4.475078
296 0.588383 5.293004
392 0.14793 3.653285
577 0.221288 4.368847
504 1.37551 18.963751
1072 12.911794 115.119734
2350 114.380348 3472.164201
688 0.403523 6.901404
6 0.081734 2.405446
1723 28.224094 627.382248
2084 84.060824 2563.875995
148 0.141357 2.96799
342 0.341305 1.764605
442 0.858582 14.522849
1591 32.989069 765.121287
422 0.249923 4.517067
1746 25.176964 561.331065
313 0.572593 8.373025
71 0.08978 2.679875
1229 8.384928 102.267165
1439 15.842803 297.119786
1643 24.201621 470.852491
344 0.172596 3.711094
858 4.563214 50.648997
1434 26.193505 397.86253
1819 65.042501 1444.661711
1016 0.899851 12.647995
970 19.225446 189.354981
1919 41.434672 1058.929289
1316 21.127161 368.2057
694 0.229153 5.686167
1003 0.842613 8.22242

==> measurements/ettt_sans/ettt_sans_low_jitter_schedulable.dat <==
Job_count Time_ettt Time_nptest
1903 152.057843 1411.693722
2022 63.123204 1148.987239
1315 22.375202 229.868884
556 3.10654 21.355685
757 5.702807 37.279116
1506 25.297163 548.781773
489 2.032561 18.101095
115 0.427347 3.38709
200 0.348589 2.212601
1719 31.909469 628.746573
1726 71.462903 1463.142586
1161 14.046053 169.837363
331 1.085862 12.120504
2212 128.399577 3904.949136
1677 26.841993 717.097347
1002 9.449246 97.214558
459 1.292032 16.068815
636 2.017713 14.412415
1893 25.292395 736.60873
1658 26.441016 567.333578
1706 24.985376 486.556132
1414 17.750423 249.12732
1189 13.506113 148.102853
1430 31.44437 488.26871
8 0.196762 2.621554
1263 12.483821 222.539476
1519 15.564772 335.878907
1158 13.52057 139.095722
944 6.753392 62.363981
1213 13.359446 150.532144
1169 10.942428 133.945901
877 4.727183 81.735276
1070 9.841668 94.454763
1479 23.950028 528.558549
1523 17.982683 293.888718
1119 6.326145 78.437665
1688 22.231542 483.428144
181 0.352637 4.819277
1325 10.270078 168.174312
2025 60.106815 1687.030081
1122 3.49789 87.959169
1395 17.813402 270.576616
1456 17.036093 292.232009
1277 15.285947 198.03959
1777 21.723832 418.496555
1336 17.116646 170.702131
1284 16.232716 325.336938
1530 20.279533 436.254263
1506 28.49608 486.697527
1806 18.73321 520.72498
1442 17.261489 277.758579
1531 43.584634 781.361123
71 0.231327 2.90508
1463 21.58538 440.593144
1146 10.924674 125.409551
1036 12.154348 113.872058
1891 34.222151 905.325304
1978 63.78099 1717.905759
1307 11.687967 198.838242
1262 23.572105 302.464249
255 0.811103 9.126947
1807 40.702497 831.36299
223 0.34402 5.461501
363 0.574976 4.565468
1413 21.987139 313.011672
1600 23.574319 536.733548
1487 14.528776 301.153633
961 3.403942 64.690147
1545 18.169576 290.319319
1097 7.258997 81.245183
756 4.855235 44.346494
1091 13.438144 139.419467
657 2.151125 21.8922
1426 21.286706 346.917626
2669 169.245771 5632.451026
971 5.93711 60.104042
1060 7.237938 79.003707
996 7.437285 79.652744
1758 30.000724 733.231056
2075 27.66016 810.94086
713 2.628538 28.33689
1268 22.141331 371.504032
407 1.136107 15.628673
1670 23.506732 569.214568
767 3.187544 33.35351
2154 94.918933 2953.392694
792 8.237697 61.367681
711 2.599072 32.22086
1185 11.370167 133.176101
400 0.786716 5.659014
2303 210.839006 5115.313009
177 0.23818 5.00558
1761 29.022115 649.382685
1440 15.162333 210.912566
935 7.855636 85.477903
1608 22.938268 505.418536
33 0.186422 2.832343
1629 15.706001 369.016408
899 8.140284 83.256366
886 6.896423 63.133357
1630 26.260296 514.604507
897 6.335062 57.465367
1789 57.778708 1168.135725
82 0.241526 3.189197
1953 108.83792 2349.992086
690 3.424061 34.989212
1925 84.842234 1926.045116
1076 8.719879 104.877095
1900 37.372306 1092.007398
1099 15.334469 165.044619
1245 19.038109 213.973283
1776 32.413485 652.165233
1406 10.58804 177.222913
59 0.204196 3.054412
1928 37.401842 1009.491104
1436 20.699518 375.104649
1140 8.759995 104.791494
661 1.908707 21.263413
5 0.099408 2.62994
967 6.517266 73.739872
2055 54.261634 1877.131857
1072 5.559597 66.101088
1748 40.169061 1033.005147
1494 27.709014 479.021893
1433 13.360709 195.029987
1354 10.929173 153.015608
1375 18.61575 247.856698
9 0.097013 2.544118
1881 30.20392 747.330031
1860 32.901537 717.565473
1018 15.9754 121.331462
1342 16.159138 165.727121
1476 12.982184 259.269336
1686 29.772313 840.268469
1088 10.936658 106.029706
1578 20.495813 323.032908
1508 28.486554 467.993424
1761 45.010471 1195.099652
215 0.429392 6.020077
1534 27.203069 446.902999
1710 27.345818 619.175301
1849 85.503615 1754.970244
927 7.013825 67.400424
271 0.632996 7.595964
2077 121.858791 2689.965103
564 1.64535 17.608687
1895 29.443883 692.727325
1646 20.651768 443.756808
690 4.273917 38.026734
185 0.35461 4.990381
1075 6.16985 77.269985
913 7.78871 77.21948
1586 21.63157 366.575018
1654 51.903919 952.91333
632 1.391921 18.464414
1660 24.601051 508.732962
1608 28.359865 539.030289
29 0.127691 2.340834
1654 53.399726 1026.540446
279 0.967639 7.701484
622 1.720352 17.198983
1248 8.496827 108.038163
1172 8.400455 160.48588
1688 58.09529 1061.854204
3 0.065934 2.479706
213 0.375449 5.443348
940 7.411626 78.856585
1753 28.943518 681.07513
1542 21.797313 396.157136
1036 8.979851 99.163622
1873 22.217547 595.233927
61 0.162858 3.161255
2049 74.821679 1818.878533
1592 40.292836 674.62716
1800 46.855028 906.465163
264 0.720982 8.08527
1406 9.028683 180.49805
1631 14.103473 291.398494
1748 22.935364 677.2566
1129 14.378743 159.075807
1029 7.189847 78.103432
1933 34.121073 975.789408
1208 13.213661 157.979975
1381 13.720629 193.045994
448 1.21149 12.69441
1118 12.235332 143.894406
688 2.965734 31.651476
1710 18.851997 342.306513
85 0.263488 3.528649
1255 9.859192 123.157587
1546 47.54394 910.739548
992 5.606776 56.559077
1029 7.802606 85.394832
1732 39.12487 957.622941
59 0.140506 3.127721
1310 13.297019 177.669046
910 11.116267 82.105666
1418 16.941336 288.300511
1328 17.667348 211.163314
1924 27.205795 749.849274
909 5.426195 51.124387
1783 24.662929 602.662605
1420 29.848579 529.693236
1464 17.324862 339.262712
1348 27.25616 523.401526
1405 15.53583 276.244358
1336 16.35554 268.411426
87 0.201771 3.334782
1141 7.7519 93.136754
669 1.480478 20.38811
1945 60.994521 1451.244226
129 0.284888 4.239823
1348 20.527374 339.184927
1355 19.940154 299.0776
1398 21.714146 347.294403
65 0.161666 3.105218
2099 55.416439 1860.365619
888 4.272774 48.904151
2109 32.543102 1024.70536
587 1.614692 16.631802
1355 16.003323 228.03912
1043 6.38694 77.759583
653 1.830389 23.693908
17 0.111942 2.655989
783 3.001242 26.806761
2111 70.083107 2003.595111
1108 15.169067 157.404722
68 0.203123 3.26467
1345 21.871123 441.752739
1577 25.269226 588.326913
842 3.516596 30.346961
303 0.425995 7.129484
281 0.593572 8.092282
888 5.405105 52.410217
77 0.166454 2.944846
1820 64.074241 1663.67043
1729 41.841565 861.648504
584 2.337417 22.932269
763 3.06382 35.127826
2118 49.149375 1668.435462
1308 27.413237 561.848617
1551 17.068106 264.117255
669 1.487722 12.589092
237 0.479907 2.858352
1724 41.916796 1006.325609
160 0.330795 4.599783
764 2.148851 26.887353
915 4.786446 54.984152
1119 7.437466 84.37645
814 2.674816 27.584531
2322 205.451546 5174.674264
1449 18.189967 235.559667
325 0.474176 7.794992
1427 32.372671 580.909665
897 4.686927 55.015682
707 3.454038 35.523726
1675 51.590038 1405.213557
21 0.122451 2.578583
179 0.451724 4.748974
1182 12.261082 190.395103
1848 32.53138 766.522633
1238 13.169088 159.990983
1270 10.778539 152.913789
981 11.858612 113.798374
1525 24.014544 457.37914
1476 18.216136 310.713171
264 0.438359 2.886755
1509 22.286309 387.104701
1363 16.721411 237.661481
1366 16.864843 202.00726
608 1.957329 24.473111
1371 14.558514 264.539007
1709 29.74239 721.983623
1982 27.760444 770.192122
67 0.167677 2.843273
1562 25.256682 452.586855
948 3.927312 52.622741
893 4.403732 47.362359
1566 20.907683 405.951962
1619 22.780462 427.863422
584 1.38658 18.169849
2359 59.58554 2184.12216
40 0.160653 2.754465
919 18.794299 155.449602
688 6.18017 44.246131
1243 22.514159 278.491538
1141 13.183565 129.687405
1118 16.902513 240.431268
1497 28.217448 535.279248
1120 9.852741 107.953701
1126 8.082385 90.417839
1042 8.008755 90.68277
228 0.404635 5.876706
1023 4.596737 58.508054
1481 29.884648 468.152808
57 0.138011 2.997044
573 2.609952 23.349208
1807 34.218229 863.19783
1509 24.019584 446.219286
1493 23.303251 430.934099
224 0.459358 6.591728
1434 12.510574 261.37478
1305 16.858632 221.571596
56 0.133242 2.968349
1663 50.078433 1267.689638
1544 22.929174 408.122498
884 9.597117 85.717407
1492 24.664773 573.846761
11 0.106892 2.727084
755 2.437737 34.693717
996 8.165782 76.622498
1234 18.259629 242.23044
5 0.086915 2.753825
1526 24.636971 562.341638
400 0.965625 14.631863
1607 25.537724 545.924061
1357 19.143369 254.948266
1622 19.358525 425.963096
1589 19.764012 361.0986
329 0.713709 11.609721
1626 20.099776 389.629581
1589 22.239791 556.850232
59 0.182355 3.133762
669 2.889261 28.649856
2173 67.744991 2008.087178
1538 30.41964 525.007954
1278 12.733966 147.362341
422 1.344521 17.054071
1377 22.569083 331.426003
1911 50.679449 1136.791759
1016 9.38647 81.938106
1538 28.906991 558.633024
1017 8.70921 91.739179
715 2.331246 27.765273
1727 40.444035 1182.764756
1341 28.619639 484.897511
1262 16.480297 200.507381
3 0.084289 2.629108
1005 10.737643 99.10014
71 0.212171 3.256194
1779 80.442399 1984.450897
470 0.962549 15.768511
1694 28.955223 620.342153
1453 16.887125 249.128501
143 0.286632 4.671378
1470 72.79179 1037.707969
275 0.520624 7.569285
303 0.43949 7.123493
1037 8.43459 86.169904
1248 11.895922 160.79032
1672 23.601985 428.927386
19 0.138401 2.692158
991 6.124015 68.714123
553 1.503642 19.85239
1207 13.134032 155.812612
1070 12.178737 124.89447
1753 30.848831 680.232011
1717 28.955414 687.531929
465 1.194657 16.247757
1085 8.598971 130.546122
1117 17.542343 190.226723
1300 11.147868 209.6911
250 0.499113 6.800202
1383 11.845056 185.18197
1400 16.835337 209.663527
1723 24.520021 595.506138
255 0.409334 4.046338
33 0.103996 2.415505
935 19.489945 204.626708
1641 35.191509 624.196061
1778 31.623035 911.43455
1717 30.548955 671.129694
1712 22.507818 516.805172
914 4.517819 40.954451
1638 19.835378 355.741545
9 0.094278 2.636292
965 5.270861 53.836667
1158 13.058069 206.074315
1344 15.177203 284.753703
825 7.824828 65.786531
1456 13.868751 267.526095
1988 54.288091 1363.894811
422 1.570328 12.290679
158 0.329132 4.785454
1187 8.2489 104.383878
1736 29.42965 639.001727
1292 16.29657 198.631288
1711 39.770975 1055.920255
1865 22.066674 556.705023
567 1.180191 18.774853
581 1.211439 15.214224
1831 28.478001 635.297739
1354 21.257325 277.493674
955 9.566048 90.056341
1302 12.009046 172.361091
935 4.016221 46.498229
1417 14.103163 230.789938
1300 15.721704 278.905061
654 2.42856 26.940104
1802 37.225403 875.188277
2096 51.609369 1431.270697
1925 62.748121 1487.226493
1044 12.249582 131.938876
1380 13.691447 247.130351
97 0.18011 3.369147
1909 48.194646 1362.061553
1555 18.716152 344.1432
1692 28.306498 641.584977
1859 105.018479 3085.139747
1856 57.208051 1282.97396
13 0.047791 2.33846
1647 23.036868 457.270677
1558 16.98475 261.392548
1658 32.971554 644.371008
1964 64.229871 1584.851428
886 8.877118 73.282
1448 23.465319 344.165495
1368 17.197613 266.140312
1588 28.336875 593.201202
1397 17.617786 327.780389
1901 53.492809 1357.249777
1921 49.803918 1292.011852
1494 50.717684 1034.362689
107 0.224975 3.75149
858 4.829588 45.885963
1367 15.28107 193.154264
1316 15.517276 231.224394
981 11.120928 104.530919
776 2.897737 28.853883
1748 29.05367 695.338219
1025 6.53983 72.470206
763 3.612878 34.982025
1402 12.698029 221.362246
926 6.679864 68.965071
1812 27.394174 730.705552
1505 16.780445 330.298561
1221 19.279528 239.179589
1228 13.84145 248.239162
1461 21.69875 409.562596
97 0.203384 3.06888
1526 22.215236 477.337449
1354 16.366282 214.648917
1040 19.45534 158.338644
1906 141.891068 2677.352437
1205 9.207111 90.553072
1849 54.28143 1297.933609
12 0.16917 2.403002
1806 46.529029 1041.330691
270 0.572903 7.60326
1037 11.305086 100.358345
1980 50.998825 1336.232577
1595 22.289496 510.69065
85 0.18468 3.168668
1111 7.04804 81.31378
1008 8.516215 94.904637
55 0.13747 2.909489
1879 27.938392 903.289761
1144 11.91546 127.206026
1684 15.246856 382.028192
2510 103.36048 3949.678759
904 8.50254 82.723364
991 5.94188 62.617806
11 0.092555 2.573153
185 0.462804 5.437526
959 10.279538 80.414402
1409 22.160002 359.033094
1073 10.5295 107.389945
1427 23.001032 359.624492
1583 30.161725 625.030985
1533 14.513309 300.112365
695 3.285389 31.027432
1280 11.781417 138.99642
1314 10.59289 172.403148
1872 28.282683 775.683716
520 1.06379 18.443077
1382 16.549197 241.524055
233 0.504534 7.209074
1688 33.343449 595.126717
1025 12.625041 126.657862
286 0.40238 6.484195
97 0.198275 3.29123
1698 25.196562 570.586517
1145 11.854265 122.030345
1581 13.802196 284.781392
1894 25.446814 785.36146
1750 19.209746 406.688064
743 8.036589 53.194697
16 0.10057 2.544108
1899 29.286029 928.607623
1089 8.685456 90.615853
31 0.150344 2.826342
1566 37.484565 533.855219
1561 24.102984 443.572315
73 0.140967 2.636272
975 6.29086 63.188025
1413 13.192995 232.406575
841 3.00034 36.022372
1426 14.629429 219.329139
1976 67.4606 1526.501839
1615 26.266462 470.895497
1562 21.547544 492.705488
1329 22.322269 288.480034
296 0.588383 5.293004
504 1.37551 18.963751
1072 12.911794 115.119734
2350 114.380348 3472.164201
6 0.081734 2.405446
1723 28.224094 627.382248
2084 84.060824 2563.875995
442 0.858582 14.522849
1591 32.989069 765.121287
1746 25.176964 561.331065
313 0.572593 8.373025
1229 8.384928 102.267165
1439 15.842803 297.119786
1643 24.201621 470.852491
858 4.563214 50.648997
1434 26.193505 397.86253
1819 65.042501 1444.661711
970 19.225446 189.354981
1919 41.434672 1058.929289
1316 21.127161 368.2057

==> measurements/ettt_sans/ettt_sans_no_jitter.dat <==
Job_count Time_ettt Time_nptest
795 51.543989 13.634983
902 16.869417 19.933378
1903 14.848336 74.153525
1538 13.745593 42.528076
2022 11.742396 82.201097
114 0.674815 1.621505
1315 13.266286 31.444917
771 9.562746 18.156409
501 1.062068 4.392061
556 5.007495 12.319135
53 0.252176 1.271423
757 4.499295 10.705746
778 2.532006 20.920965
140 0.501158 3.154092
1506 4.466213 42.404834
1208 3.677742 31.389733
489 1.209145 12.574167
1249 3.926652 25.295453
1039 1.158691 3.875635
952 2.849025 26.277911
386 0.528189 3.815041
115 0.178197 3.313032
200 0.291331 4.3224
280 0.402922 3.348269
729 0.517578 4.965626
102 0.329513 2.780666
1719 4.997847 59.363178
1726 5.267817 55.08944
1161 3.189899 29.498649
331 0.850968 7.827245
2212 7.974443 89.240943
548 0.466983 5.150215
1677 5.054133 55.209075
341 0.448498 1.881506
1002 1.942672 20.14055
703 0.507749 5.093327
459 0.976516 9.831563
547 0.422278 4.85091
636 1.113114 8.544792
786 1.610104 13.471243
1893 4.437016 76.930504
1658 2.241106 51.214255
1706 3.936601 50.438409
1414 3.251365 33.677748
204 0.445061 5.072629
1189 2.410266 26.412254
434 0.379438 4.340946
642 0.389396 2.456594
1430 4.549799 47.5135
456 0.441544 4.705253
8 0.199787 2.656992
1501 3.439963 44.6033
1263 2.992426 26.594308
221 0.202202 3.293986
1519 1.361744 49.584746
833 0.560911 6.467425
853 0.607188 6.514684
729 0.460361 2.393715
1158 2.62932 34.36652
944 1.995292 27.443574
1213 2.680196 34.996911
1169 2.263769 22.090636
1557 1.226338 5.366434
877 1.957019 23.194092
1070 2.160193 30.259146
1479 3.153451 40.792326
1523 2.922294 43.033061
1119 1.709561 29.914514
1688 3.44901 56.35339
181 0.309455 4.535773
1325 2.70887 31.683809
2025 4.742694 80.956003
1122 2.037542 28.766305
613 0.160203 5.134094
1004 1.755889 26.798074
625 0.555621 5.914439
510 0.262036 2.353789
392 0.261124 4.155054
1395 1.023274 36.073686
1456 1.216699 47.065774
538 0.270111 2.170242
560 0.220687 4.598633
1277 1.019397 36.415473
1025 0.684284 17.70703
766 0.678513 10.621607
232 0.150645 3.27968
1777 1.519312 57.073019
1336 2.385659 32.232446
1249 0.57705 9.819931
1284 2.514543 38.503499
1530 3.18497 48.066295
1506 3.086594 46.262596
1365 2.882278 41.008585
1806 4.021722 59.908319
1442 2.877198 35.80566
1531 3.481891 43.72533
243 0.235595 3.445583
71 0.127581 3.021762
1463 1.299547 45.293924
1146 0.893208 27.640667
1036 1.820581 23.135109
1891 4.147049 70.427281
355 0.176093 1.967159
932 0.431035 2.740039
1978 4.346396 67.686451
1097 1.799872 20.340538
545 0.335764 4.661381
165 0.110709 1.460812
518 0.193095 2.340955
1307 2.317891 35.750315
1262 2.260383 29.212618
255 0.421407 2.813458
1807 3.71923 63.323664
223 0.28571 5.398444
363 0.215718 8.48057
1413 2.62396 36.351561
1408 2.584445 33.509009
535 0.194468 2.249923
1600 3.1743 43.894109
1487 3.072638 38.664553
1089 1.653556 24.431841
691 0.268577 5.821413
1056 1.843615 25.680732
731 0.932522 20.340567
961 1.591167 23.497736
1545 2.74042 39.799209
1097 1.721414 25.400252
756 1.34384 19.366667
479 0.270551 4.78264
607 0.213744 5.330606
1091 1.94693 27.952165
446 0.647303 11.413784
541 0.204417 4.950898
657 1.002755 17.413275
659 0.276312 5.418361
1426 2.521606 35.996351
334 0.175211 4.682711
2669 7.256446 134.082043
971 1.625142 22.559302
846 1.538508 15.941934
1060 1.66132 29.324378
996 1.688872 18.446227
1758 3.551533 53.635182
340 0.146607 4.189709
460 0.208584 4.651703
885 1.523299 23.358021
401 0.157848 4.338741
2075 4.533459 92.010138
713 1.175723 9.465151
801 0.33369 7.33287
1268 0.968882 37.279045
853 1.583052 18.368391
407 0.52363 10.247078
349 0.188857 3.628157
1670 3.211029 54.107534
792 0.263368 6.232972
1064 1.827805 21.472758
767 1.085021 19.785679
597 0.222951 5.073461
2154 5.07872 84.571998
614 0.245905 2.498533
792 1.346284 11.33152
711 1.001363 9.511869
1388 2.335645 41.183926
1185 2.032802 23.539875
693 1.068169 14.612991
739 1.188908 11.064714
400 0.658715 9.776509
2303 5.33294 102.417641
708 1.007294 18.648059
225 0.299206 5.632927
177 0.283826 2.522247
1761 3.516056 57.165064
1440 2.664386 39.857809
699 0.35421 2.844917
935 1.471311 15.185744
967 0.408642 3.083659
1608 3.315798 45.911141
33 0.14807 3.271084
272 0.170102 1.820302
1629 3.062168 44.495917
497 0.23786 4.808719
875 0.274669 7.424564
323 0.117743 4.083138
1061 1.777531 26.971651
899 1.633898 16.81291
1246 2.251887 35.676165
805 1.191001 21.437702
886 1.446664 21.132294
1630 3.24818 49.462905
1099 0.276833 7.062179
897 1.541304 19.053836
630 0.209375 5.450883
1789 3.843054 62.727488
1535 2.770066 39.261483
82 0.181553 3.477693
1953 4.460111 82.550778
218 0.127 1.85659
832 0.236026 6.14245
108 0.093968 3.104808
318 0.120327 1.889993
690 0.915581 14.532099
823 1.21181 15.678145
935 0.341225 7.523081
1925 4.096584 69.963736
532 0.25934 2.463566
1076 1.802788 30.212889
1900 3.831873 71.360556
1099 2.06309 27.255829
729 0.296811 6.60755
1245 2.303213 36.886402
625 0.181483 5.518391
1776 3.524141 59.999932
152 0.125327 3.804061
1406 2.208505 42.878478
59 0.167096 3.689284
1928 4.296051 70.086117
313 0.416097 8.242541
807 1.251485 22.094834
734 1.050656 20.460365
1436 2.773552 47.763783
1140 1.892969 34.206217
661 0.811734 8.878001
5 0.088176 2.952721
552 0.361914 6.524613
967 1.395368 22.036073
2055 4.602209 80.343797
1072 1.587601 28.193741
893 1.30702 23.922158
359 0.154351 4.419714
1025 0.15869 7.293638
1748 6.474708 63.631887
1494 2.860307 46.488021
1433 2.598642 42.270751
187 0.138682 3.241207
397 0.141618 3.764956
1354 0.930368 34.686855
1375 1.142239 36.269266
174 0.078378 3.122271
9 0.094078 2.475379
204 0.064542 2.715092
896 0.157878 6.99864
657 0.200258 4.759056
1881 3.727686 66.829021
545 0.159542 5.299647
739 1.067918 13.427571
585 0.181122 5.652484
749 0.516847 20.435708
365 0.441976 5.62365
1860 4.11053 63.228766
771 1.136418 16.632739
1184 3.155865 26.301155
1018 1.199747 27.991941
1342 2.495317 30.064257
1476 2.557674 47.378665
512 0.314014 4.932514
1686 3.815042 52.646923
407 0.148972 3.759898
1240 2.143271 25.762496
749 0.25396 2.435754
1088 1.931761 19.268862
1578 3.007785 44.342406
353 0.135326 1.753755
1508 3.29619 41.489343
1449 0.366973 3.919168
320 0.125728 3.646693
1761 3.89911 61.385972
1374 0.469688 4.11575
215 0.258198 2.03664
1009 1.864805 23.25747
233 0.120318 3.360623
459 0.199537 1.935549
1534 3.143121 49.636182
579 0.922384 16.088812
603 0.202283 4.938535
42 0.071585 1.124916
1710 3.532107 51.149894
1849 4.048492 67.269232
673 1.020429 11.171046
80 0.076455 2.653175
1015 1.632415 25.533484
1308 2.396099 30.301857
505 0.165503 2.071525
927 1.461563 14.736154
271 0.337659 6.335976
65 0.088047 2.301831
2077 4.318373 82.002261
564 0.70394 16.186466
1895 3.749177 69.125862
655 0.226127 5.501088
1646 3.270001 53.502271
690 1.081644 17.366817
185 0.258248 4.666661
1150 2.016772 32.125044
1707 3.297293 55.779394
1075 1.802458 23.210814
913 1.515895 23.249316
1586 3.304807 50.932063
304 0.145274 3.921692
1654 3.683152 48.69863
632 0.736272 13.532409
920 0.130306 6.854116
1660 3.315678 59.728419
943 0.246566 7.151948
1207 0.852762 25.864349
626 0.394836 5.623821
304 0.166805 4.094721
1141 1.804622 21.959126
34 0.078899 2.586248
73 0.085993 1.186382
1162 1.928676 30.574311
1608 3.350624 45.791966
169 0.087786 1.524943
794 0.199747 2.339292
391 0.133533 1.713729
119 0.090401 1.332138
215 0.109066 3.32256
29 0.069632 2.588422
1654 3.545622 51.410997
279 0.414022 3.402992
834 1.279158 23.284723
845 1.228953 22.468199
1309 2.213113 30.788016
879 0.243901 6.364971
622 0.750018 11.487985
45 0.090611 2.679134
1248 1.892818 26.062774
605 0.244112 5.546745
825 0.226027 2.873561
112 0.143832 3.279309
564 0.170512 4.845629
520 0.149813 4.13178
1172 1.855928 31.499701
1688 3.265583 53.767351
291 0.136287 3.982878
666 0.214546 4.540212
3 0.079691 2.62893
213 0.235666 4.682641
940 1.477553 25.421862
1753 3.563516 56.335626
1542 3.051629 39.759133
779 0.204216 5.965346
1036 1.8728 25.735706
215 0.17475 3.613019
57 0.072588 3.003056
927 0.21699 6.3062
1873 3.929899 65.856092
61 0.13771 3.295008
2049 4.500126 82.942599
873 1.231859 22.90245
1592 3.052269 51.228262
1800 4.948093 64.529894
101 0.089369 3.899431
21 0.076815 1.68743
264 0.3755 6.248431
606 0.210728 5.083799
1406 2.302953 41.474364
1631 3.384878 53.489266
995 1.688101 28.187039
788 0.377503 7.521918
467 0.160934 4.536726
1748 3.461723 62.16787
910 1.383395 15.206013
923 1.346826 22.846935
1129 1.857621 21.889005
1029 1.733566 23.465555
273 0.111321 3.832394
38 0.091873 2.754126
1933 3.742895 65.023598
1027 1.694673 26.699567
1104 0.310948 8.526857
816 1.133934 17.84937
177 0.109187 1.7302
1208 0.921953 29.856946
1106 1.668404 29.068827
777 1.134995 15.736495
1599 0.382252 10.643438
908 0.299045 7.09452
1381 2.563305 35.945023
448 0.547936 11.016083
1118 2.021822 29.16079
688 0.93622 15.859156
1710 3.389016 57.825672
186 0.139574 3.757031
1102 1.616817 29.236342
135 0.091282 3.127943
2066 4.592762 79.857447
331 0.149813 1.943434
85 0.146527 3.665448
313 0.131899 3.772411
1255 2.007154 29.036385
1546 3.072187 45.087685
992 1.452125 20.285845
1029 1.504243 22.705268
1732 3.774654 65.122104
59 0.127772 3.391059
1321 0.482021 4.818438
1352 2.184309 36.470447
1310 2.299587 34.402388
910 1.427088 23.724925
1154 0.353738 8.624031
998 1.623479 23.734684
1418 2.644028 40.865214
1328 2.434211 39.654495
926 0.336346 3.307582
1924 3.728368 73.834683
243 0.122632 3.885816
909 0.612638 28.050761
578 0.253359 5.286242
1783 3.540523 58.112605
1420 2.747292 41.546982
1464 3.024166 38.726891
1348 2.716185 34.056304
876 1.273657 23.819263
1378 2.712046 41.059751
1405 2.621165 48.15317
1336 2.466973 40.392831
87 0.181513 3.462835
569 0.21152 2.19572
1210 1.930248 33.48795
1141 1.785355 26.39935
669 0.800683 18.692142
1208 0.376722 9.033796
831 0.309746 6.618591
128 0.084279 1.489495
1945 4.217111 69.293048
1076 0.345503 7.863333
796 0.16949 2.458738
873 1.400367 17.885156
665 0.235345 5.533299
648 0.167807 3.814751
129 0.172596 1.700975
728 0.227941 6.075395
1348 2.838455 44.141426
1355 2.85141 33.559314
1520 2.748325 39.658543
271 0.115158 3.944536
1398 2.68226 33.053748
1087 1.749256 29.193582
65 0.126549 2.144884
390 0.149473 4.227321
80 0.091894 2.023224
488 0.20129 4.874614
706 0.385729 19.614705
2099 4.62308 83.670253
1055 1.672061 27.411653
429 0.091623 4.742915
888 1.361073 21.521971
2109 4.592501 79.971302
587 0.732936 7.154364
1337 2.236037 32.503528
1412 2.630733 38.233539
1355 2.25371 38.696825
1043 1.668273 23.146552
1378 2.222861 31.754061
247 0.121269 3.902657
837 1.192114 15.165495
653 0.804721 8.244354
17 0.090601 2.781889
783 1.012303 11.087588
581 0.775426 14.410589
2111 4.616737 85.709949
263 0.120438 3.885755
1108 1.952611 29.832449
68 0.13718 1.865066
1345 2.556622 37.039271
327 0.130186 4.413843
1577 3.181523 44.586108
842 0.538358 12.791017
1572 1.139093 54.023826
303 0.33348 7.652595
281 0.359159 8.611318
1532 1.175001 48.816714
888 1.228752 25.064066
77 0.187485 3.476332
1820 4.863994 70.670782
1729 3.774134 51.406369
584 0.810592 12.832666
763 0.965495 20.741716
181 0.23832 5.172106
382 0.112563 4.350183
2118 2.124315 86.011961
1308 2.331287 34.182703
1551 2.911934 43.952779
271 0.16947 2.015119
759 0.997536 10.331518
669 0.771157 19.0557
714 1.447276 19.893473
237 0.397011 2.702359
978 0.278326 6.236007
470 0.118233 4.678703
1724 3.936491 57.185121
439 0.146547 2.189639
160 0.209135 4.298625
764 1.101913 16.365004
915 1.326217 24.39401
878 0.234984 2.842352
1119 1.849637 21.281086
814 1.098096 20.830434
212 0.131178 4.120049
2322 5.426036 102.422459
1449 2.570168 36.924385
325 0.36475 8.15262
1427 2.833977 45.972848
897 1.713198 14.820864
944 1.671539 21.683707
435 0.090822 2.718789
396 0.165342 2.056277
165 0.099438 2.289738
126 0.127851 2.204166
707 0.583163 10.985545
839 0.151837 3.393614
710 0.152649 3.244172
1245 0.156826 8.917285
1675 3.672762 56.78748
819 0.253429 6.801407
21 0.096282 1.852993
179 0.294196 3.885585
69 0.078759 3.425394
782 0.211409 3.223153
1182 2.192354 28.687495
268 0.120708 4.332519
1848 4.003908 61.850591
754 1.04237 10.412702
1238 2.057489 35.266751
81 0.079771 3.230597
1270 2.456573 27.167212
981 1.648376 17.389219
1525 2.760108 39.148379
17 0.07927 3.082236
1447 2.822095 35.873619
1476 4.013106 49.296341
264 0.308563 6.634861
795 0.222391 6.020299
937 0.25967 3.25878
1509 2.864736 38.653292
1363 2.529501 38.75803
1366 2.265732 38.707275
608 0.725241 7.92515
263 0.107573 4.559238
175 0.090261 1.709611
1371 2.445703 37.427426
1709 3.84077 50.80432
1305 2.257588 38.157606
1332 0.465359 10.524303
1293 0.390588 9.937174
1982 4.290941 75.633403
486 0.169861 2.375771
486 0.679234 5.433881
102 0.09523 1.614521
67 0.129235 1.541414
1501 2.527197 44.752371
374 0.166014 4.632166
1562 1.35452 51.980945
1434 2.473175 36.774331
561 0.182094 5.381682
948 1.1847 26.355568
648 0.182295 5.54457
893 1.173609 24.456898
1566 1.287403 48.70872
369 0.13746 2.168298
1619 3.250303 52.643468
434 0.165353 4.847333
584 0.717316 14.685319
2359 5.729811 101.590688
879 1.214015 17.858786
1082 0.398283 8.864567
81 0.080933 3.436034
40 0.112272 1.477883
919 1.784102 20.313487
682 0.200448 2.760898
688 1.136809 9.431628
1243 2.207813 31.722061
1141 2.050335 32.858571
1118 2.272235 34.539307
1497 2.763975 43.166473
856 0.135897 7.680298
1120 2.067468 28.892132
365 0.508982 9.433361
386 0.50769 5.946169
1126 1.759506 26.709847
1042 1.613981 25.550165
228 0.281212 5.830883
1023 1.380279 18.706037
610 0.736022 11.288529
717 0.939135 18.050299
511 0.670687 14.927406
1481 2.644519 41.927532
57 0.117672 3.530884
573 0.809941 17.179622
1016 2.064312 24.167121
1807 3.979702 62.769108
1509 3.390319 37.327877
1493 3.317481 37.174177
224 0.401149 6.238282
1056 0.297893 7.943625
1434 2.506919 41.341594
1305 2.469307 35.077443
56 0.082215 2.09484
697 0.399505 15.141962
1190 0.751901 33.292169
594 0.768403 16.521208
1663 3.670518 47.715752
671 0.210477 6.333291
903 1.507409 23.582696
1544 2.983539 46.037611
1245 1.966276 33.931278
972 1.59765 23.339766
884 0.62936 17.00861
642 0.42347 12.682833
1492 3.531175 41.80002
11 0.112402 3.319404
755 1.030909 17.975247
996 1.777169 28.075128
824 0.130627 6.891857
1234 0.865506 29.995768
5 0.077767 3.498523
609 0.287924 6.154683
373 0.497069 8.396521
699 0.194838 6.006223
1526 1.270362 40.6518
400 0.489766 4.633778
51 0.099598 1.638117
820 1.171164 14.039699
1607 3.344181 43.890281
1637 0.448568 12.045389
1357 2.742504 40.875523
92 0.09511 3.66122
1622 3.270603 44.510654
738 1.028394 14.334736
1589 3.184129 52.741302
329 0.344511 8.735843
878 0.197233 3.012024
991 1.638497 26.167482
1626 3.207603 54.219366
921 1.417429 17.815836
382 0.134164 2.302622
1589 3.149362 53.512349
59 0.136508 3.808338
669 0.998367 16.428243
546 0.918817 9.71325
672 0.322409 6.893029
67 0.112342 3.883831
2173 4.482853 93.250142
822 0.141698 3.511718
1538 2.020169 44.328751
1278 0.90993 35.67335
422 0.576841 11.795997
1377 3.048842 38.359908
1911 4.086254 70.079134
1016 1.657193 21.698024
1538 2.833286 48.735691
1017 1.660037 26.34594
715 0.982697 20.378018
1430 1.657383 34.297008
1727 3.459228 60.297635
1341 2.673073 42.452996
483 0.227459 5.360522
416 0.141908 2.241987
893 1.278186 14.535205
1262 2.217271 34.608537
3 0.080592 1.852762
373 0.115508 2.308213
945 1.44398 25.308048
899 1.360903 20.383369
1005 1.648987 28.472379
1180 2.022663 34.929263
71 0.215307 3.916172
1779 3.60273 61.100352
470 0.568104 12.118646
1694 3.734108 58.066458
1453 2.759626 43.824377
143 0.204767 5.382093
509 0.173698 5.450283
1470 2.891476 42.85315
275 0.455711 3.452226
303 0.52392 7.932104
1037 2.324544 23.839452
1248 3.04213 33.297459
1672 5.934397 53.680548
19 0.13214 1.940978
991 2.07418 24.544935
553 1.027222 15.607973
1207 2.932463 32.437865
721 0.288435 2.943264
625 0.208735 5.884984
1004 0.214094 6.710975
1070 2.712778 29.58926
1753 2.171014 58.179602
1717 4.741803 54.443911
388 0.178167 3.397242
903 0.371132 5.583243
1047 0.490167 6.01509
854 0.84132 23.229219
879 0.320997 4.393184
465 0.832123 6.307031
1085 2.702148 24.774499
226 0.199898 2.206931
1117 2.675788 22.102869
1300 3.296712 30.71145
250 0.463917 6.903148
577 0.131559 5.981957
445 0.236217 2.855637
1383 3.511007 38.472841
1400 3.512439 33.168205
721 0.259721 3.051559
1226 0.542505 4.092877
1723 5.253029 65.574469
1150 2.717246 23.211485
1014 0.407711 8.249464
255 0.47106 6.881888
560 0.260673 2.879352
879 0.532918 8.98855
33 0.138261 3.550271
935 2.135026 24.423555
1284 2.995883 31.581546
590 1.159842 8.000813
118 0.12182 4.067188
1641 4.872881 55.023055
1778 5.170875 63.086927
1717 5.264531 48.971597
1712 4.738447 51.131068
851 1.746622 23.725907
609 0.258628 5.905523
914 2.134614 19.152473
731 1.450111 15.190083
293 0.182815 4.98868
1638 4.437027 55.276695
9 0.102073 4.1001
965 2.216299 20.496764
510 0.258318 6.007986
1158 2.763504 28.697445
1344 3.390569 37.837621
643 1.182094 19.772745
390 0.175091 5.10536
825 1.873642 20.576595
510 0.200979 5.172677
1456 3.812406 42.893889
1988 5.653907 72.054389
422 0.911393 5.006634
158 0.29648 3.201371
1187 2.731844 25.657628
1736 5.121821 49.853553
1292 3.330776 31.230573
1353 3.428149 32.983907
1711 5.1949 55.288997
1865 5.095723 66.266397
513 1.022233 9.489938
567 0.459448 9.460143
581 0.549248 11.890135
495 0.911483 14.887881
1831 4.84604 60.195262
1354 3.704582 39.52975
955 2.621986 18.421842
1302 2.897737 30.161402
935 2.064442 15.791649
1417 3.674616 43.073167
1300 3.688773 42.579975
654 1.286862 15.898352
1802 5.254812 54.410156
310 0.140936 2.533689
2096 7.094159 84.771437
1925 5.766169 62.468748
1044 2.434451 21.220031
1380 3.610143 38.737472
97 0.293554 5.348359
1909 2.464328 67.034149
1555 4.335254 58.422641
1692 4.760749 55.795525
144 0.140767 2.269349
1859 5.772773 63.613783
883 1.758183 20.555744
1856 5.788742 60.855119
464 0.173628 5.510397
664 0.131087 4.691107
13 0.101491 4.051618
250 0.144874 2.419023
481 0.103977 5.738667
1032 0.369157 7.873213
1647 4.807828 51.727806
1558 4.188076 49.257998
1658 4.885264 54.378106
1964 5.551814 66.478148
1047 2.426026 27.254066
886 2.104859 22.618423
1448 4.247799 34.735377
1368 3.729851 31.945433
638 0.234904 2.894731
1588 4.397272 44.893198
1397 3.602319 36.023793
1901 5.874975 66.792943
1921 5.450823 71.66954
746 0.337629 6.921954
360 0.187024 2.358719
541 0.239913 5.740861
1494 4.564528 40.81549
107 0.23281 4.808339
858 1.966868 16.2791
1367 3.478615 32.091409
883 2.062308 20.352201
1105 0.384678 4.059853
1316 3.366814 32.5993
981 2.357716 19.662496
1030 0.808027 4.558436
776 1.643316 20.101607
1748 5.374439 56.976618
670 1.616025 9.344493
579 0.134915 6.379779
1025 2.43875 22.253844
1114 2.414655 31.98023
852 0.790915 24.527912
763 1.521646 19.845401
746 1.777089 15.620547
1402 3.67655 39.320855
750 0.3015 3.130508
926 1.924507 24.967454
368 0.190009 5.193156
1812 5.28494 66.971049
466 0.27027 2.683752
1505 4.016753 48.06868
1221 1.354961 26.723633
1228 3.025258 33.904667
81 0.097735 4.403764
948 0.394085 6.450373
1461 4.150595 43.620663
764 1.684073 12.468808
381 0.1693 5.753366
97 0.272014 3.523439
1526 3.966768 49.93079
1354 3.408232 30.57387
1040 2.554749 19.175877
593 0.24879 2.932784
1906 5.539391 62.717249
1205 2.877299 30.42035
735 0.336756 3.378286
1849 5.668174 68.682585
558 1.151857 7.14672
12 0.098125 2.03144
476 0.210248 5.564918
1806 5.540513 64.602904
693 0.237099 6.670759
270 0.25392 3.551954
1037 2.688802 29.074257
1980 6.011374 72.126153
667 1.395297 19.61173
1595 4.473475 46.812195
386 0.233923 2.642485
302 0.174129 5.212142
85 0.121109 4.955838
1111 2.567243 26.347813
1272 0.595395 11.010051
1008 2.226058 27.095266
55 0.173548 4.284609
1879 5.616466 67.000525
373 0.247077 2.701767
1144 2.699994 32.808244
432 0.166635 2.913707
334 0.198205 2.692279
924 1.931341 25.048106
1684 4.796006 53.683184
2510 7.99388 116.79612
1425 3.843335 43.115097
810 1.65603 18.267289
904 2.176795 25.699137
991 1.116491 23.33025
11 0.109407 2.183277
605 0.109137 3.157598
185 0.529521 3.098497
959 2.679615 17.513093
1101 0.273557 4.337198
1409 3.92019 36.467061
1073 1.199878 28.031706
1427 3.862362 43.465228
109 0.086142 4.084691
1704 3.087637 52.661692
1583 4.377384 47.081444
348 0.203725 2.600676
1034 2.302482 25.758399
1533 4.259361 45.235996
695 1.428881 10.080554
1280 2.928966 28.398439
758 1.583724 11.195722
1314 3.447266 39.342285
1872 5.284568 70.097099
520 0.901874 15.101885
745 0.393364 7.706728
1038 1.050776 22.196706
1382 3.515234 40.531703
1595 4.271735 56.234366
233 0.4335 3.308864
1688 4.968221 52.004279
1025 2.48653 24.51026
494 0.44456 15.042073
286 0.531484 4.13189
188 0.117162 4.60829
1435 3.513281 45.464538
97 0.226128 5.354491
1698 4.926543 56.044686
1145 2.885504 24.885729
1236 2.966337 29.030815
1581 4.016562 44.744557
1894 5.795084 67.477698
1750 4.77717 53.976697
743 1.776489 18.230419
251 0.165973 4.984753
17 0.084359 2.143993
866 0.305708 7.936331
16 0.114787 2.050005
1899 5.580719 62.619935
1089 2.546093 25.315832
31 0.160042 2.160163
234 0.175481 4.851249
1566 4.514413 53.187346
1561 4.360273 40.587569
283 0.194778 5.125448
73 0.16921 2.728638
975 2.214547 22.155919
580 0.229804 6.451765
737 1.517197 16.799765
1037 0.414313 4.115178
950 0.315847 8.386151
1413 3.861589 43.187113
841 1.713459 21.893794
1426 3.626064 44.800803
1976 5.657784 73.053748
1615 5.01513 49.229094
1562 4.661531 39.850716
1329 3.89888 33.711222
387 0.157087 1.753494
296 0.414623 2.631844
392 0.118053 4.569908
577 0.764595 17.091266
504 0.59277 10.623631
1072 1.877508 30.216235
2350 5.357427 96.851921
688 0.985983 18.386133
6 0.078478 2.543879
1723 3.351235 60.731816
2084 5.463617 82.185769
148 0.324864 3.933295
342 0.144533 1.929056
442 0.549138 7.199548
1591 3.138182 50.096944
422 0.219114 4.177817
1746 3.502531 50.15334
313 0.350172 8.88302
71 0.090691 2.673834
1229 1.924979 31.048379
1439 2.620553 44.237117
1643 3.198346 51.564758
344 0.151036 4.051899
858 1.217892 22.222996
1434 2.704382 41.281611
1819 3.727025 60.068031
1016 1.771649 17.861432
970 1.6346 16.029419
1919 3.98397 63.777784
1316 2.3223 41.138741
694 0.162917 5.51757
1003 0.384447 3.440223

==> measurements/ettt_sans/ettt_sans_no_jitter_schedulable.dat <==
Job_count Time_ettt Time_nptest 
902 16.869417 19.933378
1903 14.848336 74.153525
1538 13.745593 42.528076
2022 11.742396 82.201097 
1315 13.266286 31.444917
771 9.562746 18.156409 
556 5.007495 12.319135 
757 4.499295 10.705746
778 2.532006 20.920965 
1506 4.466213 42.404834
1208 3.677742 31.389733
489 1.209145 12.574167
1249 3.926652 25.295453 
952 2.849025 26.277911 
115 0.178197 3.313032
200 0.291331 4.3224
1719 4.997847 59.363178
1726 5.267817 55.08944
1161 3.189899 29.498649
331 0.850968 7.827245
2212 7.974443 89.240943 
1677 5.054133 55.209075 
1002 1.942672 20.14055 
459 0.976516 9.831563 
636 1.113114 8.544792
786 1.610104 13.471243
1893 4.437016 76.930504
1658 2.241106 51.214255
1706 3.936601 50.438409
1414 3.251365 33.677748
204 0.445061 5.072629
1189 2.410266 26.412254  
1430 4.549799 47.5135 
8 0.199787 2.656992
1501 3.439963 44.6033
1263 2.992426 26.594308 
1519 1.361744 49.584746
1158 2.62932 34.36652
944 1.995292 27.443574
1213 2.680196 34.996911
1169 2.263769 22.090636 
877 1.957019 23.194092
1070 2.160193 30.259146
1479 3.153451 40.792326
1523 2.922294 43.033061
1119 1.709561 29.914514
1688 3.44901 56.35339
181 0.309455 4.535773
1325 2.70887 31.683809
2025 4.742694 80.956003
1122 2.037542 28.766305 
1004 1.755889 26.798074
1395 1.023274 36.073686
1456 1.216699 47.065774  
1277 1.019397 36.415473
1025 0.684284 17.70703
766 0.678513 10.621607 
1777 1.519312 57.073019
1336 2.385659 32.232446 
1284 2.514543 38.503499
1530 3.18497 48.066295
1506 3.086594 46.262596
1365 2.882278 41.008585
1806 4.021722 59.908319
1442 2.877198 35.80566
1531 3.481891 43.72533 
71 0.127581 3.021762
1463 1.299547 45.293924
1146 0.893208 27.640667
1036 1.820581 23.135109
1891 4.147049 70.427281  
1978 4.346396 67.686451
1097 1.799872 20.340538
1307 2.317891 35.750315
1262 2.260383 29.212618
255 0.421407 2.813458
1807 3.71923 63.323664
223 0.28571 5.398444
363 0.215718 8.48057
1413 2.62396 36.351561
1408 2.584445 33.509009 
1600 3.1743 43.894109
1487 3.072638 38.664553
1089 1.653556 24.431841 
1056 1.843615 25.680732
731 0.932522 20.340567
961 1.591167 23.497736
1545 2.74042 39.799209
1097 1.721414 25.400252
756 1.34384 19.366667  
1091 1.94693 27.952165
446 0.647303 11.413784 
657 1.002755 17.413275 
1426 2.521606 35.996351 
2669 7.256446 134.082043
971 1.625142 22.559302
846 1.538508 15.941934
1060 1.66132 29.324378
996 1.688872 18.446227
1758 3.551533 53.635182  
885 1.523299 23.358021 
2075 4.533459 92.010138
713 1.175723 9.465151 
1268 0.968882 37.279045
853 1.583052 18.368391
407 0.52363 10.247078 
1670 3.211029 54.107534 
1064 1.827805 21.472758
767 1.085021 19.785679 
2154 5.07872 84.571998 
792 1.346284 11.33152
711 1.001363 9.511869
1388 2.335645 41.183926
1185 2.032802 23.539875
693 1.068169 14.612991
739 1.188908 11.064714
400 0.658715 9.776509
2303 5.33294 102.417641
708 1.007294 18.648059
225 0.299206 5.632927
177 0.283826 2.522247
1761 3.516056 57.165064
1440 2.664386 39.857809 
935 1.471311 15.185744 
1608 3.315798 45.911141
33 0.14807 3.271084 
1629 3.062168 44.495917
1061 1.777531 26.971651
899 1.633898 16.81291
1246 2.251887 35.676165
805 1.191001 21.437702
886 1.446664 21.132294
1630 3.24818 49.462905 
897 1.541304 19.053836 
1789 3.843054 62.727488
1535 2.770066 39.261483
82 0.181553 3.477693
1953 4.460111 82.550778
690 0.915581 14.532099
823 1.21181 15.678145 
1925 4.096584 69.963736 
1076 1.802788 30.212889
1900 3.831873 71.360556
1099 2.06309 27.255829 
1245 2.303213 36.886402 
1776 3.524141 59.999932 
1406 2.208505 42.878478
59 0.167096 3.689284
1928 4.296051 70.086117
313 0.416097 8.242541
807 1.251485 22.094834
734 1.050656 20.460365
1436 2.773552 47.763783
1140 1.892969 34.206217
661 0.811734 8.878001
5 0.088176 2.952721
552 0.361914 6.524613
967 1.395368 22.036073
2055 4.602209 80.343797
1072 1.587601 28.193741
893 1.30702 23.922158  
1748 6.474708 63.631887
1494 2.860307 46.488021
1433 2.598642 42.270751  
1354 0.930368 34.686855
1375 1.142239 36.269266 
9 0.094078 2.475379
1881 3.727686 66.829021 
739 1.067918 13.427571 
749 0.516847 20.435708
365 0.441976 5.62365
1860 4.11053 63.228766
771 1.136418 16.632739
1184 3.155865 26.301155
1018 1.199747 27.991941
1342 2.495317 30.064257
1476 2.557674 47.378665 
1686 3.815042 52.646923 
1240 2.143271 25.762496 
1088 1.931761 19.268862
1578 3.007785 44.342406 
1508 3.29619 41.489343  
1761 3.89911 61.385972 
215 0.258198 2.03664
1009 1.864805 23.25747  
1534 3.143121 49.636182
579 0.922384 16.088812  
1710 3.532107 51.149894
1849 4.048492 67.269232
673 1.020429 11.171046 
1015 1.632415 25.533484
1308 2.396099 30.301857 
927 1.461563 14.736154
271 0.337659 6.335976 
2077 4.318373 82.002261
564 0.70394 16.186466
1895 3.749177 69.125862 
1646 3.270001 53.502271
690 1.081644 17.366817
185 0.258248 4.666661
1150 2.016772 32.125044
1707 3.297293 55.779394
1075 1.802458 23.210814
913 1.515895 23.249316
1586 3.304807 50.932063 
1654 3.683152 48.69863
632 0.736272 13.532409 
1660 3.315678 59.728419 
1207 0.852762 25.864349  
1141 1.804622 21.959126  
1162 1.928676 30.574311
1608 3.350624 45.791966
29 0.069632 2.588422
1654 3.545622 51.410997
279 0.414022 3.402992
834 1.279158 23.284723
845 1.228953 22.468199
1309 2.213113 30.788016 
622 0.750018 11.487985 
1248 1.892818 26.062774
1172 1.855928 31.499701
1688 3.265583 53.767351  
3 0.079691 2.62893
213 0.235666 4.682641
940 1.477553 25.421862
1753 3.563516 56.335626
1542 3.051629 39.759133 
1036 1.8728 25.735706
1873 3.929899 65.856092
61 0.13771 3.295008
2049 4.500126 82.942599
873 1.231859 22.90245
1592 3.052269 51.228262
1800 4.948093 64.529894  
264 0.3755 6.248431 
1406 2.302953 41.474364
1631 3.384878 53.489266
995 1.688101 28.187039  
1748 3.461723 62.16787
910 1.383395 15.206013
923 1.346826 22.846935
1129 1.857621 21.889005
1029 1.733566 23.465555  
1933 3.742895 65.023598
1027 1.694673 26.699567 
816 1.133934 17.84937 
1208 0.921953 29.856946
1106 1.668404 29.068827
777 1.134995 15.736495  
1381 2.563305 35.945023
448 0.547936 11.016083
1118 2.021822 29.16079
688 0.93622 15.859156
1710 3.389016 57.825672 
1102 1.616817 29.236342 
2066 4.592762 79.857447 
85 0.146527 3.665448 
1255 2.007154 29.036385
1546 3.072187 45.087685
992 1.452125 20.285845
1029 1.504243 22.705268
1732 3.774654 65.122104
59 0.127772 3.391059 
1352 2.184309 36.470447
1310 2.299587 34.402388
910 1.427088 23.724925 
998 1.623479 23.734684
1418 2.644028 40.865214
1328 2.434211 39.654495 
1924 3.728368 73.834683 
909 0.612638 28.050761 
1783 3.540523 58.112605
1420 2.747292 41.546982
1464 3.024166 38.726891
1348 2.716185 34.056304
876 1.273657 23.819263
1378 2.712046 41.059751
1405 2.621165 48.15317
1336 2.466973 40.392831
87 0.181513 3.462835 
1210 1.930248 33.48795
1141 1.785355 26.39935
669 0.800683 18.692142
1945 4.217111 69.293048  
873 1.400367 17.885156  
129 0.172596 1.700975 
1348 2.838455 44.141426
1355 2.85141 33.559314
1520 2.748325 39.658543 
1398 2.68226 33.053748
1087 1.749256 29.193582
65 0.126549 2.144884
706 0.385729 19.614705
2099 4.62308 83.670253
1055 1.672061 27.411653 
888 1.361073 21.521971
2109 4.592501 79.971302
587 0.732936 7.154364
1337 2.236037 32.503528
1412 2.630733 38.233539
1355 2.25371 38.696825
1043 1.668273 23.146552
1378 2.222861 31.754061 
837 1.192114 15.165495
653 0.804721 8.244354
17 0.090601 2.781889
783 1.012303 11.087588
581 0.775426 14.410589
2111 4.616737 85.709949 
1108 1.952611 29.832449
68 0.13718 1.865066
1345 2.556622 37.039271 
1577 3.181523 44.586108
842 0.538358 12.791017
1572 1.139093 54.023826
303 0.33348 7.652595
281 0.359159 8.611318
1532 1.175001 48.816714
888 1.228752 25.064066
77 0.187485 3.476332
1820 4.863994 70.670782
1729 3.774134 51.406369
584 0.810592 12.832666
763 0.965495 20.741716
181 0.23832 5.172106 
2118 2.124315 86.011961
1308 2.331287 34.182703
1551 2.911934 43.952779 
759 0.997536 10.331518
669 0.771157 19.0557
714 1.447276 19.893473
237 0.397011 2.702359  
1724 3.936491 57.185121 
160 0.209135 4.298625
764 1.101913 16.365004
915 1.326217 24.39401 
1119 1.849637 21.281086
814 1.098096 20.830434 
2322 5.426036 102.422459
1449 2.570168 36.924385
325 0.36475 8.15262
1427 2.833977 45.972848
897 1.713198 14.820864
944 1.671539 21.683707
707 0.583163 10.985545
1675 3.672762 56.78748 
21 0.096282 1.852993
179 0.294196 3.885585  
1182 2.192354 28.687495 
1848 4.003908 61.850591
754 1.04237 10.412702
1238 2.057489 35.266751 
1270 2.456573 27.167212
981 1.648376 17.389219
1525 2.760108 39.148379 
1447 2.822095 35.873619
1476 4.013106 49.296341
264 0.308563 6.634861  
1509 2.864736 38.653292
1363 2.529501 38.75803
1366 2.265732 38.707275
608 0.725241 7.92515  
1371 2.445703 37.427426
1709 3.84077 50.80432
1305 2.257588 38.157606  
1982 4.290941 75.633403 
486 0.679234 5.433881 
67 0.129235 1.541414
1501 2.527197 44.752371 
1562 1.35452 51.980945
1434 2.473175 36.774331 
948 1.1847 26.355568 
893 1.173609 24.456898
1566 1.287403 48.70872 
1619 3.250303 52.643468 
584 0.717316 14.685319
2359 5.729811 101.590688
879 1.214015 17.858786  
40 0.112272 1.477883
919 1.784102 20.313487 
688 1.136809 9.431628
1243 2.207813 31.722061
1141 2.050335 32.858571
1118 2.272235 34.539307
1497 2.763975 43.166473 
1120 2.067468 28.892132
365 0.508982 9.433361
386 0.50769 5.946169
1126 1.759506 26.709847
1042 1.613981 25.550165
228 0.281212 5.830883
1023 1.380279 18.706037
610 0.736022 11.288529
717 0.939135 18.050299
511 0.670687 14.927406
1481 2.644519 41.927532
57 0.117672 3.530884
573 0.809941 17.179622
1016 2.064312 24.167121
1807 3.979702 62.769108
1509 3.390319 37.327877
1493 3.317481 37.174177
224 0.401149 6.238282 
1434 2.506919 41.341594
1305 2.469307 35.077443
56 0.082215 2.09484
697 0.399505 15.141962
1190 0.751901 33.292169
594 0.768403 16.521208
1663 3.670518 47.715752 
903 1.507409 23.582696
1544 2.983539 46.037611
1245 1.966276 33.931278
972 1.59765 23.339766
884 0.62936 17.00861
642 0.42347 12.682833
1492 3.531175 41.80002
11 0.112402 3.319404
755 1.030909 17.975247
996 1.777169 28.075128 
1234 0.865506 29.995768
5 0.077767 3.498523 
373 0.497069 8.396521 
1526 1.270362 40.6518
400 0.489766 4.633778 
820 1.171164 14.039699
1607 3.344181 43.890281 
1357 2.742504 40.875523 
1622 3.270603 44.510654
738 1.028394 14.334736
1589 3.184129 52.741302
329 0.344511 8.735843 
991 1.638497 26.167482
1626 3.207603 54.219366
921 1.417429 17.815836 
1589 3.149362 53.512349
59 0.136508 3.808338
669 0.998367 16.428243
546 0.918817 9.71325  
2173 4.482853 93.250142 
1538 2.020169 44.328751
1278 0.90993 35.67335
422 0.576841 11.795997
1377 3.048842 38.359908
1911 4.086254 70.079134
1016 1.657193 21.698024
1538 2.833286 48.735691
1017 1.660037 26.34594
715 0.982697 20.378018
1430 1.657383 34.297008
1727 3.459228 60.297635
1341 2.673073 42.452996  
893 1.278186 14.535205
1262 2.217271 34.608537
3 0.080592 1.852762 
945 1.44398 25.308048
899 1.360903 20.383369
1005 1.648987 28.472379
1180 2.022663 34.929263
71 0.215307 3.916172
1779 3.60273 61.100352
470 0.568104 12.118646
1694 3.734108 58.066458
1453 2.759626 43.824377
143 0.204767 5.382093 
1470 2.891476 42.85315
275 0.455711 3.452226
303 0.52392 7.932104
1037 2.324544 23.839452
1248 3.04213 33.297459
1672 5.934397 53.680548
19 0.13214 1.940978
991 2.07418 24.544935
553 1.027222 15.607973
1207 2.932463 32.437865
1070 2.712778 29.58926
1753 2.171014 58.179602
1717 4.741803 54.443911
854 0.84132 23.229219 
465 0.832123 6.307031
1085 2.702148 24.774499 
1117 2.675788 22.102869
1300 3.296712 30.71145
250 0.463917 6.903148  
1383 3.511007 38.472841
1400 3.512439 33.168205  
1723 5.253029 65.574469
1150 2.717246 23.211485 
255 0.47106 6.881888  
33 0.138261 3.550271
935 2.135026 24.423555
1284 2.995883 31.581546
590 1.159842 8.000813 
1641 4.872881 55.023055
1778 5.170875 63.086927
1717 5.264531 48.971597
1712 4.738447 51.131068
851 1.746622 23.725907 
914 2.134614 19.152473
731 1.450111 15.190083 
1638 4.437027 55.276695
9 0.102073 4.1001
965 2.216299 20.496764 
1158 2.763504 28.697445
1344 3.390569 37.837621
643 1.182094 19.772745 
825 1.873642 20.576595 
1456 3.812406 42.893889
1988 5.653907 72.054389
422 0.911393 5.006634
158 0.29648 3.201371
1187 2.731844 25.657628
1736 5.121821 49.853553
1292 3.330776 31.230573
1353 3.428149 32.983907
1711 5.1949 55.288997
1865 5.095723 66.266397
513 1.022233 9.489938
567 0.459448 9.460143
581 0.549248 11.890135
495 0.911483 14.887881
1831 4.84604 60.195262
1354 3.704582 39.52975
955 2.621986 18.421842
1302 2.897737 30.161402
935 2.064442 15.791649
1417 3.674616 43.073167
1300 3.688773 42.579975
654 1.286862 15.898352
1802 5.254812 54.410156 
2096 7.094159 84.771437
1925 5.766169 62.468748
1044 2.434451 21.220031
1380 3.610143 38.737472
97 0.293554 5.348359
1909 2.464328 67.034149
1555 4.335254 58.422641
1692 4.760749 55.795525 
1859 5.772773 63.613783
883 1.758183 20.555744
1856 5.788742 60.855119  
13 0.101491 4.051618
1647 4.807828 51.727806
1558 4.188076 49.257998
1658 4.885264 54.378106
1964 5.551814 66.478148
1047 2.426026 27.254066
886 2.104859 22.618423
1448 4.247799 34.735377
1368 3.729851 31.945433 
1588 4.397272 44.893198
1397 3.602319 36.023793
1901 5.874975 66.792943
1921 5.450823 71.66954
1494 4.564528 40.81549
107 0.23281 4.808339
858 1.966868 16.2791
1367 3.478615 32.091409
883 2.062308 20.352201 
1316 3.366814 32.5993
981 2.357716 19.662496 
776 1.643316 20.101607
1748 5.374439 56.976618
670 1.616025 9.344493 
1025 2.43875 22.253844
1114 2.414655 31.98023
852 0.790915 24.527912
763 1.521646 19.845401
746 1.777089 15.620547
1402 3.67655 39.320855 
926 1.924507 24.967454 
1812 5.28494 66.971049 
1505 4.016753 48.06868
1221 1.354961 26.723633
1228 3.025258 33.904667  
1461 4.150595 43.620663
764 1.684073 12.468808 
97 0.272014 3.523439
1526 3.966768 49.93079
1354 3.408232 30.57387
1040 2.554749 19.175877 
1906 5.539391 62.717249
1205 2.877299 30.42035 
1849 5.668174 68.682585
558 1.151857 7.14672
12 0.098125 2.03144 
1806 5.540513 64.602904 
270 0.25392 3.551954
1037 2.688802 29.074257
1980 6.011374 72.126153
667 1.395297 19.61173
1595 4.473475 46.812195  
85 0.121109 4.955838
1111 2.567243 26.347813 
1008 2.226058 27.095266
55 0.173548 4.284609
1879 5.616466 67.000525 
1144 2.699994 32.808244  
924 1.931341 25.048106
1684 4.796006 53.683184
2510 7.99388 116.79612
1425 3.843335 43.115097
810 1.65603 18.267289
904 2.176795 25.699137
991 1.116491 23.33025
11 0.109407 2.183277 
185 0.529521 3.098497
959 2.679615 17.513093 
1409 3.92019 36.467061
1073 1.199878 28.031706
1427 3.862362 43.465228 
1704 3.087637 52.661692
1583 4.377384 47.081444 
1034 2.302482 25.758399
1533 4.259361 45.235996
695 1.428881 10.080554
1280 2.928966 28.398439
758 1.583724 11.195722
1314 3.447266 39.342285
1872 5.284568 70.097099
520 0.901874 15.101885 
1038 1.050776 22.196706
1382 3.515234 40.531703
1595 4.271735 56.234366
233 0.4335 3.308864
1688 4.968221 52.004279
1025 2.48653 24.51026
494 0.44456 15.042073
286 0.531484 4.13189 
1435 3.513281 45.464538
97 0.226128 5.354491
1698 4.926543 56.044686
1145 2.885504 24.885729
1236 2.966337 29.030815
1581 4.016562 44.744557
1894 5.795084 67.477698
1750 4.77717 53.976697
743 1.776489 18.230419
16 0.114787 2.050005
1899 5.580719 62.619935
1089 2.546093 25.315832
31 0.160042 2.160163 
1566 4.514413 53.187346
1561 4.360273 40.587569 
73 0.16921 2.728638
975 2.214547 22.155919 
737 1.517197 16.799765  
1413 3.861589 43.187113
841 1.713459 21.893794
1426 3.626064 44.800803
1976 5.657784 73.053748
1615 5.01513 49.229094
1562 4.661531 39.850716
1329 3.89888 33.711222 
296 0.414623 2.631844 
577 0.764595 17.091266
504 0.59277 10.623631
1072 1.877508 30.216235
2350 5.357427 96.851921
688 0.985983 18.386133
6 0.078478 2.543879
1723 3.351235 60.731816
2084 5.463617 82.185769
148 0.324864 3.933295 
442 0.549138 7.199548
1591 3.138182 50.096944 
1746 3.502531 50.15334
313 0.350172 8.88302 
1229 1.924979 31.048379
1439 2.620553 44.237117
1643 3.198346 51.564758 
858 1.217892 22.222996
1434 2.704382 41.281611
1819 3.727025 60.068031
1016 1.771649 17.861432
970 1.6346 16.029419
1919 3.98397 63.777784
1316 2.3223 41.138741

==> measurements/ettt_sans/ettt_sans_speedups.dat <==
S_no S_low S_high
0.26 0.23 0.24
1.18 1.56 1.34
4.99 9.28 17.07
3.09 3.78 5.38
7.00 18.20 23.84
2.40 4.06 9.35
2.37 10.27 19.15
1.90 5.01 4.36
4.14 6.72 5.77
2.46 6.87 4.94
5.04 5.51 2.53
2.38 6.54 11.34
8.26 3.17 3.38
6.29 4.39 7.11
9.49 21.69 24.15
8.54 7.17 4.00
10.40 8.91 6.95
6.44 7.30 4.06
3.34 13.88 3.00
9.22 3.04 4.25
7.22 8.01 6.19
18.59 7.93 2.35
14.84 6.35 2.89
8.31 8.83 5.07
9.59 10.86 7.75
8.44 8.62 4.93
11.88 19.70 19.71
10.46 20.47 15.52
9.25 12.09 17.13
9.20 11.16 6.94
11.19 30.41 24.76
11.03 10.16 7.51
10.92 26.72 21.35
4.20 6.56 8.85
10.37 10.29 14.83
10.03 8.21 7.14
10.07 12.44 9.66
11.49 8.57 8.84
7.68 7.14 8.26
8.37 9.77 3.43
17.34 29.12 20.70
22.85 21.46 20.16
12.81 19.47 21.70
10.36 14.04 22.10
11.40 11.46 10.30
10.96 10.97 17.76
11.44 9.19 8.85
6.31 11.02 4.98
10.44 15.53 15.11
10.66 9.78 6.19
13.30 13.32 13.12
12.97 10.32 7.53
8.89 17.83 16.29
16.29 14.00 12.94
36.41 21.58 22.19
11.53 10.09 8.83
10.73 9.41 5.49
5.20 10.27 8.05
13.07 10.29 16.83
13.75 9.23 13.32
13.06 11.27 19.00
9.76 12.24 17.58
4.38 8.19 7.68
11.85 17.29 12.05
14.01 9.60 14.83
12.94 22.07 20.14
14.73 16.34 23.89
17.50 12.40 20.83
16.34 21.75 22.02
14.66 13.67 11.08
11.70 16.38 16.42
17.07 28.07 22.04
14.12 25.15 16.30
32.05 12.49 7.69
15.26 8.97 4.84
10.64 11.37 4.88
8.98 13.43 8.25
15.91 13.69 12.65
35.25 15.19 21.85
38.68 17.15 19.25
8.03 11.84 9.32
20.84 20.37 13.56
35.72 12.96 18.50
25.88 14.55 6.70
15.65 9.13 6.49
21.77 13.15 12.47
37.57 19.26 20.91
13.51 9.97 21.56
17.02 8.14 4.85
15.31 20.04 20.36
15.09 21.51 14.19
14.99 17.08 16.99
14.23 7.23 6.87
14.90 27.80 22.79
12.44 16.09 19.53
12.56 17.93 18.75
14.63 12.48 7.47
23.69 12.56 7.56
34.85 20.41 18.47
30.95 11.48 16.30
12.71 9.37 17.23
16.98 26.45 23.09
11.17 11.66 11.51
6.36 11.80 4.45
15.57 26.93 17.22
11.30 13.55 5.95
13.88 11.23 6.61
13.20 24.56 6.58
12.12 18.79 5.23
15.42 17.01 19.15
12.92 12.83 16.23
6.68 11.25 15.40
17.03 20.43 23.91
18.89 15.88 13.85
39.31 7.94 20.82
13.85 14.24 17.89
12.97 15.32 6.02
11.57 22.01 5.57
13.83 22.77 20.82
12.58 20.73 19.37
14.78 18.18 8.71
21.68 6.76 7.07
13.93 12.39 3.61
21.81 21.48 10.39
14.77 19.00 11.40
14.52 15.98 19.26
14.76 11.19 16.32
14.41 9.13 10.36
17.68 18.22 8.48
24.94 9.81 7.87
14.36 10.37 16.75
17.63 17.86 3.13
24.22 10.04 6.23
17.37 10.18 7.88
19.61 15.03 3.86
14.28 16.30 12.97
26.73 19.22 15.96
18.48 33.28 17.56
13.88 10.12 12.88
10.36 11.15 4.93
17.65 10.92 18.07
10.92 10.71 9.03
15.10 24.44 22.15
28.58 24.22 8.43
22.30 9.82 6.47
15.33 6.73 4.60
27.49 25.14 11.94
20.30 29.32 22.43
8.05 10.78 7.35
21.98 9.37 13.08
38.48 16.78 19.96
11.60 5.13 3.09
19.57 13.76 13.56
19.21 32.53 8.84
16.85 24.21 22.54
23.67 20.96 10.02
11.75 7.64 5.76
18.24 10.46 9.13
22.76 18.39 13.92
16.65 31.11 21.22
10.16 18.91 8.72
8.42 7.45 9.54
9.50 12.40 18.87
17.63 7.61 10.57
11.58 11.71 21.02
13.68 13.89 5.03
9.31 7.30 5.74
14.84 7.19 11.21
19.20 24.26 13.90
18.51 15.54 9.21
18.83 18.51 6.42
8.89 21.02 8.12
16.26 22.38 21.81
14.96 13.91 19.81
8.03 12.86 1.87
10.32 10.88 13.66
7.55 13.65 3.40
13.85 22.03 16.89
22.09 15.19 21.23
10.70 20.05 9.08
14.53 23.50 21.75
20.22 12.88 6.85
27.03 13.45 4.13
34.68 24.36 25.76
15.17 7.65 8.52
10.29 10.23 15.14
15.84 15.02 5.89
18.00 13.96 7.24
14.61 9.15 12.97
15.23 19.60 16.49
25.51 17.54 6.72
12.36 9.07 15.94
26.03 16.08 3.63
16.32 20.22 14.99
14.17 10.29 8.24
19.16 13.20 23.46
18.51 21.59 17.94
14.62 19.56 22.89
26.02 17.97 6.52
33.04 26.11 24.23
15.71 27.28 13.83
15.87 10.22 9.59
12.94 14.39 5.98
22.05 12.26 5.48
17.08 22.70 19.72
9.50 20.51 12.80
16.76 12.03 17.20
18.62 29.22 21.52
13.21 10.76 16.43
22.26 12.49 4.62
16.02 11.24 18.78
30.41 19.97 13.02
17.03 20.12 20.25
30.35 10.73 20.53
19.42 16.74 22.18
22.08 14.96 11.92
16.31 26.99 20.41
19.81 12.89 14.00
17.65 9.05 7.52
19.47 13.99 9.26
17.22 18.12 23.86
18.07 11.96 19.67
10.94 11.14 7.97
33.49 26.46 12.61
18.03 14.67 6.89
15.79 11.31 15.83
17.46 34.59 25.47
17.76 11.89 13.03
18.30 19.32 8.42
28.63 15.69 17.50
45.96 17.98 7.31
9.83 25.72 15.43
16.25 17.29 18.61
16.27 14.60 19.58
23.37 14.97 11.90
26.59 16.17 10.81
37.28 14.00 19.57
31.75 13.31 16.91
39.84 25.76 22.91
26.31 26.22 12.54
42.07 14.80 17.70
44.33 7.16 4.51
23.76 21.24 10.38
17.93 24.74 22.55
33.22 25.36 20.98
12.57 13.74 8.77
31.21 10.82 9.21
39.54 16.08 7.44
12.72 19.95 10.08
15.38 21.81 20.37
14.64 18.67 8.39
8.33 8.24 6.21
23.33 7.59 12.29
12.05 10.26 18.52
18.52 19.97 22.83
15.71 18.12 7.97
13.80 28.22 16.34
25.24 24.78 13.83
12.02 9.02 4.86
9.59 19.03 11.50
9.97 9.69 13.21
14.74 15.76 20.07
12.96 22.28 25.74
12.59 16.43 14.89
10.68 17.06 7.73
29.00 24.15 14.52
15.74 26.55 17.00
8.76 9.41 5.05
7.89 14.02 10.06
12.47 6.28 2.32
27.93 26.01 12.70
9.70 15.11 7.75
15.79 16.43 18.28
17.44 15.39 7.19
24.41 13.54 9.85
15.71 25.11 12.50
14.48 22.64 19.28
16.62 20.53 15.32
10.95 15.42 9.87
34.70 28.44 31.71
15.64 15.03 4.34
12.65 10.01 8.39
12.52 21.81 11.34
10.08 9.61 11.69
18.76 12.00 7.98
26.14 17.19 12.37
18.99 22.07 9.44
22.99 10.70 7.98
18.44 23.53 19.34
24.33 13.75 4.03
16.36 21.49 22.42
16.06 8.90 8.24
18.07 14.07 7.81
15.93 11.49 4.22
16.92 15.33 8.22
12.88 12.52 14.59
15.34 9.91 11.92
15.41 16.95 14.85
27.00 22.17 4.20
13.22 18.36 11.83
18.38 13.27 9.17
52.60 20.17 18.52
18.01 20.68 21.42
29.01 21.14 8.83
30.33 8.90 9.50
14.24 15.96 5.07
24.55 12.65 7.86
12.17 7.87 5.56
32.78 32.77 6.54
13.80 24.30 6.89
15.85 35.80 6.22
13.67 19.01 14.22
17.37 33.50 7.93
11.71 18.03 6.48
12.83 22.48 11.56
14.74 33.97 8.61
30.46 27.01 7.63
37.17 18.33 7.57
14.50 19.22 14.97
8.22 7.96 5.57
18.20 5.54 3.44
18.28 16.98 7.19
13.91 18.00 9.55
26.10 9.27 10.16
15.32 10.00 16.68
29.57 30.20 5.14
13.77 12.72 18.77
22.72 14.27 3.04
12.71 20.50 6.86
22.80 23.11 7.35
28.42 23.13 9.78
27.58 27.19 12.76
16.97 19.10 19.15
16.46 18.28 20.11
29.22 17.00 6.85
21.16 11.94 9.62
32.99 37.61 10.78
19.87 14.50 5.00
17.21 10.64 13.07
15.81 23.53 23.75
13.03 18.17 19.70
29.21 21.30 10.03
13.74 11.04 16.60
20.68 17.49 2.38
41.37 31.10 7.76
29.06 48.09 14.49
16.76 26.79 22.88
23.93 19.41 7.67
18.43 24.31 21.05
18.59 18.94 12.26
16.78 16.74 17.92
13.04 19.35 16.97
43.63 23.72 7.73
21.97 27.90 8.49
16.64 11.21 6.49
24.12 18.82 6.67
18.01 19.99 19.90
15.80 20.66 21.06
16.70 9.72 3.37
19.93 13.90 6.52
28.19 24.71 13.76
17.96 29.53 25.16
10.99 14.91 6.19
16.96 13.44 5.25
11.78 11.06 21.43
13.54 10.86 12.96
34.43 28.51 7.22
29.98 25.70 9.72
17.37 28.60 20.89
15.75 19.72 3.91
27.42 16.19 4.57
15.74 16.83 8.83
15.85 25.18 8.94
32.38 11.96 16.27
17.42 15.00 3.95
13.86 11.84 7.26
27.84 12.30 11.78
23.72 15.14 8.64
14.02 14.07 20.28
20.10 10.48 5.30
14.42 11.76 13.55
16.94 10.67 6.99
17.06 18.16 21.97
26.92 30.09 9.49
18.08 7.29 6.01
34.27 31.05 8.13
17.39 29.07 10.88
12.97 33.89 8.62
25.02 13.39 6.49
28.60 23.05 9.74
14.47 12.49 19.49
14.68 19.16 19.15
13.97 10.09 12.68
15.09 10.94 20.85
17.25 24.48 16.72
26.54 22.26 7.93
10.00 11.57 8.73
16.70 15.34 7.12
14.96 13.36 19.51
16.62 7.39 12.31
24.38 15.62 4.54
14.62 16.31 8.37
15.46 17.02 19.16
16.29 11.95 19.08
9.83 13.13 7.38
19.80 27.56 21.06
31.69 26.34 8.19
45.79 9.42 11.49
20.86 20.30 6.90
16.41 24.44 20.33
15.12 17.75 13.96
12.81 19.58 14.58
12.54 19.20 18.80
18.70 16.52 6.21
15.14 11.00 6.44
18.37 17.78 17.22
16.37 16.41 17.66
19.08 16.53 8.84
10.38 7.88 3.14
17.35 11.68 9.95
14.79 12.01 16.78
23.35 13.77 7.51
23.98 9.12 4.20
21.37 5.84 10.24
17.67 32.52 6.25
16.43 23.79 16.77
22.76 17.61 5.38
14.51 20.67 8.20
12.77 14.78 7.65
23.51 17.95 8.39
22.73 26.88 7.87
9.86 14.88 7.79
26.65 21.53 7.21
15.55 16.52 14.95
11.77 15.00 20.71
14.43 14.41 8.03
34.25 28.27 8.19
12.32 15.99 19.56
16.69 14.73 6.86
16.95 19.21 7.88
28.28 21.49 7.39
22.02 62.49 8.76
24.22 14.25 4.54
50.85 18.95 6.51
18.10 33.57 22.73
16.39 14.01 4.56
51.77 21.11 9.99
15.81 11.45 10.25
17.41 31.49 22.98
9.76 10.30 9.52
14.54 12.71 5.11
14.53 10.99 10.49
17.17 14.25 21.37
13.87 12.17 16.39
14.29 14.66 5.04
32.18 25.46 10.28
12.72 16.82 7.54
10.24 12.94 17.17
30.70 23.73 7.59
10.95 8.93 8.12
18.58 16.30 7.07
18.57 28.59 16.62
32.26 26.63 8.28
15.28 10.38 15.22
13.60 16.07 7.04
14.49 20.20 20.42
33.90 12.76 10.28
14.01 23.28 11.38
23.76 8.63 17.14
47.43 15.42 10.46
22.95 16.74 10.33
23.98 13.63 15.06
41.55 11.57 8.45
20.40 9.70 16.64
18.54 17.69 7.49
14.53 25.96 16.21
13.62 20.59 14.32
15.83 9.81 6.60
21.48 11.47 19.28
21.70 25.40 7.12
38.65 28.61 6.04
40.49 33.95 19.47
14.66 20.50 24.76
15.09 15.47 22.81
11.89 26.09 7.96
10.36 9.54 6.56
24.71 8.46 9.67
13.75 17.66 4.04
6.81 5.96 10.15
22.41 16.17 5.40
39.57 23.64 11.42
14.53 24.01 16.52
14.94 29.23 9.80
20.55 13.91 7.36
14.85 12.51 11.75
18.39 11.49 4.24
12.10 19.61 5.70
11.51 11.34 15.98
18.97 10.31 7.77
31.41 24.39 10.53
18.88 25.19 18.73
14.37 12.95 18.66
22.35 16.44 10.13
16.22 17.94 15.47
8.65 11.74 12.89
12.97 11.72 7.37
29.94 19.82 7.76
12.44 23.06 5.20
23.03 29.51 10.44
17.24 24.94 7.95
18.84 10.28 10.24
22.35 18.32 5.47
21.25 18.45 7.11
56.86 15.23 5.70
15.46 27.24 25.37
26.84 22.37 9.76
19.25 21.06 6.10
13.21 10.51 10.48
43.49 30.92 6.38
15.25 18.67 3.61
13.09 15.53 13.64
35.89 25.00 6.57
15.45 23.56 18.84
9.99 18.89 8.49
17.14 12.15 20.19
40.50 30.38 7.65
11.06 14.19 17.75
10.55 9.60 15.61
14.18 19.05 17.90
38.88 27.55 10.05
12.71 8.89 7.81
12.28 17.06 18.85
21.50 6.59 8.86
27.07 10.96 7.81
12.55 16.25 5.86
13.49 17.37 19.85
15.32 14.21 18.83
17.08 11.98 14.96
10.93 12.50 7.64
42.38 30.82 9.92
18.94 15.22 10.85
15.30 18.17 20.65
13.23 24.27 22.03
16.90 11.90 7.23
22.62 12.20 11.31
25.44 14.92 5.31
17.63 27.74 18.43
13.99 22.67 8.91
8.00 18.32 8.40
16.95 22.79 7.87
11.93 16.96 6.25
17.71 12.26 7.39
27.90 19.49 11.22
38.38 17.92 22.24
14.87 15.30 5.22
29.55 21.55 8.57
22.25 13.40 18.49
30.42 21.05 9.27
20.84 10.76 12.07
37.83 19.42 20.58
15.77 25.31 9.15
16.20 18.78 18.80
29.32 18.84 9.42
20.47 13.10 19.53
17.73 36.66 18.51
14.71 18.25 7.06
22.26 7.44 4.93
42.46 32.43 9.65
13.16 17.15 6.41
11.39 8.27 11.43
13.77 21.93 8.53
8.30 7.16 8.12
14.37 12.37 16.40
16.03 9.84 12.62
15.20 14.22 15.92
15.62 18.97 21.87
56.52 15.60 6.54
13.97 10.96 15.12
18.53 16.22 10.57
11.71 16.89 6.93
15.18 11.19 17.25
15.83 11.32 13.60
20.73 14.52 9.12
13.55 12.73 22.68
15.34 21.92 9.77
19.22 9.22 12.99
22.26 19.31 6.98
15.85 15.67 19.35
30.01 21.72 5.17
21.21 8.95 7.08
11.71 12.34 3.45
15.77 25.23 15.53
11.01 18.58 14.29
11.21 18.49 14.83
15.55 14.35 8.21
26.67 17.96 5.89
16.49 20.89 22.96
14.21 13.14 16.97
25.48 22.28 6.65
37.90 7.40 5.60
44.28 18.33 7.72
21.50 16.27 7.88
13.00 25.31 16.16
30.09 21.29 6.59
15.64 12.17 3.18
15.43 17.80 19.01
17.26 13.76 5.66
14.61 14.70 3.72
27.03 8.93 15.87
29.95 17.58 7.46
11.84 23.27 19.05
29.53 25.51 8.82
17.44 14.23 9.89
15.80 9.38 15.13
52.76 17.23 8.50
34.66 13.27 15.27
44.99 31.68 8.24
21.38 11.83 4.51
16.89 20.88 8.47
30.83 20.75 8.02
32.00 22.83 16.48
9.46 15.15 9.24
16.45 25.65 8.74
11.99 14.82 4.51
13.12 21.38 15.69
26.85 12.36 9.00
14.90 13.32 16.88
38.49 28.73 8.06
13.61 22.00 17.44
13.94 18.34 7.41
16.56 18.27 21.10
25.36 16.27 12.29
15.27 23.56 8.90
15.97 8.29 3.38
16.90 19.38 20.95
12.57 15.11 6.52
17.16 20.85 9.85
16.99 25.04 20.27
27.90 17.18 8.44
16.46 9.92 5.89
10.57 17.74 5.77
21.38 11.93 6.24
34.57 26.02 8.59
20.80 29.64 22.87
24.78 19.75 7.69
21.94 17.26 19.12
39.20 11.57 17.91
20.45 12.68 5.98
12.58 14.68 12.35
17.15 22.43 19.41
13.09 8.73 12.02
17.20 19.33 21.87
15.87 10.53 15.57
20.74 11.91 7.19
20.69 11.37 7.57
17.43 29.24 24.77
15.88 16.94 14.24
23.57 21.81 8.34
15.80 24.77 6.64
11.37 12.99 15.61
15.61 12.17 19.09
22.99 31.19 8.69
19.98 12.84 11.95
17.53 12.46 5.66
14.98 9.46 5.93
17.27 9.23 17.27
17.27 5.86 4.97
18.19 15.35 8.94
16.96 24.67 23.26
21.33 16.38 8.75
15.55 21.42 14.28
15.88 14.75 15.74
26.28 16.30 8.86
31.38 11.95 6.89
14.82 14.26 18.23
7.58 14.54 6.18
15.14 16.21 0.91
10.26 10.22 17.28
10.95 13.52 16.39
9.05 18.17 22.06
14.69 19.45 6.94
11.83 11.22 14.51
15.19 13.20 11.75
11.06 11.86 21.11
10.20 21.69 9.02
28.19 11.55 13.01
31.35 17.64 3.81
10.91 10.26 10.84
26.80 22.05 17.05
11.48 23.74 20.55
19.07 22.15 9.25
15.04 11.21 4.26
12.27 13.67 4.55
27.61 17.51 5.36
13.69 18.83 17.65
7.58 13.60 8.12
9.17 15.18 16.02
11.04 23.47 7.94
8.26 10.84 16.40
9.32 18.81 16.24
14.88 13.62 10.27
45.47 17.29 12.78
12.09 38.72 9.80
10.96 15.63 19.25
9.44 12.45 18.95
11.75 19.18 9.92
7.54 7.54 9.14
12.48 24.29 22.97
8.54 9.51 5.78
20.23 13.66 4.88
14.61 9.89 14.36
11.05 29.46 10.11
16.87 12.01 4.86
25.68 23.23 7.60
11.44 10.50 16.96
10.54 16.71 3.55
6.90 21.16 13.63
33.39 29.77 8.56
11.29 17.74 20.26
12.20 28.82 20.64
9.30 21.97 15.95
10.79 22.96 24.67
13.58 18.85 8.62
22.83 17.03 6.55
8.97 9.07 11.18
10.48 18.79 6.98
27.29 22.14 8.40
12.46 17.93 22.89
40.17 27.96 5.46
9.25 10.21 11.57
23.26 16.69 12.99
10.38 15.78 14.41
11.16 18.76 15.37
16.73 18.72 9.95
29.16 16.22 9.31
10.98 8.41 10.54
25.74 23.38 9.46
11.25 19.29 19.82
12.74 25.12 20.92
5.49 7.83 5.67
10.80 14.54 12.41
9.39 12.65 16.81
9.73 21.71 17.39
9.38 12.19 21.46
9.62 15.32 5.79
10.64 26.55 24.97
13.00 25.23 20.48
9.28 30.19 11.66
20.59 15.91 6.63
21.65 12.56 15.88
16.33 19.21 8.36
12.42 22.31 21.49
10.67 13.05 16.66
7.03 9.41 12.28
10.41 14.35 24.28
7.65 11.58 11.38
11.72 16.36 19.99
11.54 17.74 22.87
12.35 11.09 7.16
10.35 23.51 22.46
17.98 27.30 9.92
11.95 27.73 19.50
10.83 23.70 25.75
8.72 10.77 17.09
10.73 18.05 23.10
18.22 18.71 7.23
27.20 28.26 17.74
13.48 18.39 22.97
11.72 22.67 20.04
16.12 27.65 7.94
11.02 29.38 25.88
11.69 17.45 7.05
10.51 22.43 15.30
31.74 26.25 10.14
35.79 19.07 8.80
39.92 48.93 7.23
16.70 27.49 9.26
55.19 16.42 6.63
21.33 17.24 4.11
10.76 19.85 20.57
11.76 15.39 21.76
11.13 19.54 16.97
11.97 24.67 22.71
11.23 14.93 4.72
10.75 8.26 11.90
8.18 14.67 13.82
8.56 15.48 19.56
12.32 24.19 11.57
10.21 20.93 22.84
10.00 18.61 21.81
11.37 25.37 18.46
13.15 25.94 19.85
20.50 15.58 9.21
12.61 22.50 7.73
23.93 17.40 10.60
8.94 20.39 12.29
20.65 16.68 4.85
8.28 9.50 11.33
9.23 12.64 21.31
9.87 15.12 3.87
10.55 18.74 6.87
9.68 14.90 13.83
8.34 9.40 19.03
5.64 7.00 7.76
12.23 9.96 8.65
10.60 23.93 21.60
5.78 12.66 7.37
47.29 23.83 9.39
9.13 11.08 13.66
13.24 17.20 4.31
31.01 12.10 12.26
13.04 9.68 8.82
8.79 13.95 11.90
10.70 17.43 16.46
10.38 23.83 9.52
12.97 10.32 16.43
27.33 22.11 10.60
12.67 26.67 16.23
9.93 16.62 7.73
11.97 19.68 16.19
19.72 12.41 17.38
11.21 17.93 21.87
45.06 36.29 7.66
16.37 17.45 6.56
10.51 18.87 14.43
7.40 14.31 5.68
33.98 21.72 8.68
12.95 15.09 8.17
12.59 21.49 13.89
8.97 13.12 18.74
7.51 8.14 13.02
11.79 26.67 11.16
11.32 18.87 17.82
10.57 9.84 17.08
10.03 18.09 5.75
12.12 23.91 24.75
6.20 15.11 8.74
20.70 14.20 8.59
26.47 41.20 3.45
11.66 22.38 18.17
28.13 24.54 9.09
13.99 13.27 8.03
10.81 8.88 14.23
12.00 26.20 23.80
14.06 21.29 7.68
10.46 22.91 19.80
11.30 22.61 7.85
29.93 8.59 7.57
40.92 17.16 13.00
10.26 11.54 14.90
18.49 11.01 4.86
12.17 11.14 22.44
24.69 21.16 6.99
11.93 32.33 22.12
10.93 19.89 7.24
12.15 10.68 17.23
17.49 29.10 13.23
13.58 26.88 7.51
12.97 23.38 8.70
11.19 25.06 23.15
14.61 38.21 17.14
11.22 9.68 8.72
11.03 15.77 14.95
11.81 9.73 13.12
20.90 10.54 17.75
19.96 27.80 7.76
28.93 20.44 9.82
5.85 11.75 7.37
6.54 7.82 11.64
15.85 13.91 4.30
9.30 16.20 24.64
23.36 10.20 19.74
11.25 15.64 18.12
47.42 29.96 9.97
17.06 11.12 9.53
10.76 20.72 17.96
12.77 24.28 10.87
11.19 10.51 4.39
10.62 20.68 23.17
7.05 9.44 8.15
9.70 11.80 21.53
7.07 21.03 5.75
11.41 16.28 20.00
13.26 27.43 20.22
16.75 17.34 8.71
19.59 15.10 8.14
21.12 14.58 8.02
11.53 14.59 18.75
13.16 14.56 9.50
7.63 14.29 8.96
10.47 17.85 17.89
9.86 10.03 12.62
33.84 16.46 9.28
7.77 16.11 9.58
39.33 26.55 8.85
12.94 14.69 6.43
23.68 16.60 9.04
11.38 22.65 16.74
8.62 10.29 12.52
9.79 16.80 4.90
11.14 20.63 20.83
11.64 30.86 21.37
11.30 21.17 21.47
10.26 6.62 9.26
30.03 23.85 10.12
25.42 17.63 6.16
25.96 14.86 5.42
17.86 25.30 12.48
11.22 31.71 22.65
9.94 10.43 12.10
13.50 18.80 8.45
27.65 18.33 3.91
11.78 14.24 20.73
9.31 18.40 19.15
26.31 19.48 7.27
16.13 18.70 5.50
10.00 10.04 13.90
28.08 19.85 16.76
11.07 8.76 5.99
9.93 14.08 8.39
26.55 18.84 7.43
11.18 17.62 15.36
12.78 12.01 10.56
12.36 14.99 21.36
12.91 22.63 21.64
9.82 17.93 13.12
8.55 22.87 15.58
8.65 12.92 12.15
11.16 18.45 8.45
6.35 9.00 8.43
38.71 24.70 7.77
22.35 19.74 7.90
17.92 13.79 9.23
16.09 8.92 12.42
18.08 30.36 20.53
18.65 17.10 8.54
32.42 29.43 7.53
18.12 22.23 22.77
15.04 30.50 28.72
12.11 21.00 10.63
13.35 5.17 10.01
13.11 16.91 7.32
15.96 23.19 23.19
19.07 18.07 10.04
14.32 22.30 20.45
25.37 14.62 8.99
29.48 29.85 7.46
16.13 12.20 16.91
16.88 18.75 20.44
16.12 19.46 23.43
26.83 21.50 7.92
18.25 11.10 12.21
15.26 15.19 14.82
16.12 22.21 19.02
10.08 14.06 3.48
9.81 9.85 15.68
16.01 25.56 18.64
17.71 17.43 17.54
33.87 24.81 9.64
8.95 9.76 6.91
